Structure-Preserving Model Reduction of Metriplectic Systems via Oblique Projections and Block Structure

Metriplectic systems combine conservative and dissipative dynamics and are characterized by energy conservation and entropy production. The degeneracy conditions underlying these properties are generally not preserved by standard projection-based model order reduction. We develop two structure-preserving reduction strategies. The first enforces degeneracy conditions through oblique projections and combines gradient-preserving and matrix empirical interpolation for hyper-reduction. The second constructs reduced bases adapted to available operator block structure, preserving degeneracy without online oblique corrections. We establish sufficient conditions for preserving the Jacobi identity and derive a priori error estimates. Numerical tests on benchmark problems demonstrate accuracy, thermodynamic consistency, and computational efficiency.

==> Numerical_results/Numerical_results_thermoelastic_rod_N2000_T48/entropy_hamiltonian_vs_m.csv <==
method n m E_S_r_f E_S_hr_f E_S_hr_r E_H_r_f E_H_hr_f E_H_hr_r
POD-ROM 40 40 0.0052970021664980995 0.005640080365851311 0.0003473438321832051 0.022312059347922734 0.0230286655530474 0.0006100298500240309
POD-ROM 40 80 0.0052970021664980995 0.005236462670552514 4.710795949861435e-05 0.022312059347922734 0.02217018005117613 9.766951695803662e-05
POD-ROM 40 150 0.0052970021664980995 0.005278708389685618 1.2178649580527437e-05 0.022312059347922734 0.022262143589665023 3.004571651693732e-05
POD-ROM 40 200 0.0052970021664980995 0.005300903830192971 2.6467569395382246e-06 0.022312059347922734 0.022324480974028903 6.77069947151192e-06
POD-ROM 40 400 0.0052970021664980995 0.005280910677020234 1.1056639039347423e-05 0.022312059347922734 0.0222733970683879 2.5130993425664855e-05
POD-ROM 40 600 0.0052970021664980995 0.005298397059583329 6.87646943145225e-07 0.022312059347922734 0.02231773388360346 2.402829704854575e-06
SP-ROM 40 40 9.120947198261551e-05 0.016413634316035555 0.012685755028193696 2.1107554107745436e-12 0.028065594743657177 0.025666215797897282
SP-ROM 40 80 9.120947198261551e-05 0.008786519791850474 0.006507068079488034 2.1107554107745436e-12 0.014222236265532517 0.013209863632813996
SP-ROM 40 150 9.120947198261551e-05 7.452671715245157e-05 2.2289740998382455e-05 2.1107554107745436e-12 5.465436865410971e-05 4.733689627741745e-05
SP-ROM 40 200 9.120947198261551e-05 9.187735533293728e-05 2.6158425581540075e-06 2.1107554107745436e-12 5.759296360869844e-06 5.333105052937011e-06
SP-ROM 40 400 9.120947198261551e-05 9.120957650732056e-05 1.5655995240373272e-10 2.1107554107745436e-12 3.8877674770921167e-10 3.2883336970489257e-10
SP-ROM 40 600 9.120947198261551e-05 9.120947199733262e-05 9.026700803657582e-15 2.1107554107745436e-12 2.0693263092286973e-12 1.7280068631411817e-14
OP-ROM 40 40 3.952593835160952e-05 0.013389196143473113 0.010476836371990672 2.2006549236151372e-12 0.023154666176629257 0.02084281297301733
OP-ROM 40 80 3.952593835160952e-05 0.005622831505123234 0.0041688425889015715 2.2006549236151372e-12 0.009056240523619087 0.008361446488205825
OP-ROM 40 150 3.952593835160952e-05 3.0965965823934554e-05 9.562385076624324e-06 2.2006549236151372e-12 2.4594808790520446e-05 1.818810365575729e-05
OP-ROM 40 200 3.952593835160952e-05 3.2377076909322e-05 4.575754381651154e-06 2.2006549236151372e-12 9.868127345408333e-06 8.727703357800021e-06
OP-ROM 40 400 3.952593835160952e-05 3.952718374196467e-05 2.0960920905919076e-09 2.2006549236151372e-12 5.688075471078366e-09 4.5623042452926805e-09
OP-ROM 40 600 3.952593835160952e-05 3.952593832826275e-05 1.687860295436957e-14 2.2006549236151372e-12 2.2090062444801102e-12 2.8694750202000746e-14
POD-ROM 80 40 8.518033298304273e-07 0.00021752418079433813 0.0001555194937106332 2.534532486105821e-06 0.00038386672085962185 0.00031167157616954693
POD-ROM 80 80 8.518033298304273e-07 1.1859878312503168e-05 7.924130900144227e-06 2.534532486105821e-06 1.6200810695924387e-05 1.5330971635018507e-05
POD-ROM 80 150 8.518033298304273e-07 1.5866358860753638e-06 4.797503005236656e-07 2.534532486105821e-06 3.548297428685406e-06 9.388357088522715e-07
POD-ROM 80 200 8.518033298304273e-07 1.0169092788449911e-06 1.8934449763389858e-07 2.534532486105821e-06 2.872741167711723e-06 3.153149172101535e-07
POD-ROM 80 400 8.518033298304273e-07 4.1422181268274643e-07 4.4478917282471677e-07 2.534532486105821e-06 1.6454778885802324e-06 8.393555873674827e-07
POD-ROM 80 600 8.518033298304273e-07 3.853313740966487e-07 5.566325298267942e-07 2.534532486105821e-06 1.4914085727848838e-06 9.97664552506964e-07
SP-ROM 80 40 2.2772079154734805e-07 0.06857824010058486 0.016326726897621227 2.042798584128198e-12 0.13972370762986694 0.11531151146633517
SP-ROM 80 80 2.2772079154734805e-07 0.16849879844844542 0.14582027237411374 2.042798584128198e-12 0.7767978705891875 0.6229795713376858
SP-ROM 80 150 2.2772079154734805e-07 0.0011870777273239408 0.0009115225438584853 2.042798584128198e-12 0.0019508191277480403 0.0017917734098064236
SP-ROM 80 200 2.2772079154734805e-07 7.028701961503412e-05 5.322447299120562e-05 2.042798584128198e-12 0.00011738195957150112 0.00010768117767780224
SP-ROM 80 400 2.2772079154734805e-07 2.264022882653267e-07 6.277253736088108e-10 2.042798584128198e-12 1.6106280457074062e-09 8.033595240785903e-10
SP-ROM 80 600 2.2772079154734805e-07 2.277210177427965e-07 1.8161390969963454e-13 2.042798584128198e-12 1.6411164256619454e-12 3.780853580787553e-13
OP-ROM 80 40 3.5473135730906354e-08 0.029180602429816606 0.008762267401254107 1.920803798943784e-12 0.17474312620713023 0.12996271599676562
OP-ROM 80 80 3.5473135730906354e-08 0.00826920274135638 0.006349862963490978 1.920803798943784e-12 0.013259792591071334 0.011819697231922657
OP-ROM 80 150 3.5473135730906354e-08 0.0011760945369891152 0.0008859245835557404 1.920803798943784e-12 0.001909765565925501 0.0017110684128775122
OP-ROM 80 200 3.5473135730906354e-08 5.678234700646914e-05 4.2461896220112025e-05 1.920803798943784e-12 9.36074037554465e-05 8.679239962354239e-05
OP-ROM 80 400 3.5473135730906354e-08 3.3749284711579235e-08 1.6873870873699788e-09 1.920803798943784e-12 4.178802002911183e-09 3.6267507802790534e-09
OP-ROM 80 600 3.5473135730906354e-08 3.547323423307715e-08 1.1458674061469291e-13 1.920803798943784e-12 2.1489094845302044e-12 2.1150728045099492e-13
POD-ROM 120 40 3.842749196010331e-09 0.00042891698639817386 0.0003602971182435197 1.1413886958615129e-08 0.0010494285422001364 0.0007807975514173776
POD-ROM 120 80 3.842749196010331e-09 1.533782840423237e-06 1.3600949846919087e-06 1.1413886958615129e-08 3.7244557147038773e-06 2.9350189438041532e-06
POD-ROM 120 150 3.842749196010331e-09 5.628424489358947e-08 4.431600648380668e-08 1.1413886958615129e-08 1.1963910354580337e-07 9.770524132875718e-08
POD-ROM 120 200 3.842749196010331e-09 1.0857288736876714e-07 6.47424252921981e-08 1.1413886958615129e-08 1.4613006121904643e-07 1.2886325693520697e-07
POD-ROM 120 400 3.842749196010331e-09 2.7112754861928153e-07 1.769621827799176e-07 1.1413886958615129e-08 3.692266322467553e-07 3.4591610447503563e-07
POD-ROM 120 600 3.842749196010331e-09 3.586218986321106e-08 2.708735650439295e-08 1.1413886958615129e-08 5.952658186919878e-08 5.616656114824524e-08
SP-ROM 120 40 2.1631204546134237e-10 0.09403255581415228 0.036931531157837046 1.4762187764261087e-12 0.3276419083938378 0.3085487303023938
SP-ROM 120 80 2.1631204546134237e-10 0.10203110333150936 0.08217627790496565 1.4762187764261087e-12 0.5071800639474047 0.3790202361028225
SP-ROM 120 150 2.1631204546134237e-10 0.0006809982564737779 0.0005466409342862116 1.4762187764261087e-12 0.0012133604516581268 0.0010623881272150742
SP-ROM 120 200 2.1631204546134237e-10 0.30504477523707707 0.16952878355634277 1.4762187764261087e-12 1.4228328107377388 0.8082135711578178
SP-ROM 120 400 2.1631204546134237e-10 1.6062192685561882e-08 1.2339544171053013e-08 1.4762187764261087e-12 2.759703231793927e-08 2.4967261486782647e-08
SP-ROM 120 600 2.1631204546134237e-10 2.1594922091707338e-10 3.936942378044489e-13 1.4762187764261087e-12 1.839746861144171e-12 8.482485746683057e-13
OP-ROM 120 40 2.2842479171624916e-10 0.10988242254554614 0.03787321483262168 2.017580870143769e-12 0.37942241760015627 0.3529710194276769
OP-ROM 120 80 2.2842479171624916e-10 0.2075410916261175 0.1422400167013703 2.017580870143769e-12 0.9643962215410778 0.6363706223951767
OP-ROM 120 150 2.2842479171624916e-10 0.013757634558135052 0.005123644819143326 2.017580870143769e-12 0.1163724497724089 0.04080083525628708
OP-ROM 120 200 2.2842479171624916e-10 0.15697983212425665 0.09257350217572907 2.017580870143769e-12 0.8132345281135109 0.4567886966265115
OP-ROM 120 400 2.2842479171624916e-10 5.685484961444385e-08 4.382312269915654e-08 2.017580870143769e-12 9.780649316425317e-08 8.950233303573938e-08
OP-ROM 120 600 2.2842479171624916e-10 2.380915459037399e-10 9.914536605547952e-12 2.017580870143769e-12 2.373298013575288e-11 2.037328040736018e-11
POD-ROM 160 40 1.3052318406718258e-11 0.00043716385588939496 0.00036742635597944814 3.3334706611148694e-11 0.00106972165464904 0.0007971773872229689
POD-ROM 160 80 1.3052318406718258e-11 6.699077284855593e-07 5.682061290540978e-07 3.3334706611148694e-11 1.60959995504482e-06 1.2180687767410012e-06
POD-ROM 160 150 1.3052318406718258e-11 2.2153251516154958e-10 7.162480717478157e-11 3.3334706611148694e-11 2.772509163579776e-10 8.964801395265694e-11
POD-ROM 160 200 1.3052318406718258e-11 1.1906760147337895e-09 8.499049634841341e-10 3.3334706611148694e-11 1.9010052734514914e-09 1.7281127891172731e-09
POD-ROM 160 400 1.3052318406718258e-11 4.769454607841126e-09 3.554382239066613e-09 3.3334706611148694e-11 7.864677444326325e-09 7.266398730597382e-09
POD-ROM 160 600 1.3052318406718258e-11 5.690468297539452e-10 4.4538900880378587e-10 3.3334706611148694e-11 1.0777526952541924e-09 9.680254066950332e-10
SP-ROM 160 40 7.681012211311652e-13 0.09753617271090788 0.0690127499578085 2.0762038675880867e-12 0.31563783801236844 0.2699911432067953
SP-ROM 160 80 7.681012211311652e-13 0.09251526094982042 0.043897677196714946 2.0762038675880867e-12 0.48589961904308476 0.36338739677092974
SP-ROM 160 150 7.681012211311652e-13 0.00999121186173671 0.0065296707457020865 2.0762038675880867e-12 0.0819843211730709 0.04810507877498336
SP-ROM 160 200 7.681012211311652e-13 0.05606924443637911 0.03397204769006679 2.0762038675880867e-12 0.38525450267715 0.21343757608246444
SP-ROM 160 400 7.681012211311652e-13 4.2932240335431416e-07 3.2938225192259254e-07 2.0762038675880867e-12 7.353540501869192e-07 6.733951504708345e-07
SP-ROM 160 600 7.681012211311652e-13 2.8311167117059342e-11 2.0903710312834334e-11 2.0762038675880867e-12 4.773041876556538e-11 4.321665576113871e-11
OP-ROM 160 40 6.734386386166324e-13 0.0967796402523078 0.06848917453396482 1.848425684780685e-12 0.316945587902441 0.2746084013047322
OP-ROM 160 80 6.734386386166324e-13 0.09987552165100362 0.07258798531985973 1.848425684780685e-12 0.5902097526519793 0.41525705021491327
OP-ROM 160 150 6.734386386166324e-13 0.054128560185112924 0.039947297769384035 1.848425684780685e-12 0.34313649922333883 0.2238697485466797
OP-ROM 160 200 6.734386386166324e-13 0.00018894609089518708 0.00011143107368096585 1.848425684780685e-12 0.0003060325149788077 0.0001670165810376155
OP-ROM 160 400 6.734386386166324e-13 7.336122542338722e-07 5.537164975770019e-07 1.848425684780685e-12 1.3914794636966902e-06 1.1892003541434637e-06
OP-ROM 160 600 6.734386386166324e-13 1.0556937392238296e-10 8.087876448099523e-11 1.848425684780685e-12 1.7946988538899865e-10 1.664044296092625e-10


==> Numerical_results/Numerical_results_thermoelastic_rod_N2000_T48/entropy_n80_plot.csv <==
t,FOM,POD-ROM,SP-ROM,OP-ROM,OP-HROM_m40,OP-HROM_m80,OP-HROM_m150,OP-HROM_m200,OP-HROM_m400,OP-HROM_m600
0.0,1.9000000000000001,1.9,1.9,1.9,1.9,1.9,1.9,1.9,1.9,1.9
0.1,936.4666178092235,936.46663917563,936.4664771158583,936.466591347677,948.8585653470419,936.0499169681428,936.359346850465,936.4605626715822,936.4665915744932,936.4665913476559
0.2,1203.5243917138891,1203.5244677167348,1203.5242259360102,1203.524358523526,1223.689728407154,1202.3165375380145,1203.2448641867095,1203.5103368107793,1203.524359048884,1203.5243585234725
0.3,1302.9472253177198,1302.947365197483,1302.9470528414558,1302.9471886384995,1329.0775006378256,1301.1303954898472,1302.5335964717367,1302.9270394758498,1302.9471893870345,1302.947188638424
0.4,1353.7061374473578,1353.70634064296,1353.7059624803228,1353.706098395762,1384.5616619640211,1351.43087284249,1353.189417283162,1353.6812201845942,1353.7060993110247,1353.7060983956646
0.5,1387.9763189368184,1387.9765819900756,1387.9761427011406,1387.976278242216,1422.5487191373334,1385.3208821468447,1387.3735543316018,1387.9474234961765,1387.9762792934039,1387.9762782421012
0.6,1415.9211735532133,1415.9214923335865,1415.9209964276756,1415.9211317566114,1453.3905823742011,1412.9194591763153,1415.2409957943303,1415.8886768912246,1415.9211329279306,1415.92113175648
0.7000000000000001,1441.2386145881724,1441.2389850190677,1441.2384367350378,1441.2385720998077,1480.9564537208603,1437.902244826148,1440.4854613927707,1441.2027082840063,1441.2385733829026,1441.2385720996633
0.8,1465.4123655110816,1465.412783803969,1465.412187103196,1465.412322653936,1506.8776572649838,1461.7426018977571,1464.5887232981759,1465.3731553303876,1465.4123240438983,1465.4123226537702
0.9,1489.0706682558705,1489.0711309702695,1489.070489553745,1489.0706252970763,1531.9029334367758,1485.0641760028568,1488.178147043003,1489.0282215765842,1489.0706267905591,1489.070625296898
1.0,1512.4855018398857,1512.486005881022,1512.485323207656,1512.485459010695,1556.398815526067,1508.1370265159867,1511.5253301321013,1512.4398694542447,1512.485460605014,1512.4854590105072
1.1,1535.7744420949887,1535.774984691257,1535.7742639931325,1535.7743996024817,1580.5549416979547,1531.078034256658,1534.7476903117158,1535.7256680669768,1535.7744012952144,1535.774399602284
1.2,1558.986837512014,1558.9874161882447,1558.9866604829697,1558.9867955457323,1604.474330449201,1553.9364149036926,1557.8945175019262,1558.9349635857266,1558.9867973345524,1558.9867955455227
1.3,1582.1416219556418,1582.1422345077292,1582.1414466086367,1582.1415806913128,1628.2151024902794,1576.731234983607,1580.9847306377903,1582.0866895012964,1582.1415825739243,1582.1415806910932
1.4000000000000001,1605.2441252722797,1605.2447697447508,1605.243952269538,1605.244084873975,1651.8106692414055,1599.4680915089914,1604.0236632804292,1605.186176124676,1605.2440868480853,1605.2440848737447
1.5,1628.2935934389907,1628.2942681055126,1628.2934234838378,1628.2935540604467,1675.2800159222072,1622.1465750429713,1627.0105726674237,1628.2326702391797,1628.2935561237664,1628.293554060206
1.6,1651.2865634087816,1651.2872667551594,1651.2863972355472,1651.2865251942862,1698.6332594429564,1644.7636197110787,1649.9420096790302,1651.2227097233997,1651.2865273445332,1651.286525194035
1.7,1674.2183810404945,1674.2191117496757,1674.2182194059487,1674.2183441255418,1721.8748504794924,1667.3150098829012,1672.813334654021,1674.1516413818488,1674.2183463604517,1674.2183441252807
1.8,1697.0838857020808,1697.0846426406924,1697.08372937814,1697.0838502138972,1745.0055344213245,1689.7960588581943,1695.6194010959193,1697.014305504057,1697.083852531228,1697.0838502136266
1.9000000000000001,1719.8777205767144,1719.8785027828037,1719.877570344164,1719.877686634704,1768.02361527324,1712.2019150254287,1718.3548656086248,1719.8053461511176,1719.8776890322442,1719.8776866344233
2.0,1742.5944747621465,1742.595281433833,1742.5943314051929,1742.5944424782756,1790.9258015091757,1734.527700122989,1741.0143298461753,1742.5193532464016,1742.5944449538517,1742.5944424779855
2.1,1765.2287497379846,1765.2295802228296,1765.228614039474,1765.2287192171225,1813.7077860177585,1756.7685716487629,1763.592406917919,1765.1509290390652,1765.2287217686003,1765.2287192168235
2.2,1787.7751917924418,1787.7760455773875,1787.775064529624,1787.7751631326535,1836.3646489328528,1778.91975088503,1786.0837537839511,1787.6947205291603,1787.775165757942,1787.7751631323447
2.3000000000000003,1810.2285090942437,1810.2293857959935,1810.228391034975,1810.2284823870375,1858.8911386623815,1800.9765352675738,1808.483088303741,1810.1454365388672,1810.2284850840908,1810.228482386719
2.4,1832.5834818026665,1832.5843811584411,1832.583373701991,1832.583457133207,1881.281867494473,1822.9343035976474,1830.7851993228835,1832.497857822302,1832.583459900029,1832.5834571328799
2.5,1854.834968983415,1854.8358908420112,1854.8348715804518,1854.8349464306991,1903.5314466750622,1844.7885179859766,1852.9849535638277,1854.7468439813804,1854.834949265339,1854.8349464303628
2.6,1876.9779140195553,1876.9788583326479,1876.9778280346447,1876.9778936565467,1925.6345784361768,1866.534724335253,1875.0773010103817,1876.887338876871,1876.9778965571033,1876.9778936562025
2.7,1899.0073492727918,1899.008316086455,1899.0072754048651,1899.007331166525,1947.5861174301835,1888.168552221099,1897.057279542635,1898.9143752899035,1899.007334131144,1899.0073311661722
2.8000000000000003,1920.9184003307976,1920.919389777223,1920.9183392549553,1920.9183845424568,1969.3811105073905,1909.6857145963745,1918.9200191594755,1920.8230791696285,1920.9183875693327,1920.9183845420966
2.9,1942.70628998794,1942.7073022773175,1942.7062423531822,1942.706276572908,1991.0148212614286,1931.0820075391637,1940.6607459373015,1942.6086736143645,1942.7062796602818,1942.706276572541
3.0,1964.3663420222108,1964.3673774347544,1964.3663084493426,1964.3663310300963,2012.4827439527573,1952.3533101645426,1962.2747857887894,1964.2664826490584,1964.366334176256,1964.366331029722
3.1,1985.8939847933957,1985.8950436715486,1985.8939658730856,1985.8939762680593,2033.7806101055153,1973.4955847676124,1983.757568047534,1985.7919348240991,1985.8939794713397,1985.8939762676782
3.2,2007.284754670811,2007.2858374115438,2007.2847509617518,2007.284748650337,2054.904390119424,1994.5048772348225,2005.1046288873533,2007.1805666437513,2007.2847519091188,2007.2847486499493
3.3000000000000003,2028.5342992914136,2028.5354063386744,2028.5343113186193,2028.5342958080842,2075.850291548889,2015.3773177408154,2026.3116145775143,2028.428025825121,2028.5342991207933,2028.5342958076908
3.4,2049.638380646158,2049.639512483491,2049.638408899427,2049.6383797264452,2096.614755204773,2036.1091217338371,2047.3742845718625,2049.53007438548,2049.6383830915515,2049.638379726045
3.5,2070.5928779913347,2070.5940351346285,2070.592922923804,2070.592879655863,2117.1944498787298,2056.696591201789,2068.2885144285638,2070.482591554625,2070.5928830718804,2070.5928796554563
3.6,2091.393790581189,2091.39497357157,2091.39385260802,2091.393794844692,2137.586266237009,2077.136116202282,2089.0502985567296,2091.2815765086393,2091.393798310181,2091.393794844279
3.7,2112.0372402183243,2112.0384496152324,2112.037319715525,2112.0372470896214,2157.787310252202,2097.4241766330406,2109.6557527862187,2111.923150921534,2112.037250603185,2112.0372470892053
3.8000000000000003,2132.5194736187013,2132.520709993119,2132.519570922064,2132.5194831006606,2177.794896416699,2117.5573442134996,2130.1011167571373,2132.4035613315605,2132.5194866609436,2132.5194831002386
3.9,2152.8368645883525,2152.838128516243,2152.8369799925176,2152.8368766778553,2197.6065408954655,2137.5322846442377,2150.3827561258663,2152.719181319317,2152.8368802835466,2152.836876677428
4.0,2172.985916009399,2172.987208065319,2172.9860497670693,2172.9859306973267,2217.219954717116,2157.345759907961,2170.4971645848077,2172.866513495253,2172.9859343471567,2172.9859306968947
4.1,2192.9632616334356,2192.964582384381,2192.9634139547084,2192.9632789046527,2236.633037062958,2176.994630673896,2190.440965693511,2192.8421912945814,2192.963282597395,2192.9632789042153
4.2,2212.7656676807446,2212.7670176802103,2212.7658387325696,2212.765687514091,2255.8438686880672,2196.4758587666724,2210.2109145191994,2212.6429805780886,2212.765691248558,2212.765687513648
4.3,2232.3900342442876,2232.391414026596,2232.3902241500914,2232.390056612594,2274.850705492102,2215.7865096608484,2229.803899085233,2232.2657810377996,2232.3900603876423,2232.390056612147
4.4,2251.833396497968,2251.834806572824,2251.833605337399,2251.833421368071,2293.651972247777,2234.9237549632026,2249.2169416264887,2251.7076274069113,2251.8334251825963,2251.8334213676208
4.5,2271.092925709004,2271.094366556342,2271.0931535178042,2271.092953041783,2312.246256489236,2253.884874846441,2268.4471996510933,2270.965690473925,2271.0929568947195,2271.092953041329
4.6000000000000005,2290.1659300548117,2290.167402119936,2290.166176824861,2290.165959805245,2330.6323025597485,2272.6672604002147,2287.491966808447,2290.037277901296,2290.1659636955706,2290.165959804787
4.7,2309.0498552452777,2309.051358934288,2309.0501209247536,2309.0498873625006,2348.809005817075,2291.2684158679485,2306.3486735639485,2308.919834849492,2309.0498912892267,2309.049887362039
4.8,2327.7422849516693,2327.7438206272113,2327.7425694453477,2327.7423193790573,2366.775406994722,2309.685960740964,2325.0148876813046,2327.610944407726,2327.742323341238,2327.7423193785935
4.9,2346.2409410439714,2346.242509021315,2346.2412442136924,2346.2409777192515,2384.5306867177437,2327.917631684646,2343.4883145137856,2346.1083278331307,2346.2409817159746,2346.240977718784
5.0,2364.543683638891,2364.545284182334,2364.544005304119,2364.5437224942466,2402.0741601724017,2345.9612842747697,2361.7667971062638,2364.409844600578,2364.543726524638,2364.5437224937755
5.1000000000000005,2382.6485109610912,2382.6501442807403,2382.6488508996545,2382.6485519233142,2419.4052719296415,2363.8148945255994,2379.848316110322,2382.513492265772,2382.648555986536,2382.64855192284
5.2,2400.5535590208315,2400.5552252696766,2400.5539169697477,2400.5536020114546,2436.5235909228504,2381.4765601947793,2397.7309895151852,2400.417406144692,2400.553606106702,2400.5536020109776
5.3,2418.257101111372,2418.258800382766,2418.2574767678284,2418.2571460468316,2453.4288055807524,2398.944501853458,2415.4130721976503,2418.119858812818,2418.257150173338,2418.257146046352
5.4,2435.757547130098,2435.7592794555435,2435.757940152488,2435.7575939218896,2470.120719116422,2416.2170637133113,2432.8929552946124,2435.6192594280483,2435.7575980789165,2435.7575939214075
5.5,2453.0534427273737,2453.05520807485,2453.0538527366643,2453.053491282377,2486.59924497334,2433.292714205191,2450.169165402208,2452.914152881491,2453.0534954692225,2453.053491281892
5.6000000000000005,2470.143468288292,2470.1452665607267,2470.1438948692357,2470.1435185088944,2502.8644024291993,2450.1700463070074,2467.2403636059644,2470.0032187807556,2470.1435227248844,2470.143518508406
5.7,2487.0264377515196,2487.0282687857184,2487.026880454106,2487.0264895358655,2518.916312357715,2466.8477776210366,2484.105344346709,2486.8852702706504,2487.0264937803586,2487.0264895353753
5.8,2503.7012972709613,2503.703160836921,2503.701755611957,2503.7013505132086,2534.755193148199,2483.3247502032323,2500.763034127348,2503.5592526965415,2503.701354785592,2503.701350512716
5.9,2520.1671237256323,2520.169019526174,2520.167597190193,2520.167178316211,2550.381356782,2499.59993014919,2517.212490065934,2520.0242421158882,2520.167182615896,2520.1671783157153
6.0,2536.4231230835517,2536.4250507543256,2536.423611126941,2536.423178909436,2565.795205064195,2515.6724069432435,2533.4528983007417,2536.279443663772,2536.4231832358673,2536.423178908938
6.1000000000000005,2552.4686286257106,2552.470587735526,2552.4691306750624,2552.4686855707123,2580.997226008201,2531.5413925787448,2549.4835722533317,2552.3241897784624,2552.4686899233566,2552.4686855702125
6.2,2568.3030990363977,2568.3050890878976,2568.3036144925904,2568.3031569814575,2595.9879903702085,2547.2062204588374,2565.303950755837,2568.157938293293,2568.303161359807,2568.303156980956
6.3,2583.926116366338,2583.9281367969834,2583.9266446058787,2583.9261751898334,2610.768148329617,2562.6663440881352,2580.9135960489252,2583.780270401305,2583.926179593404,2583.9261751893305
6.4,2599.3373838752927,2599.339434058657,2599.337924252299,2599.337443453348,2625.338426310955,2577.9213355665133,2596.3121916570535,2599.1908884993104,2599.3374478816786,2599.3374434528446
6.5,2614.5367237609,2614.5388030082627,2614.5372756090833,2614.536783967711,2639.699623942124,2592.9708838968277,2611.49954014783,2614.3896139181493,2614.536788420361,2614.5367839672053
6.6000000000000005,2629.5240747806824,2629.5261823428673,2629.524637415398,2629.5241354888353,2653.8526111432684,2607.814793118833,2626.4755607824127,2629.376384546053,2629.5241399653855,2629.524135488328
6.7,2644.2994897741924,2644.3016248437043,2644.3000624944857,2644.299550854997,2667.798325340034,2622.4529802817738,2641.240287063972,2644.151252352111,2644.2995553550463,2644.299550854488
6.8,2658.8631330924063,2658.8652948057825,2658.863715183096,2658.8631944162184,2681.537768794643,2636.8854732682685,2655.793864191355,2658.7143808169167,2658.8631989393866,2658.863194415709
6.9,2673.2152779414523,2673.2174653818347,2673.215868675198,2673.215339378011,2695.0720060478498,2651.1124084820312,2670.1365464251126,2673.0660422775118,2673.2153439239296,2673.2153393774997
7.0,2687.3563036478226,2687.3585158477513,2687.356902287233,2687.356365066587,2708.4021614646686,2665.134028411864,2684.268694373105,2687.2066151937593,2687.3563696349042,2687.3563650660753
7.1000000000000005,2701.2866928522576,2701.2889287966177,2701.2872986519246,2701.286754122722,2721.529416876623,2678.9506790841097,2698.19077220288,2701.136581343306,2701.286758713104,2701.28675412221
7.2,2715.0070286393297,2715.0092872684654,2715.0076408478817,2715.0070896313405,2734.455009313238,2692.562807415412,2711.903344788029,2714.8565229522287,2715.007094243467,2715.007089630827
7.3,2728.5179916098687,2728.5202718228184,2728.518609471975,2728.518052193924,2747.1802288155486,2705.9709584773195,2725.4070747956393,2728.3671197684284,2728.51805682749,2728.5180521934085
7.4,2741.820356903101,2741.822657561037,2741.820979661515,2741.82041695072,2759.7064163245523,2719.175772683782,2738.702719721947,2741.6691460847974,2741.8204216054323,2741.8204169502055
7.5,2754.914991175672,2754.9173111053674,2754.915618073153,2754.915050559679,2772.0349616376907,2732.177982912177,2751.7911288831515,2754.7634677190367,2754.915055235255,2754.9150505591624
7.6000000000000005,2767.8028495441067,2767.8051875414467,2767.803479825302,2767.8029081389054,2784.167301426766,2744.978411568029,2764.6732403683036,2767.6510389569626,2767.8029128350736,2767.802908138389
7.7,2780.484972497452,2780.487327331061,2780.4856054107463,2780.485030179316,2796.104917310974,2757.577967603069,2777.3500779609963,2780.3328994659423,2780.4850348958134,2780.4850301787983
7.8,2792.9624827866714,2792.964853201564,2792.963117585976,2792.962539434024,2807.8493339791507,2769.9776434958085,2789.822748036486,2792.8101711850345,2792.962544170597,2792.962539433507
7.9,2805.2365822971587,2805.238967018415,2805.23721824364,2805.2366377908415,2819.4021173556953,2782.178512203308,2802.092436440694,2805.0840551981646,2805.2366425472446,2805.236637790324
8.0,2817.308548910563,2817.3109466469873,2817.309185274285,2817.308603134088,2830.7648728051013,2794.181724092312,2814.160405357361,2817.1558285965784,2817.308607910081,2817.3086031335697
8.1,2829.179733361939,2829.182142809713,2829.180369423442,2829.1797862017224,2841.939243370473,2805.988503857468,2826.0279901694385,2829.026841336569,2829.1797909970733,2829.179786201204
8.2,2840.851556098034,2840.8539759443142,2840.8521911498237,2840.851607443622,2852.926908041882,2817.6001474338664,2837.6965963206208,2840.698513098295,2840.851612258104,2840.851607443103
8.3,2852.3255041423313,2852.32793306884,2852.326137490308,2852.325553886609,2863.729580050894,2829.018018910685,2849.167696182674,2852.172330151303,2852.325558720002,2852.325553886091
8.4,2863.603127972224,2863.6055646587115,2863.6037589370026,2863.603176011611,2874.349005188072,2840.2435474523054,2860.4428259340248,2863.449842232141,2863.6031808636967,2863.603176011093
8.5,2874.68603841349,2874.6884815411736,2874.686666331655,2874.6860846481195,2884.786960140753,2851.2782242328285,2871.523582454827,2874.53265943922,2874.6860895186837,2874.6860846476034
8.6,2885.575903556989,2885.5783518118546,2885.576527782237,2885.5759478908676,2895.0452508488197,2862.123599389532,2882.4116202434993,2885.4224491498626,2885.5759527797013,2885.5759478903515
8.700000000000001,2896.274445702254,2896.2768977782903,2896.2750656064745,2896.274488043414,2905.1257108766613,2872.781279000424,2893.1086483594645,2896.1209329641983,2896.2744929503087,2896.274488042897
8.8,2906.7834383324466,2906.7858929347276,2906.784053306685,2906.7834785930704,2915.030199799928,2883.2529220906877,2903.6164273965974,2906.629883680384,2906.7834835178214,2906.7834785925543
8.9,2917.104703124831,2917.107158972506,2917.105312580189,2917.104741221374,2924.760601606083,2893.5402376724533,2913.93676649162,2916.95112230531,2917.1047461637777,2917.1047412208586
9.0,2927.2401070007422,2927.2425628298706,2927.240710369162,2927.240142854028,2934.3188231081053,2903.6449818220176,2924.0715203714294,2927.086515104749,2927.2401478138836,2927.2401428535127
9.1,2937.1915592187142,2937.194013784961,2937.192155953686,2937.191592754015,2943.706792371083,2913.5689547982856,2934.022586443117,2937.0379706966405,2937.191597731123,2937.191592753501
9.200000000000001,2946.961008514211,2946.963460595398,2946.96159809139,2946.961039661322,2952.9264571516906,2923.3139982059533,2943.7919019301216,2946.807437190945,2946.9610446554816,2946.9610396608077
9.3,2956.550440289155,2956.552888687676,2956.551022206882,2956.5504689824375,2961.9797833508756,2932.8819922065977,2953.381441057792,2956.3968993792487,2956.5504739934504,2956.5504689819254
9.4,2965.9618738541717,2965.9643173992117,2965.9624476339313,2965.9619000326015,2970.8687534802843,2942.274852780625,2962.7932122912985,2965.8083759770784,2965.9619050602673,2965.9619000320904
9.5,2975.1973597262686,2975.199797275908,2975.1979249130336,2975.1973833334505,2979.595365143197,2951.494529042715,2972.029255628638,2975.0439169215915,2975.197388377571,2975.1973833329407
9.6,2984.258976984362,2984.2614074274857,2984.2595331468747,2984.258997968539,2988.1616295309213,2960.543000613174,2981.0916399512157,2984.105600727104,2984.259003028915,2984.25899796803
9.700000000000001,2993.148830684881,2993.1512529429483,2993.149377415845,2993.1488489989315,2996.569569935743,2969.422275047357,2989.9824604342366,2992.9955319006704,2993.1488540753635,2993.1488489984235
9.8,3001.8690493394174,3001.871462368048,3001.8695862556197,3001.869064940831,3004.8212202816526,2978.134385325075,2998.70383601892,3001.7158384196728,3001.8690700331185,3001.869064940324
9.9,3010.421782456155,3010.4241852465657,3010.4223091985136,3010.4217953070056,3012.918623674196,2986.6813874016993,3007.2579069483018,3010.2686692731786,3010.4218004149493,3010.4217953065
10.0,3018.8091981466114,3018.811589726896,3018.8097143801597,3018.809208213517,3020.863830970801,2995.065357822434,3015.646832368182,3018.6561920685876,3018.809213336914,3018.809208213012
10.1,3027.0334807990025,3027.0358602352426,3027.033986212786,3027.033488053068,3028.658899373058,3003.288391401055,3023.872787994543,3026.8805907048654,3027.0334931917155,3027.0334880525625
10.200000000000001,3035.0968288193035,3035.0991952165323,3035.097323126224,3035.0968332360526,3036.3058910423956,3011.3525989641716,3031.937963848557,3034.944063113474,3035.096838389747,3035.0968332355483
10.3,3043.001452440918,3043.003804943923,3043.0019353775324,3043.0014540002194,3043.806871740616,3019.260105161923,3039.844562060113,3042.848819067882,3043.001459168758,3043.001453999717
10.4,3050.7495716036533,3050.7519093976352,3050.7500429298902,3050.7495702896367,3051.163909496743,3027.013046345802,3047.59479474056,3050.5970780623697,3050.7495754728125,3050.7495702891338
10.5,3058.3434139025017,3058.3457362135896,3058.343873401339,3058.3434097034647,3058.3790733016,3034.6135685141503,3055.1908819252258,3058.1910672606314,3058.343414901074,3058.3434097029626
10.6,3065.7852126065845,3065.7875187022323,3065.785660083688,3065.7852055148974,3065.4544318314634,3042.0638253256843,3062.6350495860474,3065.633019514512,3065.785210726733,3065.7852055143962
10.700000000000001,3073.0772047484234,3073.079493937619,3073.077640031719,3073.0771947604144,3072.3920522021176,3049.3659761812623,3069.9295277145025,3072.925171453063,3073.0771999862673,3073.0771947599137
10.8,3080.2216292835133,3080.2239009169307,3080.222052222726,3080.221616399356,3079.193998754527,3056.5221843739632,3077.076548474868,3080.0697616419034,3080.221621639018,3080.221616398857
10.9,3087.2207253200945,3087.2229787900574,3087.221135786257,3087.220709543689,3085.8623318732652,3063.5346153073706,3084.0783444276617,3087.06902881275,3087.22071479695,3087.2207095431904
11.0,3094.076730418806,3094.0789651591845,3094.077128303714,3094.0767117576456,3092.3991068387795,3070.405434781868,3090.937146823,3093.925210162831,3094.0767170242966,3094.076711757152
11.1,3100.791878961785,3100.7940944477605,3100.7922641774526,3100.791857426843,3098.8063727144267,3077.1368073485596,3097.6551839634594,3100.6405397237545,3100.791862706676,3100.791857426357
11.200000000000001,3107.368400590712,3107.370596338443,3107.368773068771,3107.3683761962966,3105.086171269141,3083.7308947304005,3104.2346796358843,3107.217246799264,3107.3683814891024,3107.3683761958177
11.3,3113.808518713068,3113.8106942792633,3113.8088784041493,3113.808491476689,3111.2405359365007,3090.1898543098937,3110.677851611501,3113.657554471263,3113.808496782253,3113.8084914762185
11.4,3120.114449075866,3120.1166040572634,3120.114795948977,3120.1144190180944,3117.271490810818,3096.51583768272,3116.986910213565,3119.9636781732665,3120.1144243362046,3120.1144190176346
11.5,3126.2883984059604,3126.2905324387134,3126.288732447822,3126.288365550286,3123.1810496808025,3102.7109892764847,3123.164056951648,3126.1378243304466,3126.2883708807312,3126.288365549837
11.6,3132.3325631159623,3132.3346758749763,3132.332884330341,3132.332527488655,3128.9712151012177,3108.7774450337024,3129.211483221633,3132.1821890652773,3132.3325328312235,3132.3325274882195
11.700000000000001,3138.2491280747104,3138.251219272879,3138.249436481755,3138.249089704678,3134.6439775028543,3114.7173311580814,3135.1313690703287,3138.098956967725,3138.2490950591578,3138.2490897042535
11.8,3144.0402654411528,3144.0423348285567,3144.040561076693,3144.040224359798,3140.2013143410427,3120.532762923047,3140.9258820235987,3143.8902999288593,3144.0402297259743,3144.040224359385
11.9,3149.7081335604375,3149.710180923461,3149.708416475295,3149.7080898015124,3145.6451892828013,3126.2258435414083,3146.5971759767967,3149.5583760366558,3149.7080951791722,3149.708089801106
12.0,3155.254875920934,3155.256901081339,3155.255146180227,3155.2548295203997,3150.9775514326498,3131.798663094985,3152.1473901462396,3155.1053285327525,3155.2548349093245,3155.254829519996
12.1,3160.6826201708814,3160.6846229848493,3160.6828778533186,3160.6825711667548,3156.200334597004,3137.2532975229747,3157.5786480803936,3160.5332848288103,3160.682576566736,3160.6825711663537
12.200000000000001,3165.9934771932535,3165.9954575503607,3165.9937223904603,3165.993425625484,3161.3154565869654,3142.591807667782,3162.8930567294196,3165.8443555811127,3165.99343103631,3165.993425625086
12.3,3171.1895402374794,3171.1914980596707,3171.1897730532787,3171.189486147803,3166.3248185592633,3147.8162383769627,3168.092705571638,3171.040633822006,3171.1894915692633,3171.189486147404
12.4,3176.2728841065127,3176.2748193470047,3176.27310465625,3176.272827538316,3171.230304394992,3152.9286176599458,3173.1796657954947,3176.1241941466874,3176.2728329702045,3176.2728275379127
12.5,3181.24556439779,3181.2474770399926,3181.2457728076515,3181.2455053959757,3176.03378011573,3157.9309558981186,3178.155989535512,3181.0970919539036,3181.245510838082,3181.2455053955673
12.6,3186.1096167965825,3186.1115068529703,3186.1098132029165,3186.1095554074304,3180.73709333655,3162.8252451068493,3183.0237091607446,3185.9613627390254,3186.109560859551,3186.1095554070266
12.700000000000001,3190.8670564201807,3190.868923931157,3190.867240968837,3190.8669926912344,3185.342072755366,3167.6134582480013,3187.784836614197,3190.7190214379766,3190.866998153165,3190.866992690832
12.8,3195.519877211402,3195.5217222441684,3195.520050057089,3195.5198111913382,3189.8505276779815,3172.2975485914685,3192.441362801673,3195.3720618204816,3195.5198166628725,3195.5198111909376
12.9,3200.070051379861,3200.0718740272514,3200.0702126854994,3200.069983118362,3194.2642475781895,3176.8794491242484,3196.995257028491,3199.92245593106,3200.069988599301,3200.0699831179654
13.0,3204.519528889419,3204.5213292687645,3204.5196788255143,3204.519458437066,3198.585001692177,3181.3610720055726,3201.4484664825222,3204.3721535762415,3204.5194639272086,3204.519458436669
13.1,3208.8702369903,3208.8720152422693,3208.870375734342,3208.870164398448,3202.814538646475,3185.7443080665935,3205.802915761976,3208.723081856423,3208.870169897594,3208.870164398053
13.200000000000001,3213.124079794275,3213.125836081718,3213.1242075301325,3213.1240051149434,3206.9545861186393,3190.031026353115,3210.060506446396,3212.9771447408034,3213.1240106229,3213.1240051145523
13.3,3217.282937891391,3217.2846723981775,3217.283054808733,3217.282861177157,3211.006850529818,3194.2230737099044,3214.223116709297,3217.1362226838696,3217.282866693731,3217.2828611767636
13.4,3221.348668006677,3221.3503809366375,3221.3487743004202,3221.3485893105767,3214.973016768324,3198.322274405065,3218.2926009709045,3221.2021722818777,3221.34859483557,3221.3485893101765
13.5,3225.3231026953326,3225.32479427111,3225.323198565107,3225.323022070762,3218.8547479433205,3202.3304297930226,3222.270789589485,3225.1768259678156,3225.323027603986,3225.323022070363
13.6,3229.208050074875,3229.2097205368145,3229.2081357244965,3229.2079675755026,3222.653685167679,3206.249318014623,3226.1594885897266,3229.0619917433096,3229.2079731167664,3229.207967575106
13.700000000000001,3233.005293592757,3233.0069431978345,3233.00536922971,3233.0052092724195,3226.3714473690975,3210.080693732925,3229.960479426699,3232.85945294601,3233.0052148215377,3233.0052092720266
13.8,3236.716591827932,3236.7182208486884,3236.716657662894,3236.716505740556,3230.0096311284747,3213.8262879032277,3233.6755187838958,3236.570968050965,3236.7165112973466,3236.716505740167
13.9,3240.3436783250027,3240.3452870484975,3240.343734571363,3240.343590524519,3233.5698105446418,3217.4878075759307,3237.306338403929,3240.1982705045343,3240.3435960888005,3240.3435905241336
14.0,3243.888261459442,3243.889850186243,3243.888308332857,3243.888171999711,3237.053537124424,3221.0669357308234,3240.854644950425,3243.7430685894233,3243.8881775713,3243.888171999328
14.1,3247.3520243325497,3247.3535933757344,3247.3520620505205,3247.3519332672818,3240.4623396970924,3224.565331141444,3244.322119899739,3247.207045319418,3247.351938845993,3247.351933266901
14.200000000000001,3250.736624694741,3250.738174378938,3250.7366534761945,3250.736532077416,3243.7977243522205,3227.9846282681565,3247.710419461094,3250.591858362489,3250.7365376631005,3250.736532077034
14.3,3254.0436948958127,3254.0452255562477,3254.0437149607133,3254.0436007796584,3247.0611743999825,3231.326437178625,3251.0211745238244,3253.8991399908678,3254.0436063721536,3254.043600779272
14.4,3257.27484186093,3257.2763538425243,3257.274853429902,3257.2747462988336,3250.2541503529246,3234.5923434943993,3254.2559906303827,3257.130497056845,3257.2747518979413,3257.2747462984435
14.5,3260.431647090959,3260.433140747435,3260.431650384938,3260.431550135381,3253.378089928266,3237.7839083623426,3257.4164479738465,3260.287510992953,3260.4315557409436,3260.431550134995
14.6,3263.5156666860253,3263.517142379057,3263.515661925903,3263.5155683889575,3256.434408069766,3240.9026684496866,3260.504101418655,3263.3717378352817,3263.5155740008076,3263.5155683885755
14.700000000000001,3266.5284313909056,3266.529889489285,3266.528418797232,3266.5283318038337,3259.4244969882498,3243.9501359614846,3263.5204805433796,3266.384708268735,3266.5283374218116,3266.528331803454
14.8,3269.4714466612472,3269.4728875400856,3269.4714264539402,3269.4713458351157,3262.3497262198453,3246.927798679317,3266.467089704319,3269.3279276931207,3269.4713514590653,3269.471345834741
14.9,3272.3461927493995,3272.3476167893846,3272.346165147448,3272.346090734546,3265.211442701062,3249.837120020101,3269.3454081187847,3272.202876308755,3272.346096364312,3272.3460907341732
15.0,3275.1541248086583,3275.1555323953053,3275.1540900298723,3275.1540216547855,3268.0109708598056,3252.6795391138903,3272.1568899669487,3275.011009220604,3275.154027290216,3275.154021654415
15.1,3277.8966730149805,3277.8980645379224,3277.8966312756834,3277.896568771113,3270.7496127214695,3255.456470899619,3274.902964511178,3277.753756559821,3277.8965744120587,3277.8965687707473
15.200000000000001,3280.5752427050315,3280.5766185573257,3280.5751942198995,3280.575137419481,3273.4286480292567,3258.169306237709,3277.5850362318,3280.4325236216473,3280.575143065795,3280.5751374191154
15.3,3283.191214529564,3283.192575107059,3283.1911595113856,3283.191108249899,3276.0493343779012,3260.81941203857,3280.2044849782865,3283.0486910186637,3283.1911139014383,3283.191108249537
15.4,3285.745944621185,3285.7472903219045,3285.7458832806465,3285.7458373942086,3278.6129073600027,3263.408131405999,3282.762666134886,3285.6036148484127,3285.7458430508327,3285.745837393849
15.5,3288.2407647755504,3288.2420959990955,3288.240697321047,3288.2406566472673,3281.1205807241668,3265.9367837945347,3285.260910799721,3288.0986268744573,3288.2406623088373,3288.2406566469094
15.6,3290.6769826450413,3290.6782997920377,3290.676909282534,3290.67687366064,3283.5735465442117,3268.4066651798726,3287.7005259765037,3290.5350347199324,3290.6768793270207,3290.6768736602835
15.700000000000001,3293.055881944103,3293.0571854156606,3293.055802876928,3293.0557721479345,3285.9729753986962,3270.81904824144,3290.0827947779253,3292.9141220727643,3293.055777818994,3293.05577214758
15.8,3295.3787226653644,3295.380012862582,3295.3786380941,3295.3786121009266,3288.3200165600547,3273.1751825563233,3292.408976639914,3295.2371489016627,3295.3786177765355,3295.3786121005737
15.9,3297.6467413057353,3297.6480186292188,3297.6466514280696,3297.646630015654,3290.615798192657,3275.4762948036855,3294.6803075459184,3297.5053516821035,3297.646635695687,3297.6466300153033
16.0,3299.861151101703,3299.8624159511073,3299.861056112318,3299.8610391277252,3292.8614275591244,3277.7235889789345,3296.898000260467,3299.719943631521,3299.8610448120576,3299.8610391273764
16.1,3302.0231422730812,3302.024395046699,3302.0230423635367,3302.0230296560635,3295.057991234242,3279.91824661687,3299.063244571231,3301.8821149529444,3302.023035344574,3302.0230296557165
16.2,3304.133882274503,3304.1351233688483,3304.133777633142,3304.133769054396,3297.206555325891,3282.0614270230863,3301.177207538875,3303.993033086379,3304.133774746966,3304.133769054051
16.3,3306.1945160539367,3306.195745863377,3306.194406865809,3306.1944022697876,3299.3081657023536,3284.1542675129526,3303.241033754013,3306.0538429672374,3306.194407966301,3306.194402269444
16.4,3308.206166317618,3308.207385234028,3308.2060527643916,3308.206052007562,3301.36384822546,3286.1978836574963,3305.255845600616,3308.0656672911637,3308.206057707906,3308.206052007219
16.5,3310.1699338007334,3310.171142213151,3310.1698160606334,3310.16981900199,3303.3746089890114,3288.193369535565,3307.2227435252134,3310.0296067846257,3310.169824706054,3310.169819001649
16.6,3312.086897543265,3312.088095837595,3312.0867757910205,3312.0867822921387,3305.3414345619503,3290.141797991643,3309.1428063113335,3311.9467404806724,3312.086787999815,3312.086782291799
16.7,3313.958115170427,3313.9593037291565,3313.9579895772163,3313.9579995023064,3307.265292235778,3292.0442208987765,3311.0170913585666,3313.8181259992825,3313.9580052134884,3313.9579995019676
16.8,3315.7846231771514,3315.785802379082,3315.7844939105685,3315.7845071265115,3309.1471302757495,3293.901669426021,3312.8466349657197,3315.6447998317685,3315.7845128410977,3315.784507126174
16.9,3317.5674372160956,3317.5686074360992,3317.567304440121,3317.5673208165,3310.9878781753637,3295.7151543098985,3314.6324526175526,3317.4277776286995,3317.567326534389,3317.567320816163
17.0,3319.307552388683,3319.308713997473,3319.3074162636544,3319.307435672788,3312.788446913733,3297.485666129375,3316.375539274586,3319.168054490871,3319.307441393884,3319.307435672453
17.1,3321.005943538708,3321.0070969026474,3321.0058042213045,3321.005826538271,3314.5497292153927,3299.2141755838593,3318.076869665511,3320.8666052628305,3321.0058322624777,3321.0058265379353
17.2,3322.663565548059,3322.6647110289537,3322.663423191296,3322.66344829394,3316.2725998121696,3300.901633773778,3319.737398581765,3322.524384828532,3322.6634540211667,3322.663448293606
17.3,3324.281353634135,3324.282491589068,3324.2812083873523,3324.2812361563088,3317.9579157067315,3302.5489724833087,3321.3580611738407,3324.142328408684,3324.2812418864632,3324.2812361559754
17.400000000000002,3325.8602236485594,3325.8613544297446,3325.8600756574365,3325.8601059761236,3319.6065164374368,3304.157104464844,3322.939773248931,3325.721351859396,3325.860111709116,3325.8601059757916
17.5,3327.401072376818,3327.4021963314485,3327.40092178337,3327.400954537997,3321.2192243441796,3305.726923724809,3324.483431569527,3327.262351971748,3327.400960273743,3327.4009545376653
17.6,3328.90477783844,3328.9058953085682,3328.90462478103,3328.904659860602,3322.796844834875,3307.259305810467,3325.9899141526166,3328.7662067719266,3328.904665599017,3328.904659860271
17.7,3330.3721995874253,3330.3733109098575,3330.3720442007957,3330.3720814970893,3324.340166652301,3308.755108097371,3327.4600805691375,3330.233775821576,3330.3720872380923,3330.3720814967583
17.8,3331.8041790125617,3331.8052845187585,3331.804021427848,3331.80406083541,3325.849962141,3310.2151700771133,3328.8947722433786,3331.6659005180677,3331.8040665789217,3331.8040608350802
17.900000000000002,3333.201539637355,3333.2026396533356,3333.2013799821075,3333.2014213982443,3327.326987513967,3311.6403136451013,3330.2948127520112,3333.0634043943764,3333.201427144187,3333.201421397916
18.0,3334.5650874192834,3334.5661822655716,3334.5649258175035,3334.5649691422577,3328.7719831188915,3313.0313433880356,3331.6610081224835,3334.4270934182814,3334.5649748905576,3334.564969141929
18.1,3335.895611048115,3335.8967010396714,3335.895447620292,3335.8954927564196,3330.1856737036696,3314.3890468708387,3332.994147130513,3335.757756290635,3335.8954985070036,3335.8954927560912
18.2,3337.193882243041,3337.194967689212,3337.19371710618,3337.1937639591356,3331.5687686810056,3315.7141949227675,3334.2950015964116,3337.0561647424456,3337.193769711932,3337.1937639588064
18.3,3338.460656048392,3338.4617372528714,3338.4604893160636,3338.4605377939642,3332.921962391864,3317.007541922475,3335.56432668004,3338.3230738305538,3338.460543548904,3338.460537793635
18.400000000000002,3339.6966711277246,3339.697748388526,3339.6965029101007,3339.6965529237013,3334.2459343675882,3318.2698260817974,3336.8028611741443,3339.5592222316686,3339.696558680718,3339.6965529233726
18.5,3340.9026500560713,3340.903723665511,3340.902480459977,3340.9025319226403,3335.5413495904922,3319.5017697280523,3338.011327795895,3340.7653325345823,3340.9025376816676,3340.9025319223097
18.6,3342.0792996101773,3342.0803698548566,3342.079128739131,3342.0791815667926,3336.8088587527664,3320.7040795846556,3339.190433476434,3341.9421115303608,3342.0791873277685,3342.0791815664616
18.7,3343.2273110565384,3343.228378217346,3343.227139010806,3343.227193121942,3338.049098513516,3321.877447049873,3340.3408696482475,3343.0902505003473,3343.227198884805,3343.22719312161
18.8,3344.3473604370865,3344.3484247892034,3344.3471873137314,3344.3472426293188,3339.2626917538105,3323.0225484735392,3341.4633125302157,3344.21042550181,3344.3472483940104,3344.3472426289877
18.900000000000002,3345.440108852376,3345.441170665288,3345.439934745311,3345.439991188795,3340.450247829587,3324.1400454315853,3342.5584234101802,3345.30329765109,3345.439996955255,3345.439991188463
19.0,3346.5062027421245,3346.5072622796356,3346.5060277421726,3346.5060852394186,3341.6123628222863,3325.2305849982295,3343.6268489248987,3346.3695134041154,3346.5060910075913,3346.5060852390857
19.1,3347.5462741629963,3347.5473316832563,3347.5460983579305,3347.5461568372,3342.7496197871124,3326.294800015705,3344.6692213372553,3347.4097048341455,3347.546162607031,3347.5461568368673
19.2,3348.5609410635025,3348.5619968190426,3348.560764538123,3348.5608239300104,3343.8625889987984,3327.3333093613833,3345.6861588106094,3348.424489906641,3348.560829701446,3348.5608239296766
19.3,3349.550807555915,3349.5518617936764,3349.5506303920924,3349.550690629496,3344.9518281947885,3328.3467182122017,3346.6782656801915,3349.414472751154,3349.5506964024867,3349.550690629162
19.400000000000002,3350.516464185104,3350.517517146485,3350.5162864618383,3350.5163474799215,3346.0178828157404,3329.3356183062842,3347.646132721428,3350.3802439301326,3350.516353254417,3350.516347479587
19.5,3351.4584881942105,3351.4595401151146,3351.4583099876963,3351.458371723833,3347.061286243272,3330.300588201655,3348.5903374151253,3351.3223807045674,3351.4583774997845,3351.4583717234987
19.6,3352.377443787077,3352.378494897951,3352.3772651707595,3352.377327564494,3348.0825600348853,3331.242193531964,3349.5114442094373,3352.2414472963956,3352.377333341856,3352.3773275641597
19.7,3353.2738823873606,3353.2749329132607,3353.273703431991,3353.273766425001,3349.0822141559825,3332.160987259158,3350.410004778527,3353.137995147593,3353.273772203724,3353.273766424665
19.8,3354.148342894285,3354.149393054927,3354.1481636679837,3354.1482272040234,3350.0607472089478,3333.0575099230123,3351.2865582778813,3354.0125631758947,3354.1482329840674,3354.1482272036874
19.900000000000002,3355.0013519349536,3355.002401944784,3355.001172503271,3355.0012365281345,3351.0186466592095,3333.932289887472,3352.141631596218,3354.8656780270994,3355.001242309455,3355.0012365277976
20.0,3355.8334241132006,3355.834474181445,3355.833244539173,3355.8333090006463,3351.9563890582644,3334.7858435837556,3352.97573960393,3355.697854323884,3355.833314783202,3355.83330900031
20.1,3356.6450622549223,3356.6461125856636,3356.64488259914,3356.6449474469523,3352.874440263609,3335.6186757501546,3353.7893853980427,3356.509594911128,3356.6449532307024,3356.6449474466144
20.2,3357.43675764987,3357.4378084421164,3357.43657797053,3357.4366431563108,3353.773255655555,3336.4312796685113,3354.5830605436286,3357.301391097674,3357.436648941216,3357.4366431559724
20.3,3358.208990289858,3358.210041737607,3358.2088106428237,3358.20887612006,3354.653280350891,3337.224137397326,3355.3572453116726,3358.0737228945313,3358.208881906081,3358.2088761197215
20.400000000000002,3358.9622291033825,3358.9632813957132,3358.9620495422514,3358.96211526624,3355.5149494133834,3337.9977200014564,3356.1124089133573,3358.8270592494705,3358.9621210533373,3358.9621152658997
20.5,3359.696932186646,3359.6979855077707,3359.696752762785,3359.69681869059,3356.35868806108,3338.7524877784185,3356.8490097307376,3359.5618582780203,3359.696824478732,3359.6968186902527
20.6,3360.4135470309143,3360.4146015602596,3360.4133677935406,3360.413433883942,3357.1849118704213,3339.4888904812397,3357.567495543818,3360.278567490828,3360.413439673098,3360.413433883609
20.7,3361.1125107462776,3361.113566658566,3361.112331742501,3361.112397955966,3357.9940269771355,3340.20736753787,3358.268303754003,3360.9776240173956,3361.112403746101,3361.112397955637
20.8,3361.7942502817655,3361.7953077470997,3361.7940715566538,3361.794137855279,3358.7864302739226,3340.908348267126,3358.9518616039263,3361.659454826183,3361.7941436463616,3361.794137854954
20.900000000000002,3362.459182641827,3362.4602418257628,3362.4590042384625,3362.459070585934,3359.562509604925,3341.592252091169,3359.618586393664,3362.324476941069,3362.4590763779333,3362.4590705856126
21.0,3363.1077150991887,3363.1087761628087,3363.1075370587178,3363.107603420272,3360.3226439569767,3342.25948874454,3360.2688856933264,3362.9730976542064,3363.1076092131566,3363.1076034199536
21.1,3363.740245404087,3363.7413085040994,3363.74006776578,3363.740134108155,3361.067203647661,3342.9104584797124,3360.9031575520444,3363.6057147352344,3363.7401399018977,3363.740134107841
21.2,3364.357161989902,3364.3582272787025,3364.3569847912,3364.357051082601,3361.796550510154,3343.545552269208,3361.5217907033584,3364.222716636898,3364.3570568771734,3364.3570510822856
21.3,3364.9588441751866,3364.959911800958,3364.9586674517636,3364.9587336618133,3362.511038074892,3344.165152004261,3362.12516476703,3364.8244826970795,3364.9587394571877,3364.958733661497
21.400000000000002,3365.5456623621335,3365.54673246891,3365.545486147943,3365.5455522476477,3363.211011748063,3344.7696306900566,3362.7136504472855,3365.4113833372426,3365.545558043798,3365.5455522473303
21.5,3366.1179782314875,3366.1190509592534,3366.1178025588138,3366.1178685205223,3363.8968089869477,3345.359352637556,3363.287609727515,3365.9837802573397,3366.117874317421,3366.117868520202
21.6,3366.6761449339238,3366.6772204186823,3366.675969833435,3366.6760356307946,3364.5687594721167,3345.934673651925,3363.847396061458,3366.54202662718,3366.676041428419,3366.6760356304735
21.7,3367.2205072779275,3367.2215856517855,3367.220332778727,3367.220398386645,3365.227185276525,3346.4959412175936,3364.393354560906,3367.086467274305,3367.2204041849714,3367.220398386323
21.8,3367.751401914194,3367.7524833054463,3367.751228043862,3367.751293438475,3365.8724010315073,3347.043494679957,3364.9258221798964,3367.6174388683708,3367.751299237481,3367.751293438152
21.900000000000002,3368.2691575165895,3368.2702420497917,3368.268984301233,3368.269049459864,3366.5047140897113,3347.5776654237584,3365.4451278955203,3368.1352701021106,3368.2690552595263,3368.2690494595413
22.0,3368.7740949596873,3368.7751827557504,3368.773922423995,3368.773987325113,3367.124424684994,3348.0987770481765,3365.951592885289,3368.640281868858,3368.773993125411,3368.773987324789
22.1,3369.266527492933,3369.2676186691865,3369.2663556602056,3369.266420283402,3367.7318260893067,3348.6071455386327,3366.4455307011417,3369.13278743671,3369.266426084315,3369.266420283077
22.2,3369.746760911456,3369.747855581738,3369.74658980367,3369.746654129609,3368.327204766598,3349.103079435378,3366.9272474401178,3369.6130926193296,3369.746659931115,3369.746654129282
22.3,3370.2150937235747,3370.2161919983178,3370.2149233614214,3370.2149873718104,3368.9108405237725,3349.586879998861,3367.397041911715,3370.0814959434488,3370.214993173888,3370.214987371483
22.400000000000002,3370.6718173150502,3370.67291930133,3370.6716477179666,3370.6717113955187,3369.4830066587333,3350.058841371933,3367.8552058019945,3370.538288813094,3370.6717171981463,3370.67171139519
22.5,3371.1172161100544,3371.118321911688,3371.1170472962685,3371.1171106246816,3370.043970105535,3350.519250738911,3368.30202383445,3370.9837556705784,3371.1171164278394,3371.1171106243514
22.6,3371.551567728994,3371.5526774466125,3371.551399715574,3371.551462679482,3370.5939915766958,3350.9683884815436,3368.7377739276963,3371.418174154318,3371.551468483154,3371.551462679151
22.7,3371.975143143156,3371.9762568742763,3371.97497594604,3371.975038530995,3371.133325702694,3351.4065283319187,3369.1627273500008,3371.8418152534564,3371.9750443351636,3371.9750385306634
22.8,3372.3882068262465,3372.3893246653515,3372.388040460295,3372.388102652721,3371.6622211686845,3351.833937522336,3369.577148870726,3372.254943459412,3372.3881084573723,3372.388102652391
22.900000000000002,3372.7910169028582,3372.792138941468,3372.790851381886,3372.790913169057,3372.180920848478,3352.2508769321944,3369.981296908686,3372.6578169143413,3372.79091897418,3372.7909131687334
23.0,3373.183825293925,3373.184951620657,3373.1836606307315,3373.1837220007483,3372.689661935817,3352.6576012319424,3370.3754236775,3373.0506875565748,3373.1837278063267,3373.18372200043
23.1,3373.566877859158,3373.5680085598133,3373.5667140655696,3373.5667750073258,3373.1886760729803,3353.054359024108,3370.7597753279483,3373.4338012630683,3373.5667808133467,3373.5667750070097
23.2,3373.940414536569,3373.9415496941983,3373.9402516234813,3373.9403121266314,3373.6781894767682,3353.4413929814755,3371.1345920874146,3373.80739798892,3373.9403179330798,3373.940312126313
23.3,3374.3046694790946,3374.3058091740613,3374.3045074564984,3374.3045675114313,3374.1584230618923,3353.818939982425,3371.5001083964107,3374.1717119039827,3374.3045733182935,3374.3045675111125
23.400000000000002,3374.6598711883544,3374.6610154984105,3374.6597100653667,3374.6597696631834,3374.6295925618197,3354.187231243495,3371.856553042275,3374.5269715266218,3374.659775470446,3374.659769662863
23.5,3375.0062426456016,3375.007391645946,3375.0060824305037,3375.006141562989,3375.091908647099,3354.5464924492017,3372.204149290053,3374.8733998546736,3375.0061473706405,3375.0061415626665
23.6,3375.3440014399193,3375.345155203271,3375.343842140195,3375.343900799786,3375.545577041219,3354.896943879155,3372.5431150106233,3375.211214493634,3375.3439066078126,3375.343900799463
23.7,3375.6733598937,3375.674518490351,3375.673201516052,3375.673259695821,3375.9907986340418,3355.2388005325224,3372.8736628061033,3375.5406277821235,3375.673265504212,3375.673259695496
23.8,3375.994525185426,3375.9956886833106,3375.994367735815,3375.9944254294423,3376.4277695928217,3355.572272249868,3373.1960001325974,3375.861846914688,3375.994431238186,3375.9944254291163
23.900000000000002,3376.307699469843,3376.3088679346156,3376.307542953516,3376.307600155269,3376.856681470889,3355.8975638324264,3373.510329420309,3376.1750740619564,3376.307605964353,3376.307600154941
24.0,3376.613079995542,3376.6142534906126,3376.6129244170597,3376.6129811217647,3377.2777213140143,3356.2148751588406,3373.816848191057,3376.4805064882275,3376.6129869311785,3376.6129811214364
24.1,3376.910859219996,3376.9120378065973,3376.9107045832584,3376.9107607862834,3377.6910717644846,3356.52440129941,3374.1157491732815,3376.778336666496,3376.9107665960164,3376.910760785954
24.2,3377.2012249220966,3377.2024086593524,3377.201071230376,3377.201126927604,3378.0969111629634,3356.826332627892,3374.407220414536,3377.0687523910046,3377.2011327376467,3377.2011269272743
24.3,3377.4843603122445,3377.4855492572206,3377.484207568206,3377.484262756022,3378.495413648136,3357.1208549309076,3374.6914453915374,3377.3519368873217,3377.4842685663593,3377.484262755691
24.400000000000002,3377.760444140034,3377.761638347791,3377.7602923457644,3377.760347021024,3378.8867492542045,3357.40814951497,3374.9686031178117,3377.628068920024,3377.7603528316436,3377.760347020692
24.5,3378.029650799557,3378.0308503232063,3378.0294999565826,3378.029554116603,3379.271084006256,3357.6883933111935,3375.23886824897,3377.8973228980058,3378.029559927498,3378.029554116271
24.6,3378.2921504323945,3378.293355323157,3378.292000541716,3378.2920541842486,3379.6485800135565,3357.9617589777354,3375.5024111856715,3378.159868977467,3378.29205999541,3378.2920541839153
24.7,3378.5481090283306,3378.549319335581,3378.547960090436,3378.548013213647,3380.0193955607947,3358.2284149999837,3375.759398174306,3378.415873162641,3378.5480190250746,3378.5480132133207
24.8,3378.7976885238263,3378.79890429515,3378.7975405387197,3378.797593141179,3380.3836851973183,3358.488525788556,3376.0099914054495,3378.6654974042444,3378.7975989528654,3378.797593140859
24.900000000000002,3379.0410468982814,3379.042268179541,3379.0408998655153,3379.0409519461773,3380.7415998244132,3358.7422517751406,3376.25434911011,3378.908899695765,3379.0409577581154,3379.0409519458653
25.0,3379.278338268199,3379.279565103557,3379.2781921868664,3379.27824374506,3381.093286780626,3358.989749506214,3376.4926256538447,3379.146234167594,3379.2782495572383,3379.278243744753
25.1,3379.5097129791766,3379.5109454111384,3379.509567847941,3379.509618883338,3381.43888992522,3359.231171734689,3376.724971628759,3379.3776511790325,3379.509624695751,3379.509618883034
25.2,3379.7353176958254,3379.7365557653175,3379.7351735129578,3379.7352240255677,3381.7785497197547,3359.466667509518,3376.951533943426,3379.603297408237,3379.7352298382093,3379.7352240252603
25.3,3379.9552954897354,3379.9565392361205,3379.955152253117,3379.9552022432586,3382.112403307842,3359.6963822633065,3377.1724559108015,3379.8233159401366,3379.9552080561234,3379.95520224295
25.400000000000002,3380.169785925349,3380.171035386498,3380.169643632495,3380.1696931008014,3382.4405845931296,3359.920457897954,3377.387877334126,3380.037846352354,3380.169698913882,3380.169693100491
25.5,3380.378925143973,3380.3801803562833,3380.378783792045,3380.378832739437,3382.7632243155103,3360.1390328683847,3377.597934590898,3380.2470247991837,3380.378838552724,3380.378832739121
25.6,3380.58284594581,3380.5841069442695,3380.5827055316445,3380.582753959315,3383.080450125633,3360.3522422643873,3377.8027607149234,3380.4509840936494,3380.5827597728053,3380.582753958997
25.7,3380.781677870172,3380.7829446883907,3380.7815383902807,3380.7815862996904,3383.3923866577197,3360.5602178906133,3378.002485476503,3380.6498537876946,3380.781592113378,3380.781586299372
25.8,3380.9755472738148,3380.976819944061,3380.9754087244223,3380.975456117272,3383.699155600735,3360.7630883447546,3378.1972354608,3380.843760250536,3380.9754619311516,3380.9754561169507
25.900000000000002,3381.1645774075027,3381.165855960756,3381.164439784546,3381.1644866627785,3384.0008757679434,3360.9609790939626,3378.38713414437,3381.032826745224,3381.164492476839,3381.1644866624533
26.0,3381.348888490809,3381.350172956787,3381.348751789954,3381.348798155731,3384.297663164876,3361.154012549516,3378.5723019699635,3381.2171735034376,3381.348803969961,3381.348798155404
26.1,3381.5285977851663,3381.5298881923713,3381.5284620018324,3381.528507857531,3384.5896310557505,3361.342308139794,3378.752856419616,3381.396917798554,3381.5285136719276,3381.528507857202
26.2,3381.703819665284,3381.705116041021,3381.7036847946433,3381.703730142837,3384.876890028373,3361.525982381575,3378.9289120860185,3381.572174017037,3381.7037359573974,3381.703730142506
26.3,3381.8746656888407,3381.8759680592816,3381.8745317258463,3381.8745765692997,3385.159548057553,3361.705148949717,3379.1005807422566,3381.743053728163,3381.874582384017,3381.8745765689664
26.400000000000002,3382.0412446646274,3382.0425530548277,3382.041111604012,3382.041155945671,3385.4377105670533,3361.879918745219,3379.2679714099368,3381.909665752143,3382.041161760541,3382.0411559453355
26.5,3382.2036627190546,3382.2049771529987,3382.203530555354,3382.203574398328,3385.7114804901253,3362.0503999617263,3379.4311904257197,3382.072116226641,3382.20358021335,3382.2035743979945
26.6,3382.3620233611423,3382.3633438617608,3382.361892088704,3382.361935436253,3385.9809583286437,3362.2166981505047,3379.590341506301,3382.2305086717565,3382.3619412514313,3382.3619354359284
26.7,3382.5164275459774,3382.5177541351923,3382.5162971589666,3382.5163400145184,3386.2462422108715,3362.378916283904,3379.7455258118894,3382.3849440534987,3382.5163458298457,3382.5163400142
26.8,3382.6669737366824,3382.668306435437,3382.6668442291075,3382.6668865962192,3386.507427947889,3362.5371548173657,3379.896842008198,3382.5355208457613,3382.6668924116934,3382.666886595908
26.900000000000002,3382.8137579649597,3382.815096793245,3382.813629330663,3382.8136712130295,3386.764609088721,3362.6915117499825,3380.044386326971,3382.6823350908226,3382.8136770286465,3382.813671212716
27.0,3382.956873890167,3382.958218867058,3382.9567461228594,3382.9567875242924,3387.017876974165,3362.842082683651,3380.188252625104,3382.8254804584826,3382.9567933400476,3382.9567875239745
27.1,3383.0964128570567,3383.097764000731,3383.0962859503034,3383.09632687473,3387.2673207893954,3362.988960880853,3380.3285324423773,3382.9650483037594,3383.0963326906217,3383.0963268744117
27.2,3383.232463952107,3383.23382127988,3383.23233789935,3383.2323783508114,3387.513027615306,3363.1322373210846,3380.465315057815,3383.1011277232437,3383.232384166833,3383.23237835049
27.3,3383.36511405856,3383.3664775869106,3383.364988853126,3383.3650288357544,3387.755082478686,3363.272000755966,3380.5986875447297,3383.2338056101335,3383.3650346519057,3383.3650288354324
27.400000000000002,3383.494447910133,3383.495817654739,3383.494323545246,3383.494363063267,3387.9935684011957,3363.4083377630677,3380.728734824453,3383.363166707946,3383.4943688795433,3383.494363062941
27.5,3383.62054814348,3383.6219241192275,3383.6204246122616,3383.6204636699863,3388.2285664472192,3363.5413327984675,3380.85553971882,3383.4892936629817,3383.620469486384,3383.6204636696593
27.6,3383.7434953493903,3383.7448775704115,3383.743372644873,3383.743411246687,3388.460155770572,3363.671068248081,3380.9791830013883,3383.6122670755217,3383.743417063207,3383.743411246358
27.7,3383.863368122774,3383.864756602476,3383.8632462379155,3383.863284388281,3388.688413660124,3363.797624477776,3381.0997434474384,3383.732165549824,3383.863290204911,3383.863284387949
27.8,3383.98024311148,3383.9816378625596,3383.9801220391587,3383.980159742601,3388.9134155843476,3363.9210798823206,3381.217297882797,3383.849065742935,3383.980165559337,3383.980159742268
27.900000000000002,3384.0941950639267,3384.0955960983924,3384.094074796961,3384.09411205806,3389.1352352348117,3364.0415109331584,3381.3319212315114,3383.963042412316,3384.094117874896,3384.0941120577254
28.0,3384.205296875615,3384.206704204802,3384.205177406744,3384.205214230144,3389.353944568654,3364.158992225074,3381.443686562348,3384.074168462363,3384.2052200470803,3384.2052142298085
28.1,3384.3136196345035,3384.3150332691157,3384.3135009564203,3384.313537346803,3389.5696138500484,3364.2735965217394,3381.5526651342384,3384.182514989791,3384.3135431638357,3384.3135373464656
28.2,3384.4192326653183,3384.420652615437,3384.4191147706706,3384.4191507327705,3389.7823116906907,3364.385394800196,3381.658926440575,3384.2881513279463,3384.4191565498973,3384.4191507324304
28.3,3384.5222035728257,3384.5236298479304,3384.5220864542152,3384.5221219927944,3389.9921050893254,3364.4944562942756,3381.762538252511,3384.3911450900623,3384.522127810013,3384.522121992453
28.400000000000002,3384.622598284004,3384.624030893004,3384.622481934005,3384.622517053857,3390.199059470336,3364.600848536985,3381.8635666611663,3384.4915622114554,3384.6225228711733,3384.622517053521
28.5,3384.7204810892786,3384.7219200405157,3384.7203655004278,3384.720400206375,3390.40323872142,3364.704637401885,3381.96207611887,3384.5894669907416,3384.7204060237905,3384.720400206049
28.6,3384.8159146827034,3384.817359983986,3384.8157998475194,3384.8158341444146,3390.6047052303697,3364.805887143497,3382.0581294793706,3384.68492213004,3384.815839961925,3384.8158341440935
28.7,3384.908960201211,3384.910411859821,3384.9088461121933,3384.9088800049026,3390.8035199209717,3364.904660436734,3382.1517880371207,3384.7779887742245,3384.908885822506,3384.908880004592
28.8,3384.999677262916,3385.0011352856272,3384.999563912547,3384.9995974059552,3390.9997422880583,3365.0010184153907,3382.2431115655772,3384.868726549191,3384.9996032236495,3384.9995974056487
28.900000000000002,3385.0881240044655,3385.089588397578,3385.0880113852163,3385.088044484223,3391.193430431723,3365.0950207097226,3382.3321583546103,3384.9571935992653,3385.088050302007,3385.088044483926
29.0,3385.174357117541,3385.1758278868797,3385.1742452218837,3385.174277931391,3391.384641090711,3365.186725483126,3382.4189852469913,3385.043446623659,3385.1742837492625,3385.174277931089
29.1,3385.258431884418,3385.25990903536,3385.258320704821,3385.258353029735,3391.5734296750234,3365.2761894679297,3382.503647674011,3385.12754091206,3385.258358847693,3385.2583530294323
29.2,3385.340402212719,3385.341885750195,3385.340291741654,3385.3403236868858,3391.759850297738,3365.36346800034,3382.5861996902304,3385.2095303793767,3385.3403295049284,3385.3403236865774
29.3,3385.42032066929,3385.421810597818,3385.4202108992304,3385.4202424696887,3391.943955806064,3365.448615054548,3382.6666940073933,3385.2894675996095,3385.420248287813,3385.4202424693785
29.400000000000002,3385.4982385132653,3385.49973483695,3385.498129436711,3385.498160637291,3392.1257978116596,3365.5316832760122,3382.745182027526,3385.3674038389418,3385.498166455498,3385.498160636979
29.5,3385.574205728353,3385.575708450904,3385.5740973377956,3385.5741281734,3392.305426720218,3365.6127240139413,3382.8217138752116,3385.4433890879886,3385.5741339916804,3385.574128173083
29.6,3385.64827105429,3385.649780179053,3385.6481633422654,3385.648193817765,3392.482891760346,3365.6917873530047,3382.896338429116,3385.5174720932996,3385.6481996361144,3385.6481938174484
29.7,3385.720482017589,3385.7219975475355,3385.7203749766354,3385.720405096905,3392.658241011749,3365.7689221442706,3382.9691033527315,3385.589700388062,3385.720410915316,3385.720405096582
29.8,3385.7908849614932,3385.7924068992484,3385.790778584174,3385.790808354066,3392.831521432739,3365.844176035405,3383.0400551243597,3385.6601203220876,3385.790814172541,3385.790808353742
29.900000000000002,3385.8595250752205,3385.861053423077,3385.859419354136,3385.8594487784835,3393.0027788870807,3365.917595500132,3383.1092390663925,3385.7287770910516,3385.8594545970222,3385.8594487781547
30.0,3385.9264464225066,3385.927981182426,3385.9263413502767,3385.926370433889,3393.1720581701916,3365.9892258670147,3383.1766993738474,3385.7957147650236,3385.9263762524893,3385.9263704335585
30.1,3385.991691969419,3385.9932331430537,3385.991587538703,3385.991616286375,3393.339403034711,3366.0591113474898,3383.2424791422563,3385.8609763163136,3385.991622105033,3385.9916162860427
30.2,3386.055303611542,3386.0568512002374,3386.055199815031,3386.055228231519,3393.504856215451,3366.1272950632756,3383.3066203948297,3385.9246036466157,3386.0552340502422,3386.055228231186
30.3,3386.1173222004377,3386.11887620526,3386.1172190308675,3386.117247120902,3393.668459453754,3366.1938190730766,3383.369164108971,3385.986637613522,3386.117252939693,3386.1172471205787
30.400000000000002,3386.1777875695225,3386.1793479912667,3386.1776850196634,3386.1777127879604,3393.830253521251,3366.258724398677,3383.4301502421677,3386.0471180563563,3386.177718606819,3386.177712787644
30.5,3386.2367385592834,3386.2383053984595,3386.236636621947,3386.236664073178,3393.9902782430518,3366.3220510503716,3383.4896177572177,3386.1060838213957,3386.2366698921073,3386.2366640728715
30.6,3386.294213041859,3386.295786298718,3386.2941117098903,3386.2941388487056,3394.148572520382,3366.383838051808,3383.5476046468507,3386.1635727864777,3386.2941446677005,3386.2941388484082
30.7,3386.3502479450317,3386.351827619585,3386.3501472113253,3386.3501740423476,3394.3051743526576,3366.4441234642013,3383.604147957767,3386.2196218849967,3386.350179861406,3386.350174042047
30.8,3386.4048792756626,3386.406465367681,3386.4047791331677,3386.4048056609686,3394.4601208590398,3366.5029444099796,3383.6592838140505,3386.274267129316,3386.404811480093,3386.404805660665
30.900000000000002,3386.458142142516,3386.4597346515457,3386.4580425842205,3386.4580688133447,3394.613448299459,3366.5603370958456,3383.7130474400456,3386.327543633602,3386.458074632531,3386.458068813042
31.0,3386.5100707785305,3386.5116697038916,3386.509971797471,3386.509997732429,3394.765192095135,3366.6163368352854,3383.7654731826537,3386.3794856360983,3386.5100035516775,3386.5099977321224
31.1,3386.56069856255,3386.562303903365,3386.5606001518277,3386.5606257970803,3394.915386848599,3366.6709780705205,3383.816594533078,3386.430126520862,3386.560631616389,3386.5606257967697
31.2,3386.610058040533,3386.6116697957073,3386.6099601932856,3386.6099855532657,3395.0640663632303,3366.724294393935,3383.8664441480605,3386.4794988389704,3386.6099913726343,3386.6099855529546
31.3,3386.6581809462173,3386.6597991144745,3386.6580836556486,3386.658108734739,3395.211263662316,3366.7763185689764,3383.9150538705712,3386.527634329187,3386.6581145541663,3386.6581087344266
31.400000000000002,3386.7050982212872,3386.706722801164,3386.7050014806478,3386.7050262832,3395.357011007655,3366.8270825505483,3383.96245475,3386.5745639381316,3386.7050321026827,3386.705026282883
31.5,3386.7508400350557,3386.752471024902,3386.7507438376574,3386.7507683679696,3395.5013399177055,3366.876617504908,3384.0086770618555,3386.620317839961,3386.7507741875097,3386.7507683676513
31.6,3386.7954358036463,3386.797073201654,3386.795340142854,3386.795364405188,3395.644281185295,3366.924953829074,3384.053750326981,3386.6649254555596,3386.7953702247855,3386.7953644048707
31.7,3386.8389142087112,3386.8405580129024,3386.8388190779474,3386.838843076522,3395.785864894895,3366.972121169774,3384.09770333029,3386.7084154712493,3386.8388488961696,3386.8388430761997
31.8,3386.8813032156813,3386.8829534239244,3386.8812086084304,3386.8812323474176,3395.926120439483,3367.018148441903,3384.140564139054,3386.7508158570495,3386.881238167109,3386.8812323470925
31.900000000000002,3386.922630091586,3386.924286701612,3386.9225360013907,3386.922559484916,3396.06507653699,3367.0630638465695,3384.1823601207125,3386.792153884491,3386.922565304649,3386.9225594845902
32.0,3386.9629214224115,3386.964584431795,3386.9628278428713,3386.962851075019,3396.2027612463517,3367.1068948886577,3384.2231179602795,3386.8324561439804,3386.9628568947937,3386.96285107469
32.1,3387.002203130034,3387.0038725362256,3387.0021100548133,3387.002133039615,3396.339201983163,3367.149668394,3384.262863677294,3386.871748561733,3387.0021388594328,3387.0021330392847
32.2,3387.0405004887525,3387.0421762890674,3387.0404079115738,3387.0404306530213,3396.47442553496,3367.1914105261076,3384.301622642376,3386.9100564163086,3387.0404364728793,3387.04043065269
32.3,3387.0778381414007,3387.0795203330317,3387.0777460560475,3387.0777685580847,3396.6084580761217,3367.232146802496,3384.3394195933565,3386.9474043547207,3387.077774377981,3387.0777685577523
32.4,3387.114240115056,3387.115928695075,3387.114148515374,3387.1141707818947,3396.741325182418,3367.271902110612,3384.3762786510124,3386.9838164081516,3387.1141766018327,3387.1141707815596
32.5,3387.149729836368,3387.151424801744,3387.149638716269,3387.149660751117,3396.8730518451935,3367.3107007233607,3384.412223334417,3387.0193160072795,3387.1496665710974,3387.1496607507843
32.6,3387.1843301465183,3387.186031494111,3387.184239499974,3387.184261306942,3397.0036624852173,3367.348566314283,3384.447276575918,3387.0539259972393,3387.1842671269715,3387.184261306619
32.7,3387.21806331579,3387.2197710423584,3387.217973136831,3387.2179947196732,3397.1331809661833,3367.385521972325,3384.4814607357325,3387.0876686521956,3387.2180005397536,3387.2179947193627
32.8,3387.2509510577893,3387.2526651599937,3387.2508613405103,3387.2508827029374,3397.2616306078894,3367.4215902162605,3384.5147976161884,3387.1205656895577,3387.250888523066,3387.2508827026336
32.9,3387.2830145433036,3387.284735017725,3387.2829252818733,3387.282946427541,3397.389034199094,3367.4567930087746,3384.54730847561,3387.152638283855,3387.282952247718,3387.282946427247
33.0,3387.314274413849,3387.3160012569806,3387.314185602499,3387.3142065350135,3397.515414010057,3367.4911517701717,3384.579014041871,3387.1839070802735,3387.3142123552375,3387.3142065347315
33.1,3387.3447507948526,3387.3464840030906,3387.344662427867,3387.344683150788,3397.640791804779,3367.5246873917727,3384.6099345256,3387.2143922078326,3387.3446889710594,3387.344683150516
33.2,3387.374463308498,3387.376202878169,3387.3743753802255,3387.374395897067,3397.765188852936,3367.5574202489747,3384.640089633066,3387.2441132922513,3387.374401717386,3387.374395896805
33.3,3387.4034310862844,3387.4051770136384,3387.4033435911406,3387.403363905366,3397.8886259415312,3367.5893702139815,3384.6694985787353,3387.2730894684937,3387.4033697257296,3387.4033639051117
33.4,3387.4316727812557,3387.433425062478,3387.4315857137185,3387.4316058287445,3398.011123386252,3367.6205566682406,3384.6981800975395,3387.3013393929987,3387.4316116491495,3387.4316058284976
33.5,3387.459206579932,3387.46096521114,3387.4591199345427,3387.4591398537364,3398.1327010425603,3367.6509985145576,3384.7261524568157,3387.328881255628,3387.459145674185,3387.459139853498
33.6,3387.4860502139504,3387.4878151912076,3387.4859639853144,3387.485983711992,3398.2533783165095,3367.6807141889153,3384.7534334679663,3387.355732791291,3387.4859895324857,3387.485983711764
33.7,3387.512220971401,3387.51399229071,3387.512135154187,3387.5121546916225,3398.373174175288,3367.7097216720185,3384.7800404978148,3387.381911291289,3387.51216051216,3387.5121546914033
33.8,3387.5377357079,3387.5395133652123,3387.53765029684,3387.5376696482545,3398.4921071575213,3367.738038500529,3384.805990479706,3387.407433614387,3387.537675468834,3387.537669648043
33.9,3387.562610857376,3387.5643948485813,3387.562525847259,3387.562545015833,3398.61019538331,3367.765681778046,3384.8312999243026,3387.432316197607,3387.5625508364533,3387.5625450156267
34.0,3387.5868624425925,3387.5886527635457,3387.5867778282773,3387.586796817138,3398.727456564027,3367.7926681858094,3384.8559849301328,3387.4565750667402,3387.586802637796,3387.58679681693
34.1,3387.6105060854075,3387.612302731919,3387.610421861813,3387.61044067404,3398.843908011879,3367.8190139931303,3384.8800611938623,3387.4802258466216,3387.61044649474,3387.6104406738323
34.2,3387.6335570167844,3387.6353599846225,3387.633473178891,3387.633491817521,3398.959566649231,3367.844735067586,3384.9035440203306,3387.503283771134,3387.6334976382623,3387.6334918173156
34.300000000000004,3387.65603008655,3387.657839371442,3387.6559466293993,3387.655965097421,3399.0744490176976,3367.869846884939,3384.926448332321,3387.525763692965,3387.655970918201,3387.6559650972163
34.4,3387.677939772905,3387.67975537055,3387.6778566916014,3387.6778749919567,3399.188571287028,3367.8943645388294,3384.9487886800935,3387.5476800931237,3387.6778808127747,3387.6778749917517
34.5,3387.6993001917062,3387.701122097767,3387.6992174814145,3387.6992356170012,3399.3019492637577,3367.918302750229,3384.970579250679,3387.56904709022,3387.699241437855,3387.6992356167943
34.6,3387.720125105515,3387.721953315631,3387.7200427614625,3387.7200607351288,3399.4145983996536,3367.9416758766456,3384.9918338769526,3387.589878449515,3387.7200665560204,3387.7200607349205
34.7,3387.74042793242,3387.7422624421943,3387.7403459498905,3387.740363764442,3399.5265337999645,3367.9644979211193,3385.0125660464737,3387.6101875917457,3387.740369585369,3387.7403637642346
34.800000000000004,3387.7602217546373,3387.76206255966,3387.7601401289785,3387.760157787175,3399.637770231453,3367.986782540991,3385.0327889100995,3387.62998760173,3387.7601636081395,3387.7601577869705
34.9,3387.7795193269117,3387.781366422744,3387.77943805353,3387.7794555580863,3399.748322130244,3368.0085430564413,3385.0525152903874,3387.64929123676,3387.7794613790866,3387.7794555578816
35.0,3387.7983330846837,3387.800186466872,3387.7982521590443,3387.798269512633,3399.8582036094704,3368.02979245885,3385.0717576898164,3387.668110934776,3387.7982753336687,3387.7982695124274
35.1,3387.8166751520794,3387.8185348161464,3387.816594569706,3387.816611774954,3399.9674284667467,3368.0505434189186,3385.0905282987665,3387.6864588223543,3387.816617596023,3387.816611774747
35.2,3387.8345573496754,3387.83642329115,3387.8344771061547,3387.834494165647,3400.0760101914434,3368.0708082946044,3385.1088390033137,3387.7043467224794,3387.834499986743,3387.8344941654386
35.300000000000004,3387.8519912020993,3387.8538634164825,3387.851911293078,3387.8519282093516,3400.1839619718025,3368.090599138857,3385.1267013928264,3387.7217861621357,3387.8519340304724,3387.851928209144
35.4,3387.868987945423,3387.870866428211,3387.8689083666013,3387.8689251421542,3400.29129670186,3368.1099277071767,3385.1441267673886,3387.738788379705,3387.8689309633,3387.868925141948
35.5,3387.885558534375,3387.8874432810435,3387.885479281504,3387.8854959187897,3400.398026988218,3368.128805464963,3385.1611261450216,3387.755364332177,3387.8855017399624,3387.885495918584
35.6,3387.90171364936,3387.903604655386,3387.901634718241,3387.9016512196854,3400.5041651566353,3368.1472435947007,3385.1777102687356,3387.771524702183,3387.901657040882,3387.9016512194785
35.7,3387.9174637033316,3387.919360964186,3387.917385089837,3387.917401457806,3400.60972325847,3368.1652530029583,3385.193889613401,3387.787279904856,3387.917407279027,3387.9174014575983
35.800000000000004,3387.932818848472,3387.934722359628,3387.9327405485274,3387.932756785351,3400.714713076958,3368.1828443272225,3385.209674392448,3387.8026400945164,3387.9327626065956,3387.932756785142
35.9,3387.947788982717,3387.9496987396365,3387.9477109922977,3387.9477271002675,3400.8191461333417,3368.2000279425565,3385.225074564408,3387.8176151711928,3387.9477329215365,3387.9477271000596
36.0,3387.9623837561107,3387.964299754259,3387.9623060712483,3387.962322052613,3400.923033692845,3368.216813968093,3385.2400998392777,3387.8322147869835,3387.9623278739077,3387.962322052407
36.1,3387.976612577001,3387.9785348118453,3387.9765351937863,3387.976551050754,3401.0263867705066,3368.2332122733746,3385.254759684743,3387.8464483522534,3387.976556872071,3387.976551050547
36.2,3387.990484618092,3387.9924130851064,3387.990407532661,3387.9904232674053,3401.1292161368783,3368.249232484532,3385.2690633322272,3387.860325041681,3387.9904290887443,3387.990423267197
36.300000000000004,3388.0040088223295,3388.0059435169865,3388.003932030873,3388.0039476455286,3401.231532323562,3368.2648839903095,3385.2830197828043,3387.873853800149,3388.00395346689,3388.00394764532
36.4,3388.017193908654,3388.019134826437,3388.0171174074194,3388.017132904078,3401.333345628642,3368.2801759479426,3385.2966378129604,3387.887043348496,3388.0171387254613,3388.017132903869
36.5,3388.030048377602,3388.031995513997,3388.0299721628858,3388.029987543603,3401.4346661219583,3368.2951172888897,3385.309925980209,3387.8999021891173,3388.0299933650085,3388.0299875433934
36.6,3388.0425805167683,3388.0445338672725,3388.042504584915,3388.0425198517123,3401.535503650271,3368.3097167244296,3385.3228926285697,3387.912438611434,3388.04252567314,3388.042519851504
36.7,3388.054798406135,3388.0567579662466,3388.0547227535462,3388.054737908402,3401.6358678422876,3368.323982751104,3385.3355458939072,3387.9246606972165,3388.054743729853,3388.054737908194
36.800000000000004,3388.0667099232646,3388.068675688508,3388.0666345463887,3388.0666495912506,3401.7357681135722,3368.337923656041,3385.3478937091404,3387.9365763257833,3388.0666554127233,3388.066649591042
36.9,3388.0783227483676,3388.080294714266,3388.078247643701,3388.0782625804795,3401.835213671335,3368.351547522142,3385.359943809321,3387.948193179062,3388.0782684019723,3388.0782625802703
37.0,3388.089644369237,3388.0916225313345,3388.0895695333293,3388.0895843638955,3401.9342135191114,3368.3648622331384,3385.371703736582,3387.9595187465306,3388.089590185409,3388.0895843636854
37.1,3388.1006820860657,3388.102666439912,3388.10060751551,3388.100622241705,3402.0327764613116,3368.377875478524,3385.3831808449695,3387.9705603300326,3388.100628063239,3388.100622241496
37.2,3388.1114430161397,3388.113433557306,3388.111368707584,3388.1113833312097,3402.13091110768,3368.3905947583658,3385.3943823051463,3387.981325048476,3388.1113891527634,3388.111383331
37.300000000000004,3388.1219340984185,3388.1239308224885,3388.121860048547,3388.1218745713795,3402.228625877629,3368.4030273879994,3385.4053151089834,3387.9918198424048,3388.121880392953,3388.1218745711703
37.4,3388.132162097996,3388.1341650005706,3388.132088303552,3388.132102727322,3402.3259290044825,3368.4151805026004,3385.4159860740374,3388.00205147847,3388.132108548916,3388.1321027271133
37.5,3388.1421336104536,3388.14414268715,3388.1420600682204,3388.1420743946337,3402.4228285396057,3368.427061061652,3385.42640184791,3388.012026553777,3388.142080216246,3388.1420743944227
37.6,3388.1518550661003,3388.153870312553,3388.151781772904,3388.151796003635,3402.5193323564386,3368.4386758532914,3385.436568912507,3388.0217515001304,3388.1518018252673,3388.151796003424
37.7,3388.1613327341156,3388.163354145978,3388.1612596868335,3388.1612738235176,3402.615448154433,3368.45003149856,3385.4464935881847,3388.031232588173,3388.161279645171,3388.161273823308
37.800000000000004,3388.1705727265703,3388.172600299524,3388.170499922128,3388.170513966374,3402.7111834628963,3368.461134455541,3385.4561820377994,3388.0404759314156,3388.170519788046,3388.170513966162
37.9,3388.179581002381,3388.1816147321274,3388.179508437745,3388.179522391128,3402.806545644736,3368.471991023397,3385.4656402706464,3388.0494874901815,3388.1795282128205,3388.179522390914
38.0,3388.1883633711327,3388.1904032533835,3388.188291043309,3388.188304907373,3402.90154190012,3368.482607346306,3385.4748741463086,3388.0582730754313,3388.1883107290887,3388.1883049071585
38.1,3388.196925496816,3388.1989715273085,3388.196853402856,3388.196867179112,3402.9961792700437,3368.492989417303,3385.4838893784076,3388.066838352509,3388.1968730008516,3388.1968671788995
38.2,3388.2052729014727,3388.2073250759618,3388.205201038466,3388.2052147284007,3403.0904646398194,3368.5031430820222,3385.4926915382603,3388.0751888447785,3388.2052205501636,3388.2052147281897
38.300000000000004,3388.2134109687513,3388.2154692830254,3388.213339333828,3388.2133529389034,3403.1844047424715,3368.513074042355,3385.501286058438,3388.0833299371884,3388.213358760688,3388.2133529386924
38.4,3388.2213449473734,3388.223409397234,3388.2212735377066,3388.221287059351,3403.2780061620533,3368.5227878600035,3385.509678236251,3388.0912668797328,3388.2212928811587,3388.2212870591416
38.5,3388.229079954512,3388.23115053579,3388.2290087673214,3388.2290222069328,3403.3712753368914,3368.532289959962,3385.517873237134,3388.0990047908326,3388.229028028762,3388.2290222067227
38.6,3388.23662097909,3388.2386976876305,3388.236550011628,3388.2365633705776,3403.4642185627395,3368.541585633898,3385.525876097948,3388.106548660629,3388.236569192429,3388.2365633703685
38.7,3388.2439728849827,3388.2460557166683,3388.2439021345504,3388.2439154141784,3403.55684199587,3368.550680043463,3385.533691730209,3388.113903354198,3388.2439212360496,3388.2439154139684
38.800000000000004,3388.2511404141574,3388.2532293648896,3388.2510698780857,3388.2510830797123,3403.6491516560786,3368.559578223506,3385.5413249232265,3388.1210736146786,3388.2510889016035,3388.2510830795027
38.9,3388.258128189726,3388.2602232554354,3388.258057865388,3388.2580709903023,3403.7411534296275,3368.5682850852218,3385.5487803471647,3388.1280640663335,3388.258076812213,3388.258070990093
39.0,3388.2649407189188,3388.267041895557,3388.2648706037257,3388.2648836531907,3403.832853072112,3368.576805419213,3385.5560625560306,3388.134879217519,3388.264889475122,3388.2648836529825
39.1,3388.2715823959866,3388.273689679533,3388.27151248739,3388.271525462643,3403.9242562112618,3368.5851438984814,3385.563175990592,3388.1415234635915,3388.271531284593,3388.271525462435
39.2,3388.2780575050374,3388.280170891503,3388.2779878005176,3388.2780007027754,3404.015368349674,3368.5933050813387,3385.5701249812055,3388.148001089739,3388.278006524745,3388.278000702569
39.300000000000004,3388.284370222787,3388.2864897081995,3388.284300719872,3388.2843135503167,3404.106194867481,3368.601293414251,3385.576913750597,3388.1543162737385,3388.2843193723056,3388.2843135501116
39.4,3388.290524621255,3388.2926502016726,3388.2904553175,3388.290468077298,3404.196741024953,3368.609113234608,3385.5835464165516,3388.1604730886474,3388.2904738993066,3388.290468077094
39.5,3388.2965246703834,3388.2986563418954,3388.2964555633844,3388.296468253674,3404.2870119650447,3368.61676877343,3385.590026994552,3388.166475505428,3388.296474075701,3388.2964682534703
39.6,3388.3023742405985,3388.304511999325,3388.302305327984,3388.3023179498823,3404.377012715877,3368.624264158001,3385.5963594003433,3388.1723273955017,3388.302323771927,3388.3023179496786
39.7,3388.3080771053,3388.3102209473846,3388.3080083847326,3388.3080209393324,3404.466748193156,3368.6316034144443,3385.602547452433,3388.178032533246,3388.308026761395,3388.308020939129
39.800000000000004,3388.3136369432955,3388.3157868649077,3388.3135684124727,3388.313580900843,3404.5562232025454,3368.638790470222,3385.6085948745326,3388.1835945984244,3388.313586722924,3388.31358090064
39.9,3388.319057341166,3388.321213338504,3388.3189889978185,3388.3190014210068,3404.6454424419753,3368.645829156588,3385.614505297935,3388.189017178557,3388.3190072431044,3388.3190014208044
40.0,3388.3243417955796,3388.326503864871,3388.324273637472,3388.3242859965026,3404.7344105038933,3368.6527232109706,3385.620282263836,3388.1943037712317,3388.324291818618,3388.3242859963016
40.1,3388.3294937155442,3388.3316618530453,3388.3294257404727,3388.329438036352,3404.8231318774738,3368.6594762792934,3385.6259292255927,3388.199457786356,3388.3294438584817,3388.3294380361494
40.2,3388.334516424604,3388.336690626598,3388.3344486303968,3388.3344608641046,3404.9116109507645,3368.66609191825,3385.631449550931,3388.2044825483563,3388.3344666862517,3388.3344608639036
40.300000000000004,3388.339413162979,3388.3415934257805,3388.339345547495,3388.339357719995,3404.99985201279,3368.6725735975115,3385.636846524091,3388.2093812983176,3388.3393635421585,3388.339357719794
40.4,3388.344187089656,3388.3463734096104,3388.3441196507847,3388.3441317630195,3405.087859255598,3368.678924701886,3385.6421233479286,3388.214157196072,3388.3441375851994,3388.34413176282
40.5,3388.3488412844194,3388.351033657898,3388.3487740200862,3388.3487860729765,3405.175636776268,3368.6851485334196,3385.6472831459605,3388.218813322237,3388.348791895171,3388.348786072776
40.6,3388.3533787498454,3388.355577173249,3388.353311657999,3388.3533236524468,3405.263188578867,3368.69124831345,3385.652328964347,3388.223352680198,3388.3533294746544,3388.353323652248
40.7,3388.357802413224,3388.36000688299,3388.357735491845,3388.357747428736,3405.3505185763543,3368.697227184607,3385.657263773845,3388.2277781980424,3388.357753250955,3388.357747428537
40.800000000000004,3388.362115128457,3388.36432564104,3388.3620483755535,3388.3620602557526,3405.4376305924557,3368.7030882127633,3385.662090471697,3388.2320927304513,3388.362066077982,3388.3620602555534
40.9,3388.3663196778875,3388.3685362297783,3388.3662530915053,3388.366264915853,3405.524528363483,3368.7088343889345,3385.6668118834755,3388.236299060535,3388.3662707380936,3388.3662649156545
41.0,3388.370418774103,3388.372641361821,3388.370352352307,3388.370364121634,3405.6112155401142,3368.71446863114,3385.671430764892,3388.2403999016265,3388.3703699438865,3388.3703641214356
41.1,3388.3744150616762,3388.3766436817714,3388.374348802566,3388.374360517678,3405.697695689135,3368.7199937862097,3385.675949803548,3388.2443978990336,3388.3743663399414,3388.3743605174805
41.2,3388.378311118875,3388.380545767929,3388.3782450205704,3388.378256682261,3405.7839722951358,3368.7254126315493,3385.6803716206446,3388.2482956317403,3388.3782625045346,3388.378256682064
41.300000000000004,3388.3821094593154,3388.3843501339334,3388.38204351997,3388.3820551290128,3405.8700487621772,3368.73072787686,3385.6846987726553,3388.2520956140697,3388.382060951298,3388.382055128816
41.4,3388.385812533594,3388.3880592304167,3388.385746751389,3388.385758308539,3405.955928415406,3368.73594216582,3385.6889337529524,3388.255800297307,3388.3857641308346,3388.3857583083427
41.5,3388.38942273086,3388.391675446559,3388.389357103994,3388.3893686099964,3406.0416145026466,3368.741058077717,3385.693078993392,3388.259412071275,3388.3893744323022,3388.389368609801
41.6,3388.392942380357,3388.395201111625,3388.3928769070626,3388.392888362639,3406.127110195944,3368.746078129049,3385.6971368658656,3388.262933265879,3388.3928941849554,3388.392888362444
41.7,3388.396373752922,3388.3986384964865,3388.3963084314564,3388.396319837316,3406.212418593084,3368.751004775081,3385.701109683803,3388.2663661526058,3388.396325659642,3388.3963198371207
41.800000000000004,3388.3997190624546,3388.401989815073,3388.3996538910965,3388.399665247933,3406.2975427190686,3368.7558404113593,3385.704999703647,3388.2697129459884,3388.39967107027,3388.399665247739
41.9,3388.40298046734,3388.405257225802,3388.402915444398,3388.402926752888,3406.382485527563,3368.7605873751954,3385.708809126286,3388.2729758050345,3388.4029325752344,3388.4029267526944
42.0,3388.4061600718433,3388.4084428329584,3388.4060951956426,3388.4061064564526,3406.467249902309,3368.7652479471094,3385.71254009845,3388.2761568346177,3388.406112278809,3388.40610645626
42.1,3388.409259927463,3388.41154868808,3388.4091951963605,3388.409206410137,3406.551838658506,3368.769824352236,3385.7161947140808,3388.279258086834,3388.409212232502,3388.4092064099445
42.2,3388.4122820342564,3388.4145767912437,3388.41221744663,3388.4122286140064,3406.636254544162,3368.7743187617016,3385.7197750156506,3388.282281562324,3388.4122344363823,3388.412228613815
42.300000000000004,3388.415228342128,3388.417529092389,3388.41516389638,3388.415175017976,3406.7205002414157,3368.778733293962,3385.723282995468,3388.285229211565,3388.4151808403603,3388.4151750177843
42.4,3388.418100752087,3388.420407492556,3388.41803644664,3388.418047523063,3406.8045783678226,3368.7830700161053,3385.7267205969356,3388.2881029361283,3388.4180533454564,3388.418047522871
42.5,3388.4209011174735,3388.42321384512,3388.4208369507746,3388.420847982615,3406.8884914776218,3368.787330945132,3385.730089715783,3388.290904589901,3388.4208538050184,3388.420847982424
42.6,3388.423631245152,3388.4259499569616,3388.4235672156688,3388.423578203508,3406.9722420629705,3368.7915180491937,3385.7333922012704,3388.293635980286,3388.4235840259194,3388.423578203316
42.7,3388.426292896677,3388.42861758967,3388.426229002899,3388.4262399473055,3407.0558325551438,3368.795633248801,3385.7366298573575,3388.2962988693657,3388.4262457697255,3388.4262399471118
42.800000000000004,3388.4288877894305,3388.431218460658,3388.4288240298697,3388.428834931398,3407.1392653257262,3368.7996784180136,3385.7398044438455,3388.298894975038,3388.428840753826,3388.4288349312014
42.9,3388.431417597726,3388.433754244266,3388.4313539709183,3388.431364830109,3407.2225426877567,3368.8036553855836,3385.742917677491,3388.3014259721244,3388.431370652546,3388.43136482991
43.0,3388.433883953892,3388.436226572856,3388.4338204583933,3388.433831275777,3407.305666896864,3368.807565936086,3385.7459712330924,3388.3038934934475,3388.433837098221,3388.4338312755763
43.1,3388.4362884493257,3388.4386370378475,3388.4362250837107,3388.4362358598037,3407.3886401523664,3368.8114118110107,3385.7489667445475,3388.3062991308875,3388.4362416822564,3388.436235859601
43.2,3388.4386326355148,3388.4409871907587,3388.4385693983763,3388.4385801336866,3407.4714645983586,3368.815194709831,3385.7519058058847,3388.3086444364067,3388.438585956146,3388.438580133482
43.300000000000004,3388.4409180250404,3388.443278544196,3388.440854914988,3388.4408656100127,3407.5541423247646,3368.81891629105,3385.7547899722713,3388.310930923048,3388.4408714324804,3388.4408656098067
43.4,3388.443146092548,3388.4455125728327,3388.4430831082186,3388.443093763439,3407.6366753683747,3368.82257817321,3385.757620760993,3388.3131600659185,3388.443099585916,3388.4430937632324
43.5,3388.4453182757075,3388.4476907143735,3388.4452554157533,3388.44526603164,3407.7190657138553,3368.8261819358922,3385.7603996524126,3388.3153333031296,3388.4452718541274,3388.445266031434
43.6,3388.44743597613,3388.4498143704527,3388.447373239224,3388.4473838162403,3407.801315294746,3368.8297291206754,3385.7631280908986,3388.317452036732,3388.447389638737,3388.447383816035
43.7,3388.4495005602807,3388.4518849075644,3388.4494379451135,3388.449448483712,3407.8834259944233,3368.8332212320865,3385.7658074857386,3388.3195176336185,3388.4494543062183,3388.4494484835077
43.800000000000004,3388.4515133603577,3388.4539036579363,3388.4514508656334,3388.4514613662595,3407.9653996470543,3368.8366597385143,3385.768439212025,3388.321531426406,3388.451467188775,3388.451461366056
43.9,3388.453475675148,3388.4558719203774,3388.4534132995973,3388.453423762679,3408.047238038524,3368.840046073105,3385.771024611519,3388.3234947142914,3388.4534295852036,3388.4534237624757
44.0,3388.4553887708666,3388.4577909611376,3388.4553265132267,3388.455336939192,3408.1289429073486,3368.8433816346437,3385.773564993495,3388.3254087638934,3388.455342761725,3388.4553369389896
44.1,3388.457253881974,3388.4596620146995,3388.4571917410135,3388.457202130269,3408.2105159455637,3368.8466677884016,3385.776061635557,3388.327274810065,3388.457207952811,3388.457202130067
44.2,3388.459072211972,3388.461486284591,3388.459010186466,3388.45902053942,3408.2919587995966,3368.8499058669686,3385.778515784451,3388.3290940566953,3388.4590263619702,3388.4590205392183
44.300000000000004,3388.460844934182,3388.4632649441673,3388.4607830229265,3388.4607933399734,3408.3732730711263,3368.8530971710666,3385.780928656835,3388.3308676774814,3388.460799162532,3388.460793339772
44.4,3388.4625731924984,3388.4649991373467,3388.4625113943057,3388.462521675831,3408.4544603179165,3368.8562429703366,3385.7833014400485,3388.332596816689,3388.462527498398,3388.46252167563
44.5,3388.464258102129,3388.4666899793583,3388.4641964158236,3388.464206662207,3408.535522054636,3368.859344504115,3385.7856352928516,3388.3342825898867,3388.464212484782,3388.4642066620067
44.6,3388.4659007503114,3388.468338557473,3388.4658391747384,3388.465849386349,3408.616459753666,3368.8624029821835,3385.787931346149,3388.3359260846673,3388.4658552089318,3388.465849386149
44.7,3388.4675021970174,3388.4699459316867,3388.4674407310413,3388.4674509082356,3408.6972748458793,3368.8654195855024,3385.7901907037017,3388.3375283613514,3388.4674567308257,3388.4674509080364
44.800000000000004,3388.469063475636,3388.47151313541,3388.4690021181273,3388.469012261263,3408.777968721425,3368.868395466926,3385.7924144428084,3388.3390904536673,3388.46901808386,3388.469012261063
44.9,3388.4705855936386,3388.473041176151,3388.4705243434883,3388.4705344529098,3408.8585427304733,3368.871331751903,3385.79460361498,3388.3406133694184,3388.4705402755153,3388.4705344527097
45.0,3388.4720695332294,3388.4745310361327,3388.472008389346,3388.4720184653884,3408.9389981839613,3368.8742295391557,3385.796759246598,3388.3420980911374,3388.472024288,3388.4720184651883
45.1,3388.4735162519805,3388.47598367295,3388.4734552132813,3388.4734652562774,3409.019336354321,3368.877089901342,3385.7988823395476,3388.343545576714,3388.473471078896,3388.4734652560774
45.2,3388.474926683448,3388.4774000201874,3388.4748657488703,3388.474875759141,3409.0995584761886,3368.879913885707,3385.8009738718406,3388.344956760019,3388.474881581766,3388.4748757589405
45.300000000000004,3388.476301737775,3388.4787809880213,3388.4762409062655,3388.4762508841272,3409.179665747107,3368.882702514708,3385.803034798227,3388.3463325515004,3388.476256706759,3388.476250883928
45.4,3388.477642302277,3388.480127463785,3388.4775815728003,3388.4775915185614,3409.2596593282074,3368.885456786638,3385.805066050782,3388.3476738387744,3388.4775973411993,3388.477591518362
45.5,3388.4789492420177,3388.4814403125692,3388.4788886135516,3388.4788985275127,3409.3395403448835,3368.888177676221,3385.807068539483,3388.3489814871987,3388.4789043501573,3388.478898527313
45.6,3388.4802234003637,3388.48272037776,3388.480162871898,3388.480172754354,3409.4193098874493,3368.8908661351984,3385.809043152779,3388.3502563404268,3388.4801785770055,3388.480172754155
45.7,3388.481465599528,3388.4839684816056,3388.4814051700687,3388.481415021308,3409.4989690117873,3368.893523092902,3385.81099075813,3388.3514992209566,3388.481420843966,3388.4814150211096
45.800000000000004,3388.482676641107,3388.485185425723,3388.4826163096654,3388.4826261299754,3409.578518739982,3368.8961494568084,3385.8129122025484,3388.352710930657,3388.4826319526396,3388.4826261297776
45.9,3388.48385730659,3388.4863719916216,3388.4837970722033,3388.4838068618533,3409.6579600609416,3368.8987461130855,3385.8148083131164,3388.353892251289,3388.4838126845234,3388.4838068616546
46.0,3388.4850083578654,3388.487528941215,3388.4849482195714,3388.4849579788374,3409.7372939310126,3368.9013139271183,3385.8166798975003,3388.3550439450064,3388.4849638015135,3388.484957978639
46.1,3388.486130537716,3388.488657017315,3388.48607049457,3388.486080223715,3409.8165212745735,3368.9038537440306,3385.81852774444,3388.3561667548493,3388.486086046397,3388.486080223516
46.2,3388.4872245702913,3388.489756944088,3388.487164621364,3388.4871743206454,3409.8956429846303,3368.906366389185,3385.820352624236,3388.3572614052227,3388.487180143332,3388.4871743204467
46.300000000000004,3388.4882911615823,3388.4908294275583,3388.4882313059493,3388.4882409756246,3409.974659923391,3368.908852668678,3385.822155289223,3388.3583286023663,3388.488246798315,3388.488240975425
46.4,3388.489330999871,3388.491875156025,3388.4892712366272,3388.48928087694,3410.053572922832,3368.911313369812,3385.8239364742226,3388.359369034805,3388.489286699636,3388.489280876742
46.5,3388.490344756179,3388.492894800535,3388.4902850844283,3388.4902946956217,3410.132382785259,3368.9137492615746,3385.825696897003,3388.3603833737984,3388.49030051832,3388.4902946954244
46.6,3388.4913330846966,3388.4938890152994,3388.49127350355,3388.491283085865,3410.2110902838535,3368.9161610950828,3385.8274372587052,3388.361372273771,3388.4912889085663,3388.4912830856674
46.7,3388.4922966232066,3388.4948584381227,3388.492237131792,3388.492246685459,3410.289696163208,3368.9185496040373,3385.8291582442753,3388.3623363727334,3388.492252508165,3388.4922466852613
46.800000000000004,3388.4932359934965,3388.4958036908156,3388.493176590951,3388.4931861161976,3410.3682011398582,3368.9209155051485,3385.8308605228785,3388.363276292696,3388.493191938908,3388.4931861160007
46.9,3388.494151801757,3388.4967253795994,3388.49409248723,3388.494101984279,3410.446605902801,3368.9232594985647,3385.8325447483044,3388.364192640071,3388.4941078069915,3388.494101984081
47.0,3388.495044638976,3388.49762409548,3388.4949854116285,3388.4949948806957,3410.5249111140038,3368.9255822682817,3385.834211559364,3388.3650860060607,3388.4950007034126,3388.494994880499
47.1,3388.4959150813197,3388.498500414644,3388.4958559403226,3388.495865381621,3410.603117408906,3368.9278844825485,3385.8358615802736,3388.3659569670403,3388.4958712043413,3388.495865381424
47.2,3388.496763690502,3388.499354898825,3388.49670463503,3388.4967140487743,3410.681225396917,3368.9301667942545,3385.8374954210285,3388.3668060849295,3388.4967198714976,3388.496714048577
47.300000000000004,3388.497591014149,3388.5001880956784,3388.4975320433964,3388.497541429788,3410.7592356618916,3368.9324298413194,3385.8391136777773,3388.3676339075573,3388.4975472525143,3388.4975414295895
47.4,3388.4983975861514,3388.501000539114,3388.4983386993163,3388.4983480585574,3410.8371487626146,3368.934674247059,3385.840716933169,3388.3684409690113,3388.498353881288,3388.4983480583583
47.5,3388.499183927009,3388.5017927496515,3388.499125123305,3388.4991344555906,3410.914965233267,3368.936900620552,3385.84230575671,3388.369227789984,3388.499140278325,3388.49913445539
47.6,3388.499950544169,3388.5025652347595,3388.4998918228143,3388.4999011283385,3410.9926855838876,3368.939109557,3385.8438807051007,3388.36999487811,3388.4999069510754,3388.4999011281375
47.7,3388.500697932346,3388.503318489175,3388.5006392925716,3388.5006485715235,3411.0703103008236,3368.941301638066,3385.8454423225644,3388.3707427282943,3388.500654394264,3388.500648571322
47.800000000000004,3388.50142657385,3388.504052995231,3388.5013680148986,3388.5013772674606,3411.1478398471822,3368.9434774322185,3385.8469911411776,3388.3714718230262,3388.5013830902044,3388.5013772672582
47.9,3388.5021369388946,3388.5047692231647,3388.502078460015,3388.5020876863705,3411.225274663264,3368.945637495058,3385.848527681178,3388.3721826326964,3388.502093509118,3388.5020876861677
48.0,3388.502829485901,3388.5054676314116,3388.5027710863487,3388.5027802866757,3411.3026151670015,3368.947782369637,3385.850052451277,3388.372875615899,3388.502786109427,3388.502780286472


==> Numerical_results/Numerical_results_thermoelastic_rod_N2000_T48/fixed_n_variable_m.csv <==
method n m E_hr_f E_hr_r nfev runtime_s rhs_time_s rhs_time_us
POD-ROM 40 40 0.005831218982272769 0.0005143170673941926 3262 0.2457067333161831 4.116415006574244e-05 41.16415006574244
SP-ROM 40 40 0.016411710405199086 0.016436243083843036 3342 0.47343043338817853 0.00010452158974949271 104.52158974949272
OP-ROM 40 40 0.013403232963990057 0.013443350044061551 3463 0.3031463333560775 5.3243009885773066e-05 53.24300988577306
POD-ROM 40 80 0.005445085897096533 6.098343209356307e-05 3417 0.26417220003592473 4.327980990055948e-05 43.279809900559485
SP-ROM 40 80 0.008783219791102312 0.0088040918328081 3604 0.5216805333426843 0.00010948681002482773 109.48681002482773
OP-ROM 40 80 0.005630737730283968 0.005667553129617978 3748 0.3357447999684761 5.715695000253619e-05 57.15695000253619
POD-ROM 40 150 0.005485421600495208 1.8307560709261017e-05 5173 0.3900237667063872 4.7295789979398256e-05 47.29578997939826
SP-ROM 40 150 0.00015989178738996194 2.427404771883722e-05 3684 0.5689244999860724 0.00011630870993249118 116.30870993249118
OP-ROM 40 150 0.00011785122063852239 1.5465604323354676e-05 3300 0.3309376666632791 6.511644991114735e-05 65.11644991114736
POD-ROM 40 200 0.00550692904921975 5.492697994896328e-06 3514 0.28855789996062714 4.919492006301881e-05 49.19492006301881
SP-ROM 40 200 0.0001544011513206478 3.546319406098927e-06 5493 0.8254016333570083 0.00012095803997945042 120.95803997945042
OP-ROM 40 200 0.00011994992167843455 7.1833167101042555e-06 3269 0.3384646667788426 6.746671998407692e-05 67.46671998407692
POD-ROM 40 400 0.0054876619742514135 1.6042464871139192e-05 5424 0.46725360009198386 5.866850989405066e-05 58.668509894050665
SP-ROM 40 400 0.00015374092366147486 1.7336484649503764e-10 3346 0.5844392333334932 0.0001348974301479757 134.8974301479757
OP-ROM 40 400 0.00011920002167928417 2.36035654360706e-09 3329 0.3919007333461195 8.208492991980165e-05 82.08492991980165
POD-ROM 40 600 0.005504505024089088 1.6070507140070301e-06 3461 0.3472451666990916 6.887688995338976e-05 68.87688995338976
SP-ROM 40 600 0.0001537408891529066 2.3806183138690567e-14 3413 0.6547244666920354 0.00015366845009848475 153.66845009848475
OP-ROM 40 600 0.0001192004802851882 5.825183988127343e-14 3273 0.44891763331058127 0.00010093754001427441 100.93754001427442
POD-ROM 80 40 0.00021798450843989945 0.0002179490827112746 4615 0.3483104333281517 4.748499987181277e-05 47.48499987181277
SP-ROM 80 40 0.06905693067299638 0.06905702424199359 6706 0.9798122999103119 0.00011679273995105177 116.79273995105177
OP-ROM 80 40 0.030057613144580123 0.030057483235245642 6017 0.550837833279123 6.30230200011283e-05 63.0230200011283
POD-ROM 80 80 2.0525646259725053e-05 1.2707452901164938e-05 7744 0.5655177667116126 5.153157988097518e-05 51.53157988097518
SP-ROM 80 80 0.16872494448824052 0.16872495777383645 5098 0.8002959999721497 0.00012412836987059565 124.12836987059565
OP-ROM 80 80 0.008297837152866062 0.008297897066020432 4632 0.46580656656684977 7.136315002571791e-05 71.36315002571791
POD-ROM 80 150 1.7394814124248383e-05 7.536196188371068e-07 5164 0.4512507333420217 5.9214549930766234e-05 59.21454993076623
SP-ROM 80 150 0.0011930400082022824 0.0011931401699493357 5223 0.8515141000971198 0.0001336554500507191 133.6554500507191
OP-ROM 80 150 0.0011858421503542654 0.0011857908450128595 4495 0.49662549995506805 7.940450988244264e-05 79.40450988244264
POD-ROM 80 200 1.7327438839514073e-05 5.179683012514257e-07 7396 0.6282181999801347 6.09156501479447e-05 60.915650147944696
SP-ROM 80 200 7.816914067680307e-05 7.820944387563073e-05 8074 1.3304470332805067 0.00013978298001457006 139.78298001457006
OP-ROM 80 200 6.073126833281646e-05 6.0793099828917084e-05 4873 0.5522796333146592 8.52899000281468e-05 85.28990002814679
POD-ROM 80 400 1.7332070852085893e-05 8.814427451192755e-07 5215 0.5246461667120457 7.630487992428242e-05 76.30487992428242
SP-ROM 80 400 7.153017471637015e-06 7.166908695348641e-09 6664 1.3072455665872742 0.00017039352012798194 170.39352012798193
OP-ROM 80 400 6.582441395920648e-06 6.253725920490274e-09 4872 0.7008415999201437 0.00011626096002291886 116.26096002291885
POD-ROM 80 600 1.7337673782294278e-05 1.0041876056713269e-06 4700 0.568392000005891 9.517022003419697e-05 95.17022003419697
SP-ROM 80 600 7.15298604403091e-06 2.834704491420431e-13 4921 1.1246609333126496 0.00019997275997884573 199.97275997884572
OP-ROM 80 600 6.5829487681829566e-06 3.8201484430855424e-13 4790 0.8371077999472618 0.00014605931011028587 146.05931011028588
POD-ROM 120 40 0.0004318254321119004 0.00043182103904797415 6380 0.504992933322986 5.5832019867375496e-05 55.83201986737549
SP-ROM 120 40 0.09413790564546252 0.09413790541717083 12775 1.9313632667375107 0.00012943288995884356 129.43288995884356
OP-ROM 120 40 0.10995427915132286 0.10995427959707584 6500 0.6797566999060413 7.747849985025824e-05 77.47849985025823
POD-ROM 120 80 1.6876038986345354e-06 1.5356922136834999e-06 8686 0.704018666719397 6.13958998816088e-05 61.3958998816088
SP-ROM 120 80 0.10234027881382286 0.10234027894784874 8228 1.394821766608705 0.00014022077976260332 140.2207797626033
OP-ROM 120 80 0.2077870275818466 0.20778702831548132 5083 0.6264860666512201 8.5849789949134e-05 85.849789949134
POD-ROM 120 150 6.998076931923024e-07 5.8390579369669786e-08 6429 0.5851631666688869 7.03756098402664e-05 70.37560984026639
SP-ROM 120 150 0.0007145349857369151 0.000714532875328129 6799 1.2463096666615456 0.00015767416988965124 157.67416988965124
OP-ROM 120 150 0.01450358269607231 0.014503579138498696 8594 1.100513633262987 0.00010199709988664836 101.99709988664836
POD-ROM 120 200 7.008170077398503e-07 1.07922117789317e-07 10117 0.9466608333556602 7.520315998699516e-05 75.20315998699516
SP-ROM 120 200 0.3052560046968249 0.30525600527515145 3876 0.8344117333181202 0.00016183224006090314 161.83224006090313
OP-ROM 120 200 0.15728466214693848 0.15728466341384004 6059 0.8615211666716883 0.00010815740013495088 108.15740013495088
POD-ROM 120 400 7.143276561375158e-07 2.7316677383563935e-07 9955 1.1276882333525766 9.675332999322562e-05 96.75332999322562
SP-ROM 120 400 3.50609458293964e-07 1.3212948992647075e-07 9705 2.203285599903514 0.0002028883100254461 202.8883100254461
OP-ROM 120 400 3.2644692433083717e-07 6.881447323103913e-08 5514 0.9692691000333676 0.00014952419996261596 149.52419996261597
POD-ROM 120 600 6.985325526883535e-07 3.893184276866514e-08 9757 1.3199061000098784 0.00011927959963213651 119.27959963213651
SP-ROM 120 600 3.5063183458748495e-07 4.697396601129846e-12 8020 2.1534421332956604 0.00024408801002427936 244.08801002427936
OP-ROM 120 600 3.24001598095258e-07 1.679538510007833e-11 6111 1.3011503000743687 0.0001873550800373778 187.3550800373778
POD-ROM 160 40 0.0004400608816449863 0.00044006086685642766 7758 0.7044726999786993 6.990025015547872e-05 69.90025015547872
SP-ROM 160 40 0.09786169083058598 0.09786169109787574 8445 1.4955647666162502 0.0001513797197723761 151.3797197723761
OP-ROM 160 40 0.09711945204180272 0.09711945228698504 8324 0.9953820333660891 9.48470900533721e-05 94.8470900533721
POD-ROM 160 80 6.787650436964218e-07 6.785202225065672e-07 6597 0.6439190333088239 7.437995015643537e-05 74.37995015643537
SP-ROM 160 80 0.0929964955972372 0.09299649562488754 10798 1.9678859999403358 0.00016063785001169887 160.63785001169887
OP-ROM 160 80 0.10038135103363462 0.10038135103210494 7376 0.9820705666206777 0.00010353706995956601 103.53706995956601
POD-ROM 160 150 1.8407281203036872e-08 4.3985058885295084e-10 7818 0.8222085666687539 8.461883002892136e-05 84.61883002892137
SP-ROM 160 150 0.010697721060768137 0.01069772105518426 8251 1.7006720333204914 0.00018066714010201392 180.66714010201392
OP-ROM 160 150 0.05463614039150242 0.05463614038972996 7262 1.0949996333414067 0.00012447378009092062 124.47378009092063
POD-ROM 160 200 1.84241388116491e-08 1.20598439164293e-09 11388 1.2273941667129595 9.191342007834464e-05 91.91342007834464
SP-ROM 160 200 0.05666216847048191 0.05666216848608401 17216 3.6858880667326352 0.0001930352000752464 193.0352000752464
OP-ROM 160 200 0.000484405748950467 0.0004844066833110829 6463 1.0484747667020808 0.0001364120899233967 136.4120899233967
POD-ROM 160 400 1.8685719023334635e-08 4.774041085599718e-09 12586 1.6977972000216444 0.00011999737003352494 119.99737003352493
SP-ROM 160 400 2.7506861839153798e-06 2.749379467181118e-06 7486 2.0323012333828956 0.0002491801398573444 249.1801398573444
OP-ROM 160 400 1.2337263207390025e-05 1.233827345469402e-05 7561 1.5945326000607263 0.00018864530997816473 188.64530997816473
POD-ROM 160 600 1.841303360614151e-08 5.823216379041258e-10 12197 2.019353933321933 0.00015241673982236534 152.41673982236534
SP-ROM 160 600 1.3628162590088309e-08 1.1768459452695683e-10 8135 2.7985516334107765 0.00030290208000224086 302.90208000224084
OP-ROM 160 600 1.286725401718645e-08 1.9715404659118263e-10 7367 2.037502033247923 0.00023952351983170958 239.5235198317096


==> Numerical_results/Numerical_results_thermoelastic_rod_N2000_T48/fom_timing_reference.csv <==
N rhs_time_s rhs_time_us runtime_s nfev
2000 0.00016536014995072038 165.36014995072037 110.22683126665652 158125


==> Numerical_results/Numerical_results_thermoelastic_rod_N2000_T48/hamiltonian_drift_n80_plot.csv <==
t,FOM,POD-ROM,SP-ROM,OP-ROM,OP-HROM_m40,OP-HROM_m80,OP-HROM_m150,OP-HROM_m200,OP-HROM_m400,OP-HROM_m600
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1,1.3755116718808216e-14,4.0163506029245106e-08,8.187569475481081e-16,8.515072254500324e-15,0.009469767579128648,0.0007174546987180979,0.000149520537946366,7.878600889623417e-06,2.817481845194123e-10,2.2106437583798918e-14
0.2,1.015258614959654e-14,8.255415147684375e-08,6.058801411856e-15,2.1942686194289295e-14,0.01820786086347191,0.0010535327516330826,0.00022911021624785944,1.2031637197289643e-05,4.297231101581189e-10,6.943058915207956e-14
0.3,4.585038906269405e-15,1.2095090741186108e-07,9.006326423029189e-15,5.845924605493492e-14,0.025872416215893836,0.0012220119740912326,0.00027770949165659793,1.4537092303304946e-05,5.186723736855769e-10,1.1462597265673514e-13
0.4,1.5392630613904432e-14,1.5606182632746444e-07,1.1790100044692756e-14,8.547822532402249e-14,0.03250301803177815,0.0013187044924130795,0.0003125125979188648,1.630930178469076e-05,5.810871983055062e-10,1.5114253251738075e-13
0.5,2.5545216763500973e-14,1.8846932590199912e-07,1.3918868108317837e-14,1.1020468513997535e-13,0.0382310835076928,0.001386267686826894,0.00034113759275657005,1.7752222703156594e-05,6.313593661391286e-10,1.8291030208224735e-13
0.6,3.5042797355059026e-14,2.1854726513158923e-07,1.5883884782433297e-14,1.303461060496588e-13,0.04319441461896936,0.0014435692125251414,0.000366962723166661,1.9044853391834747e-05,6.759549283040104e-10,2.105842869093734e-13
0.7000000000000001,4.175660432495351e-14,2.465646326924836e-07,1.8012652846058378e-14,1.477037533376787e-13,0.04751462868807306,0.001498875398232844,0.00039148355618894747,2.0266521171522096e-05,7.177871857709174e-10,2.326907244931723e-13
0.8,4.797915712631914e-14,2.727341206794774e-07,1.8503907014587244e-14,1.5507256586561167e-13,0.051293931426874925,0.0015557489676980985,0.0004153593289042132,2.145227956725473e-05,7.581740097226229e-10,2.498846203916826e-13
0.9,5.07629307479827e-14,2.9723370687529803e-07,1.9977669520173837e-14,1.6031261032991955e-13,0.054617194047646915,0.0016156765290234528,0.0004388782694522257,2.261750733974011e-05,7.977124377252791e-10,2.606922120993176e-13
1.0,5.2236693253569293e-14,3.202171503959159e-07,1.915891257262573e-14,1.63587638120112e-13,0.057554934954242284,0.0016792343008501323,0.00046216445056991947,2.3768850174223837e-05,8.36667255775723e-10,2.672422676797025e-13
1.1,5.2236693253569293e-14,3.418196650211851e-07,1.8995161183116106e-14,1.6538890340471782e-13,0.06016599311012078,0.0017466025808741243,0.0004852695761385695,2.490908773334894e-05,8.751542361063378e-10,2.7231856075450075e-13
1.2,5.2236693253569293e-14,3.6216135977528885e-07,1.9650166741154594e-14,1.6555265479422746e-13,0.062499680855016476,0.0018177910871615347,0.0005082135918526171,2.6039296289006854e-05,9.132202116145235e-10,2.765760968817509e-13
1.3,5.2891698811607785e-14,3.813495379962478e-07,1.9650166741154594e-14,1.6571640618373707e-13,0.06459747571026155,0.0018927365058708362,0.0005310025857198444,2.7159807847631067e-05,9.508840137100736e-10,2.808336330090011e-13
1.4000000000000001,5.2891698811607785e-14,3.9948041852677515e-07,1.9977669520173837e-14,1.6637141174177556e-13,0.06649435563239406,0.0019713439077645527,0.0005536366427188714,2.827063435259292e-05,9.881487536693887e-10,2.8525492052576087e-13
1.5,5.2891698811607785e-14,4.166404853532294e-07,2.030517229919308e-14,1.665351631312852e-13,0.06821986731950022,0.0020535037557270906,0.0005761132740322841,2.937165461001528e-05,1.0250131214813527e-09,2.8967620804252065e-13
1.6,5.30554502011174e-14,4.329076002963057e-07,1.9650166741154594e-14,1.6686266591030444e-13,0.069798993681386,0.002139098483270488,0.0005984289067894751,3.0462696235862878e-05,1.0614718771015014e-09,2.9360624139075155e-13
1.7,5.30554502011174e-14,4.4835196652421175e-07,1.9977669520173837e-14,1.6686266591030444e-13,0.07125286734277007,0.0022280047655765622,0.0006205795291059641,3.154357132836378e-05,1.0975210904964865e-09,2.9737252334947283e-13
1.8,5.272794742209816e-14,4.6303694992963787e-07,1.8831409793606486e-14,1.673539200788333e-13,0.07259936350502215,0.0023200941358386346,0.0006425609699355052,3.2614091832311005e-05,1.1331550303676754e-09,3.0179381086623266e-13
1.9000000000000001,5.30554502011174e-14,4.770198074959372e-07,1.9650166741154594e-14,1.6702641729981405e-13,0.07385359637872921,0.0024152330749625792,0.0006643690223960073,3.3674076035735125e-05,1.1683697666817195e-09,3.0572384421446356e-13
2.0,5.3219201590627024e-14,4.903523296938268e-07,1.9650166741154594e-14,1.6686266591030444e-13,0.07502833727191978,0.002513283036244974,0.0006859995005834059,3.4723351243309495e-05,1.2031641531788924e-09,3.0949012617318485e-13
2.1,5.3219201590627024e-14,5.030813992011289e-07,2.0632675078212325e-14,1.673539200788333e-13,0.07613436821012635,0.0026141005777842764,0.0007074482683840478,3.576175479553887e-05,1.2375354060855723e-09,3.129289053528869e-13
2.2,5.371045575915589e-14,5.152495052458852e-07,2.0796426467721945e-14,1.6686266591030444e-13,0.0771807819830703,0.002717537651850161,0.0007287112564981218,3.678913441034481e-05,1.2714813966336961e-09,3.166951873116082e-13
2.3000000000000003,5.3219201590627024e-14,5.268951880276277e-07,2.0468923688702702e-14,1.6702641729981405e-13,0.07817523733144104,0.002823442049087329,0.0007497844744762047,3.780534822416729e-05,1.3050022885746526e-09,3.206252206598391e-13
2.4,5.387420714866551e-14,5.380534425283059e-07,2.014142090968346e-14,1.675176714683429e-13,0.07912417634460844,0.00293165797533682,0.0007706640205515492,3.8810264729411647e-05,1.33809890066539e-09,3.2390024845003156e-13
2.5,5.30554502011174e-14,5.48756081712868e-07,1.9977669520173837e-14,1.6702641729981405e-13,0.08003300987338213,0.00304202673231189,0.0007913460904191239,3.980376265802137e-05,1.3707720516628552e-09,3.2783028179826246e-13
2.6,5.371045575915589e-14,5.590320551894656e-07,1.9650166741154594e-14,1.6768142285785254e-13,0.08090627576671042,0.0031543874725805106,0.0008118269854231827,4.0785730853260734e-05,1.4030237065837225e-09,3.3077780680943564e-13
2.7,5.403795853817513e-14,5.689077410144292e-07,2.030517229919308e-14,1.6784517424736215e-13,0.08174777394769644,0.003268578001041793,0.0008321031203703348,4.1756068128069875e-05,1.4348551754391085e-09,3.347078401576666e-13
2.8000000000000003,5.436546131719438e-14,5.784072142445472e-07,1.9650166741154594e-14,1.6702641729981405e-13,0.08256068170391723,0.003384435597774428,0.0008521710310524473,4.271468312047228e-05,1.4662716982734768e-09,3.3749161377933017e-13
2.9,5.371045575915589e-14,5.875524735689892e-07,1.9813918130664217e-14,1.673539200788333e-13,0.08334765204492477,0.0035017978402690953,0.0008720273815255579,4.366149414063104e-05,1.497273275086828e-09,3.4142164712756107e-13
3.0,5.387420714866551e-14,5.963636559873772e-07,1.9813918130664217e-14,1.675176714683429e-13,0.08411089755019194,0.0036205034062340587,0.0008916689711574078,4.4596429013647454e-05,1.5278658009291841e-09,3.438779179702054e-13
3.1,6.189802523463697e-14,6.048592341302106e-07,2.0632675078212325e-14,1.680089256368718e-13,0.08485226177426869,0.003740392841316046,0.0009110927414429379,4.55194249123709e-05,1.5580535333366723e-09,3.478079513184363e-13
3.2,7.565314195344519e-14,6.130561832852828e-07,1.9650166741154594e-14,1.673539200788333e-13,0.08557327997775532,0.003861309279130992,0.0009302957825718657,4.643042818382237e-05,1.5878399110884725e-09,3.507554763296095e-13
3.3000000000000003,8.79344961666668e-14,6.20970140891535e-07,2.0468923688702702e-14,1.6768142285785254e-13,0.08627523070157198,0.003983099103753037,0.0009492753397096977,4.732939417086916e-05,1.6172300104776594e-09,3.540305041198019e-13
3.4,1.0087085593792692e-13,6.286155460552401e-07,2.030517229919308e-14,1.673539200788333e-13,0.08695917948911534,0.0041056125475441565,0.000968028818964666,4.821628701408575e-05,1.6462271065320231e-09,3.576330346890136e-13
3.5,1.1642723794134098e-13,6.360057649835667e-07,2.128768063625081e-14,1.673539200788333e-13,0.08762601587937284,0.004228704219495727,0.0009865537929816394,4.909107946196589e-05,1.6748390593182602e-09,3.5959805136312906e-13
3.6,1.2805358659652411e-13,6.431532141256245e-07,2.0632675078212325e-14,1.666989145207948e-13,0.08827648463862098,0.004352233561461187,0.0010048480061114278,4.9953752654443294e-05,1.703068488858603e-09,3.6320058193234074e-13
3.7,1.431187144314093e-13,6.50069456130778e-07,2.1615183415270053e-14,1.673539200788333e-13,0.08891121206463247,0.004476065231499018,0.0010229093791148678,5.0804295924588704e-05,1.7309239102253057e-09,3.6418309026939845e-13
3.8000000000000003,1.581838422662945e-13,6.567652917131765e-07,2.0960177857231568e-14,1.6719016868932366e-13,0.0895307280820517,0.004600069415177243,0.0010407360133389745,5.164270655724032e-05,1.7584076159378216e-09,3.681131236176294e-13
3.9,1.7128395342706422e-13,6.632508572475822e-07,2.227018897330854e-14,1.6702641729981405e-13,0.09013548474796128,0.004724122067061687,0.0010583261943009686,5.2468989581858324e-05,1.78552648355451e-09,3.707331458497833e-13
4.0,1.8618532987243979e-13,6.695356830648645e-07,2.358020008938551e-14,1.680089256368718e-13,0.09072587170046495,0.004848105085692527,0.0010756783946845989,5.328315752411401e-05,1.8122860806226144e-09,3.733531680819373e-13
4.1,2.0059545214928647e-13,6.756287682863851e-07,2.128768063625081e-14,1.6768142285785254e-13,0.0913022290084195,0.004971906426284715,0.001092791276657552,5.4085230177620326e-05,1.8386916471865988e-09,3.7695569865114896e-13
4.2,2.1385931469956583e-13,6.815386509095933e-07,2.1451432025760433e-14,1.680089256368718e-13,0.09186485781588584,0.005095420155960827,0.0011096636935071648,5.487523436026984e-05,1.86475104331316e-09,3.7892071532526443e-13
4.3,2.294156967029799e-13,6.87273443505828e-07,2.2597691752327784e-14,1.680089256368718e-13,0.09241402911879083,0.005218546456908027,0.0011262946905929666,5.565320366271258e-05,1.890468854041204e-09,3.8088573199937986e-13
4.4,2.4431707314835543e-13,6.928408979021173e-07,2.0632675078212325e-14,1.6866393119491025e-13,0.09294999096300838,0.00534119158296135,0.0011426835055692178,5.641917821632033e-05,1.9158499919124167e-09,3.835057542315338e-13
4.5,2.5643467597206745e-13,6.982484387502129e-07,1.9650166741154594e-14,1.673539200788333e-13,0.09347297431117586,0.005463267775383909,0.0011588295678941454,5.71732044180843e-05,1.9409000244740403e-09,3.853070195161397e-13
4.6000000000000005,2.7133605241744304e-13,7.035032018444155e-07,2.0960177857231568e-14,1.6866393119491025e-13,0.09398319778948921,0.005584693143506376,0.0011747324976547008,5.7915334705456944e-05,1.965626811792772e-09,3.887457986958417e-13
4.7,2.862374288628186e-13,7.086120680181122e-07,2.0796426467721945e-14,1.680089256368718e-13,0.09448087149466725,0.0057053915157254985,0.001190392103684073,5.864562729009221e-05,1.9900372314269715e-09,3.894008042538802e-13
4.8,2.980275289075113e-13,7.135816993328339e-07,2.128768063625081e-14,1.6866393119491025e-13,0.09496620001448448,0.005825292266211084,0.00120580838102387,5.9364145906487165e-05,2.014133739647481e-09,3.9136582092799567e-13
4.9,3.129289053528869e-13,7.184185471020732e-07,1.8995161183116106e-14,1.689914339739295e-13,0.09543938479235836,0.005944330122271971,0.0012209815077540557,6.0070959568319937e-05,2.0379235415154387e-09,3.9529585427622657e-13
5.0,3.2684777346120475e-13,7.23128889717855e-07,1.9977669520173837e-14,1.689914339739295e-13,0.09590062594671622,0.0060624449570120574,0.0012359118412273219,6.076614231348876e-05,2.0614131870864256e-09,3.9562335705524584e-13
5.1000000000000005,3.4355041519118615e-13,7.277188428033236e-07,1.9650166741154594e-14,1.680089256368718e-13,0.09635012363909097,0.006179581571448928,0.0012505999137527668,6.144977295324488e-05,2.0846066063937894e-09,3.9873463345592864e-13
5.2,3.658206041644947e-13,7.32194370675339e-07,2.358020008938551e-14,1.6866393119491025e-13,0.09678807907041091,0.006295689469914407,0.0012650464277714512,6.212193483737309e-05,2.107509530736163e-09,4.005358987405345e-13
5.3,3.8219574311545684e-13,7.365613179484956e-07,1.8503907014587244e-14,1.6931893675294875e-13,0.09721469517267303,0.006410722632007499,0.0012792522505750883,6.278271560070448e-05,2.1301321126996963e-09,4.0184590985661143e-13
5.4,3.7155190279733147e-13,7.408253884111927e-07,2.1451432025760433e-14,1.6850017980540064e-13,0.0976301770527145,0.006524639284027251,0.0012932184086173204,6.343220693189959e-05,2.1524751710413366e-09,4.0413842930974613e-13
5.5,3.697506375127256e-13,7.449921818696975e-07,2.0960177857231568e-14,1.6833642841589103e-13,0.09803473223584586,0.006637401672293015,0.001306946081464579,6.407050432978627e-05,2.1745452558166644e-09,4.052846890363135e-13
5.6000000000000005,3.702418916812545e-13,7.490671885805975e-07,1.8995161183116106e-14,1.688276825844199e-13,0.09842857074947552,0.006748975840428475,0.0013204365954533391,6.469770687902029e-05,2.1963480983243124e-09,4.0937847377405406e-13
5.7,3.702418916812545e-13,7.530557897420546e-07,2.1123929246741187e-14,1.689914339739295e-13,0.09881190508046686,0.00685933141223631,0.0013336914170901182,6.53139170165759e-05,2.217887628597629e-09,4.1019723072160216e-13
5.8,3.690956319546871e-13,7.569632689564028e-07,2.1615183415270053e-14,1.680089256368718e-13,0.09918495003439638,0.006968441381464337,0.001346712146243513,6.591924031592144e-05,2.239172197957479e-09,4.128172529537561e-13
5.9,3.694231347337064e-13,7.607948035513242e-07,2.227018897330854e-14,1.665351631312852e-13,0.09954792252025615,0.007076281909450549,0.0013595005092021239,6.651378525760364e-05,2.2602027889122e-09,4.1494602101738116e-13
6.0,3.686043777861583e-13,7.645554866862868e-07,1.948641535164497e-14,1.6768142285785254e-13,0.09990104128015354,0.007182832131323343,0.0013720583515993462,6.709766302373971e-05,2.2809887352909933e-09,4.1691103769149663e-13
6.1000000000000005,3.687681291756679e-13,7.68250289034719e-07,2.4071454257914377e-14,1.675176714683429e-13,0.10024452658023938,0.007288073971182047,0.0013843876313005038,6.767098729332802e-05,2.301533475873039e-09,4.1838480019708323e-13
6.2,3.692593833441967e-13,7.718841002131118e-07,1.8831409793606486e-14,1.6719016868932366e-13,0.10057859987618004,0.0073919919665252935,0.001396490411265088,6.82338740274063e-05,2.3218388119236215e-09,4.1772979463904474e-13
6.3,3.686043777861583e-13,7.754617012707846e-07,2.308894592085665e-14,1.6719016868932366e-13,0.10090348346410254,0.007494573101882067,0.0014083688523919688,6.878644128008254e-05,2.3419158785372274e-09,4.188760543656121e-13
6.4,3.6778562083861013e-13,7.789877623973661e-07,1.6866393119491028e-14,1.6637141174177556e-13,0.10121940012590291,0.007595806651645086,0.0014200252064841437,6.932880901824473e-05,2.3617615644374566e-09,4.211685738187468e-13
6.5,3.694231347337064e-13,7.824668543853918e-07,2.0960177857231568e-14,1.6833642841589103e-13,0.10152657277597849,0.007695684031783766,0.0014314618092311725,6.98610989022977e-05,2.3813835659396155e-09,4.231335904928623e-13
6.6000000000000005,3.681131236176294e-13,7.859034306176507e-07,1.9650166741154594e-14,1.652251520152082e-13,0.10182522411510952,0.007794198660179186,0.001442681073343899,7.038343414222572e-05,2.4007895793590113e-09,4.250986071669777e-13
6.7,3.679493722281198e-13,7.893018347635011e-07,1.948641535164497e-14,1.6637141174177556e-13,0.10211557629581185,0.007891345825160705,0.001453685481814282,7.089593930321952e-05,2.4199800959498125e-09,4.2673612106207396e-13
6.8,3.6696686389106203e-13,7.926662912812895e-07,1.915891257262573e-14,1.6850017980540064e-13,0.10239785060255116,0.007987122561854345,0.001464477581345032,7.13987401414337e-05,2.4389605195078725e-09,4.2820988356766055e-13
6.9,3.6631185833302354e-13,7.960009008333119e-07,2.030517229919308e-14,1.6620766035226595e-13,0.1026722671492868,0.008081527535836606,0.001475059975950046,7.18919634525167e-05,2.4577360900776565e-09,4.280461321781509e-13
7.0,3.713881514078218e-13,7.993096402858142e-07,1.9650166741154594e-14,1.6833642841589103e-13,0.10293904459599808,0.008174560933668952,0.001485435320749046,7.237573688935544e-05,2.476304023885542e-09,4.3115740857883373e-13
7.1000000000000005,3.787569639357548e-13,8.025963687677926e-07,1.8012652846058378e-14,1.6637141174177556e-13,0.10319839988535778,0.008266224359824178,0.0014956063160070302,7.285018884122689e-05,2.4946759472801845e-09,4.3213991691589145e-13
7.2,3.8514326812663003e-13,8.058647950844683e-07,2.0468923688702702e-14,1.6620766035226595e-13,0.10345054800012914,0.008356520739582818,0.0015055757013464793,7.331544826971907e-05,2.5128536615268685e-09,4.3099365718932407e-13
7.3,3.8432451117908193e-13,8.091185099763105e-07,2.1123929246741187e-14,1.6555265479422746e-13,0.10369570174139672,0.008445454227409978,0.0015153462502353215,7.377164458460762e-05,2.530840769156163e-09,4.3279492247392994e-13
7.4,3.8514326812663003e-13,8.123609591000572e-07,1.915891257262573e-14,1.6604390896275631e-13,0.10393407152750901,0.008533030120476922,0.001524920764667959,7.421890750319323e-05,2.548639235184743e-09,4.341049335900069e-13
7.5,3.887457986958417e-13,8.155954620238766e-07,2.014142090968346e-14,1.6260512978305427e-13,0.10416586521326518,0.00861925477688789,0.001534302070153658,7.465736691799062e-05,2.5662564284251356e-09,4.39672480833334e-13
7.6000000000000005,3.872720361902551e-13,8.188251845533821e-07,2.0632675078212325e-14,1.650614006256986e-13,0.1043912879286645,0.008704135538310667,0.001543493010883425,7.508715279896888e-05,2.5836949688995733e-09,4.4049123778088217e-13
7.7,3.87763290358784e-13,8.220531497029752e-07,1.8503907014587244e-14,1.650614006256986e-13,0.10461054193639294,0.00878768065667623,0.0015524964451785381,7.550839505338033e-05,2.6009553478622248e-09,4.411462433389206e-13
7.8,3.7892071532526443e-13,8.252822504684547e-07,2.030517229919308e-14,1.6604390896275631e-13,0.10482382650710394,0.008869899224662185,0.00156131524119764,7.592122342308843e-05,2.618039694081153e-09,4.4196500028646877e-13
7.9,3.710606486288026e-13,8.285152255918099e-07,1.604763617194292e-14,1.6784517424736215e-13,0.10503133781144296,0.008950801109732565,0.0015699522728395145,7.632576740056319e-05,2.6349525925952647e-09,4.431112600130361e-13
8.0,3.6074431108969644e-13,8.317546711875703e-07,1.408261949782746e-14,1.6620766035226595e-13,0.10523326882772177,0.009030396891481633,0.001578410415938651,7.672215611196284e-05,2.6516994472004135e-09,4.4491252529764195e-13
8.1,3.4600668603383046e-13,8.350030441815838e-07,7.532563917442595e-15,1.6538890340471782e-13,0.10542980926413792,0.009108697802122529,0.0015866925446831818,7.711051821495284e-05,2.6682809129021577e-09,4.4589503363469967e-13
8.2,3.2832153596679134e-13,8.38262642169597e-07,8.351320864990703e-15,1.6637141174177556e-13,0.10562114549438939,0.009185715669930332,0.0015948015282345634,7.749098185318305e-05,2.6846986272143927e-09,4.468775419717574e-13
8.3,3.0572384421446356e-13,8.415356435363443e-07,6.877558359404108e-15,1.6833642841589103e-13,0.10580746050560946,0.00926146286549394,0.0016027402276146616,7.786367452201158e-05,2.7009570114246344e-09,4.4671379058224777e-13
8.4,2.82143644125078e-13,8.448240645526846e-07,9.17007781253881e-15,1.63587638120112e-13,0.10598893385751423,0.009335952250645608,0.0016105114927852458,7.822872303116948e-05,2.717059831814842e-09,4.4900631003538246e-13
8.5,2.5856344403569253e-13,8.481297852483212e-07,5.7312986328367566e-15,1.6719016868932366e-13,0.10616574165171686,0.009409197129971056,0.0016181181599660692,7.858625342042875e-05,2.733008562147521e-09,4.4753254752979587e-13
8.6,2.3350948144072045e-13,8.514545530143314e-07,5.403795853817513e-15,1.650614006256986e-13,0.10633805651022854,0.009481211204794015,0.0016255630491058915,7.893639088100168e-05,2.7487989448865443e-09,4.4884255864587285e-13
8.700000000000001,2.0206921465487306e-13,8.547999760531115e-07,3.1112764006828106e-15,1.6309638395158313e-13,0.10650604756219623,0.009552008529518147,0.001632848961625494,7.927925970870803e-05,2.7644429338833463e-09,4.5048007254096905e-13
8.8,1.6997394231098724e-13,8.581675227233712e-07,6.386304190875243e-15,1.650614006256986e-13,0.10666988043800717,0.009621603470319437,0.0016399786782807244,7.96149832428956e-05,2.77993594409902e-09,4.5048007254096905e-13
8.9,1.3836992413563027e-13,8.615585410265492e-07,7.696315306952216e-15,1.6637141174177556e-13,0.10682971726991955,0.009690010666012409,0.0016469549572441478,7.994368380634362e-05,2.795287636865547e-09,4.5277259199410375e-13
9.0,1.0791216568684064e-13,8.649742432141818e-07,3.9300333482309186e-15,1.6309638395158313e-13,0.10698571669848152,0.009757244991124339,0.0016537805323501252,8.026548265842979e-05,2.8104903158676204e-09,4.545738572787096e-13
9.1,6.812057803600259e-14,8.684157185605122e-07,5.403795853817513e-15,1.6555265479422746e-13,0.10713803388405393,0.00982332152106157,0.0016604581114946328,8.058049995713996e-05,2.825554952448337e-09,4.547376086682192e-13
9.200000000000001,2.947525011173189e-14,8.718839310699702e-07,3.438779179702054e-15,1.6538890340471782e-13,0.10728682052279344,0.009888255499262626,0.001666990375210954,8.088885470339264e-05,2.8404751603035063e-09,4.555563656157674e-13
9.3,6.7138069698944866e-15,8.753797455136441e-07,4.093784737740541e-15,1.6424264367815047e-13,0.10743222486653288,0.009952062306415245,0.0016733799753634333,8.119066471598511e-05,2.855258308245656e-09,4.553926142262577e-13
9.4,4.568663767318443e-14,8.789038871464378e-07,2.620022232153946e-15,1.673539200788333e-13,0.1075743917460605,0.010014757431486455,0.0016796295340022003,8.148604659573175e-05,2.8699029225122802e-09,4.558838683947866e-13
9.5,8.760699338764757e-14,8.824569903412343e-07,1.6375138950962161e-15,1.6719016868932366e-13,0.10771346259732727,0.010076356444702455,0.0016857416423366111,8.177511567289998e-05,2.8844129331367276e-09,4.581763878479212e-13
9.6,1.295273491021107e-13,8.860395756637009e-07,3.602530569211675e-15,1.666989145207948e-13,0.10784957549020534,0.010136874972235439,0.001691718859842641,8.205798601146765e-05,2.8987868663564927e-09,4.60468907301056e-13
9.700000000000001,1.6931893675294875e-13,8.896520747625004e-07,4.9125416852886486e-15,1.6686266591030444e-13,0.10798286515943983,0.010196328672665794,0.001697563713477203,8.233477036851285e-05,2.9130297984646504e-09,4.60468907301056e-13
9.8,2.1320430914152734e-13,8.932948105553728e-07,5.240044464307892e-15,1.6702641729981405e-13,0.10811346303743881,0.010254733215096581,0.0017032786969890842,8.260558016359224e-05,2.927143039472316e-09,4.585038906269406e-13
9.9,2.5643467597206745e-13,8.96968012949269e-07,3.1112764006828106e-15,1.6686266591030444e-13,0.10824149728875514,0.010312104258855224,0.0017088662703561314,8.287052547661243e-05,2.941127571887827e-09,4.580126364584117e-13
10.0,2.980275289075113e-13,9.00671837016755e-07,3.2750277901924323e-15,1.6948268814245838e-13,0.10836709284590278,0.010368457434748405,0.001714328859293833,8.312971502293964e-05,2.954978319418109e-09,4.606326586905656e-13
10.1,3.446966749177535e-13,9.044063479308836e-07,1.310011116076973e-15,1.6538890340471782e-13,0.10849037144635434,0.010423808327765988,0.0017196688548539642,8.338325613358591e-05,2.9687055984007005e-09,4.614514156381137e-13
10.200000000000001,3.849795167371204e-13,9.081715339015549e-07,3.438779179702054e-15,1.688276825844199e-13,0.10861145167061485,0.010478172461179934,0.0017248886131239402,8.363125474734892e-05,2.982307280067538e-09,4.601414045220368e-13
10.3,4.3066615441030485e-13,9.119673071580242e-07,3.2750277901924323e-15,1.644063950676601e-13,0.1087304489811749,0.01053156528200728,0.0017299904549613744,8.387381540868327e-05,2.995780416893611e-09,4.603051559115463e-13
10.4,4.753702837464316e-13,9.157935154114989e-07,3.766281958721297e-15,1.688276825844199e-13,0.10884747576217674,0.010584002147679789,0.0017349766658352405,8.411104124641283e-05,3.009130576426162e-09,4.614514156381137e-13
10.5,5.171268880713851e-13,9.196499325213106e-07,3.1112764006828106e-15,1.7013769370049687e-13,0.10896264135986113,0.010635498313980543,0.0017398494957109178,8.434303397978946e-05,3.0223618524499287e-09,4.647264434283062e-13
10.6,5.624860229655503e-13,9.235362955027274e-07,4.421287516759784e-15,1.681726770263814e-13,0.1090760521235089,0.010686068924054767,0.0017446111589971367,8.456989390179045e-05,3.035469168671837e-09,4.639076864807581e-13
10.700000000000001,6.076814064702058e-13,9.274522483602285e-07,6.222552801365621e-15,1.6850017980540064e-13,0.10918781144698864,0.010735728998507598,0.0017492638345479432,8.479171989320112e-05,3.0484554726168975e-09,4.61778918417133e-13
10.8,6.476367455105535e-13,9.313974252732098e-07,4.421287516759784e-15,1.6604390896275631e-13,0.10929801981073481,0.010784493426513877,0.0017538096657080584,8.500860940230959e-05,3.0613192905226047e-09,4.632526809227195e-13
10.9,6.902121067830551e-13,9.353713773991128e-07,3.602530569211675e-15,1.6604390896275631e-13,0.10940677482419181,0.010832376957854254,0.001758250760409164,8.522065845309444e-05,3.0740630786598017e-09,4.642351892597773e-13
11.0,7.326237166660471e-13,9.393736337889411e-07,5.895050022346378e-15,1.6719016868932366e-13,0.10951417126863758,0.010879394195822949,0.0017625891913094192,8.542796166110853e-05,3.0866928958299e-09,4.635801837017388e-13
11.1,7.753628293280583e-13,9.434036699469942e-07,5.403795853817513e-15,1.680089256368718e-13,0.10962030114036535,0.010925559590980974,0.0017668269959375607,8.563061220711503e-05,3.099209233287068e-09,4.611239128590944e-13
11.200000000000001,8.158094225369349e-13,9.474609402536421e-07,4.7487902957790265e-15,1.652251520152082e-13,0.10972525369422591,0.010970887435630499,0.0017709661769313254,8.58287018773703e-05,3.111604230964609e-09,4.571938795108636e-13
11.3,8.534722421241479e-13,9.515448553676341e-07,6.386304190875243e-15,1.658801575732467e-13,0.10982911548747241,0.01101539185904592,0.0017750087022498362,8.602232102743479e-05,3.123886076431999e-09,4.5097132670949794e-13
11.4,8.917900672693993e-13,9.55654809408829e-07,5.7312986328367566e-15,1.6489764923618897e-13,0.10993197042390758,0.011059086823319,0.0017789565054365866,8.62115586242572e-05,3.136051494661448e-09,4.4589503363469967e-13
11.5,9.305991465831796e-13,9.597901490091827e-07,2.7837736216635676e-15,1.6620766035226595e-13,0.11003389979828011,0.0111019861198256,0.0017828114859030576,8.639650223454804e-05,3.1481004856529556e-09,4.416374975074495e-13
11.6,9.695719772864696e-13,9.639502224381647e-07,5.403795853817513e-15,1.6276888117256388e-13,0.11013498234098835,0.01114410336624639,0.0017865755092375533,8.657723803804362e-05,3.1600417282301654e-09,4.3230366830540106e-13
11.700000000000001,1.0082173052107402e-12,9.681343479987409e-07,7.04130974891373e-15,1.665351631312852e-13,0.11023529426294328,0.011185452004116957,0.0017902504075230424,8.675385083176347e-05,3.171868344834719e-09,4.2542610994599697e-13
11.8,1.042605097007761e-12,9.723418279462402e-07,5.240044464307892e-15,1.63587638120112e-13,0.11033490930072926,0.011226045296801889,0.0017938379796813635,8.692642404032672e-05,3.1835786979527204e-09,4.182210488075736e-13
11.9,1.0773203915838007e-12,9.765719542196545e-07,4.7487902957790265e-15,1.621138756145254e-13,0.11043389876186697,0.011265896327967937,0.0017973399918369166,8.70950397383861e-05,3.1951763901147394e-09,4.1101598766915026e-13
12.0,1.1099069180962154e-12,9.808240028740908e-07,7.860066696461837e-15,1.5638257698168865e-13,0.11053233157032646,0.011305018000373418,0.001800758177664308,8.7259778640639e-05,3.2066645325971766e-09,4.067584515419001e-13
12.1,1.1446222126722552e-12,9.850972517659213e-07,7.860066696461837e-15,1.5294379780198659e-13,0.11063027431212613,0.011343423035076627,0.0018040942387934703,8.742072012033143e-05,3.2180482016931063e-09,4.013546556880826e-13
12.200000000000001,1.1773724905741795e-12,9.893909558263238e-07,4.585038906269405e-15,1.4541123388454398e-13,0.11072779128107522,0.01138112397092216,0.0018073498451697527,8.757794223087322e-05,3.2293172448163793e-09,3.9333083760211115e-13
12.3,1.2093040115285557e-12,9.937043891453886e-07,8.187569475481081e-15,1.395161838621976e-13,0.11082494452458659,0.01141813316435816,0.00181052663548213,8.773152170321796e-05,3.2404765745086813e-09,3.880907931378032e-13
12.4,1.2397617699773454e-12,9.980368001042379e-07,5.240044464307892e-15,1.3083736021818766e-13,0.11092179388957045,0.011454462789506736,0.0018136262175498209,8.788153396436694e-05,3.251534705842266e-09,3.8219574311545684e-13
12.5,1.2638332242352597e-12,1.0023874575529175e-06,5.07629307479827e-15,1.2379605046927394e-13,0.11101839706835091,0.011490124838432345,0.001816650168720202,8.802805316094933e-05,3.2624783749545836e-09,3.7777445559869706e-13
12.6,1.2942909826840494e-12,1.0067556254289315e-06,5.403795853817513e-15,1.165909893308506e-13,0.11111480964455864,0.01152513112169544,0.0018196000363156868,8.817115214906961e-05,3.273317243177615e-09,3.684406263966486e-13
12.700000000000001,1.322128718900685e-12,1.0111405689797951e-06,6.386304190875243e-15,1.0758466290782141e-13,0.1112110851390217,0.011559493269064462,0.0018224773380236176,8.831090252705781e-05,3.284047707980791e-09,3.5927054858410984e-13
12.8,1.3455451676005607e-12,1.015541557383057e-06,5.7312986328367566e-15,9.972459621135956e-14,0.11130727505555758,0.01159322273037127,0.0018252835623287324,8.8447374630557e-05,3.2946710793752276e-09,3.499367193820614e-13
12.9,1.374856666322783e-12,1.0199578647288077e-06,5.240044464307892e-15,9.366579479950357e-14,0.11140342892667551,0.011626330776576849,0.0018280201689169758,8.858063757018616e-05,3.3051973461956852e-09,3.4633418881284973e-13
13.0,1.400401883086284e-12,1.0243887867223208e-06,8.515072254500324e-15,8.79344961666668e-14,0.1114995943591441,0.011658828500923282,0.0018306885891287638,8.871075922613626e-05,3.315605220761527e-09,3.356903484947243e-13
13.1,1.4223445692805733e-12,1.0288336189051184e-06,7.696315306952216e-15,7.581689334295481e-14,0.11159581707935672,0.011690726820242794,0.0018332902263716359,8.883780626389048e-05,3.325916318256169e-09,3.2701152485071436e-13
13.200000000000001,1.4447785096433915e-12,1.033291661403762e-06,7.04130974891373e-15,7.368812527932973e-14,0.11169214097854548,0.011722036476348653,0.0018358264565258686,8.89618441574769e-05,3.336121141099019e-09,3.1997021510180066e-13
13.3,1.4717974889124792e-12,1.0377622187661002e-06,7.532563917442595e-15,6.59918099723775e-14,0.11178860815766681,0.011752768037523502,0.0018382986283774331,8.908293720240487e-05,3.3462273856053843e-09,3.168589387011178e-13
13.4,1.508641551552144e-12,1.0422446400803598e-06,7.860066696461837e-15,5.387420714866551e-14,0.11188525897209853,0.011782931900107584,0.0018407080640604524,8.92011485212325e-05,3.3562301392335794e-09,3.0736135810955976e-13
13.5,1.5440118516862223e-12,1.046738268375966e-06,1.0316337539106163e-14,4.47041293361267e-14,0.11198213207594496,0.011812538290128075,0.0018430560594408696,8.93165400855094e-05,3.36613431452529e-09,2.993375400235883e-13
13.6,1.5738146045769735e-12,1.0512424443898247e-06,1.1626348655183134e-14,3.651655986064562e-14,0.11207926446604012,0.011841597265027965,0.0018453438845602156,8.942917272822177e-05,3.375931068905482e-09,2.8869369970546294e-13
13.700000000000001,1.6005060810670416e-12,1.0557565578205072e-06,1.015258614959654e-14,2.636397371104908e-14,0.11217669152557629,0.011870118715410665,0.0018475727840405653,8.953910615328997e-05,3.3856308824630848e-09,2.785411135558664e-13
13.8,1.6299813311787737e-12,1.0602799847752194e-06,7.860066696461837e-15,1.5392630613904432e-14,0.11227444706727593,0.011898112366836366,0.0018497439774921153,8.964639895882124e-05,3.3952245851202847e-09,2.7002604130136606e-13
13.9,1.6592928299009958e-12,1.0648121195375716e-06,5.403795853817513e-15,9.988834760086918e-15,0.11237256337615815,0.011925587781700095,0.0018518586599431948,8.975110865119229e-05,3.404721183203506e-09,2.606922120993176e-13
14.0,1.6846742952749872e-12,1.069352383246402e-06,9.988834760086918e-15,9.825083370577296e-16,0.11247107125184991,0.011952554361070159,0.0018539180022236073,8.985329164881563e-05,3.4141177291877366e-09,2.521771398448173e-13
14.1,1.7082544953643727e-12,1.0739002034268523e-06,1.015258614959654e-14,2.620022232153946e-15,0.11257000005033695,0.011979021346622537,0.0018559231513702436,8.995300331292476e-05,3.4234039067354377e-09,2.441533217588458e-13
14.200000000000001,1.731507192674739e-12,1.0784550400268407e-06,1.1953851434202379e-14,2.128768063625081e-15,0.11266937772525869,0.012004997822539578,0.0018578752310534899,9.005029794511795e-05,3.432604442306425e-09,2.4218830508473035e-13
14.3,1.7514848621949128e-12,1.0830163384204102e-06,8.842575033519568e-15,8.842575033519568e-15,0.11276923086860234,0.012030492717468793,0.0018597753419343696,9.01452288299336e-05,3.4417155696187404e-09,2.452995814854132e-13
14.4,1.774737559505279e-12,1.0875835922882652e-06,1.1953851434202379e-14,2.65277251005587e-14,0.11286958475084735,0.012055514806469865,0.0018616245620807993,9.023784820259121e-05,3.4507272998376233e-09,2.284331883659222e-13
14.5,1.790785195677222e-12,1.0921562951473571e-06,1.0971343097144648e-14,4.2902864051520866e-14,0.11297046336051413,0.012080072712988173,0.0018634239473512588,9.032820730221056e-05,3.459646346770044e-09,2.105842869093734e-13
14.6,1.8189504346728769e-12,1.0967339534509985e-06,1.0480088928615784e-14,5.895050022346379e-14,0.11307188944308624,0.012104174910817195,0.0018651745317705992,9.041635636771795e-05,3.468468452879875e-09,1.8880535210459373e-13
14.700000000000001,1.848753187563628e-12,1.1013161050927681e-06,9.825083370577297e-15,7.074060026815654e-14,0.11317388453932344,0.01212782972607416,0.001866877327915843,9.050234468320533e-05,3.477193290664337e-09,1.7783400900744908e-13
14.8,1.872169636263504e-12,1.1059022797786752e-06,9.497580591558053e-15,8.71157392191187e-14,0.11327646902289176,0.012151045339179002,0.0018685333272852787,9.058622054894631e-05,3.485823316394273e-09,1.6407889228864086e-13
14.9,1.8975511016374953e-12,1.110492051755107e-06,8.678823644009945e-15,9.661331981067675e-14,0.11337966213733627,0.012173829786839818,0.0018701435006891714,9.066803132593651e-05,3.49435951257802e-09,1.4819500750620756e-13
15.0,1.9204762961688425e-12,1.1150849975609703e-06,6.5500555803848645e-15,1.1085969069801384e-13,0.11348348203242323,0.012196190964003829,0.001871708798580705,9.074782343507484e-05,3.50280122421002e-09,1.3362113383985124e-13
15.1,1.9420914795841125e-12,1.1196807158416093e-06,1.9650166741154593e-15,1.1790100044692757e-13,0.11358794579971951,0.012218136625860694,0.0018732301514494763,9.082564237501238e-05,3.51114943379861e-09,1.2510606158535093e-13
15.200000000000001,1.964361668557421e-12,1.1242788062248768e-06,2.620022232153946e-15,1.2969110049162032e-13,0.11369306950753585,0.01223967438976251,0.0018747084701527643,9.090153274180254e-05,3.519407907625749e-09,1.1167844764556194e-13
15.3,1.9853218464146524e-12,1.1288788894625546e-06,8.842575033519568e-15,1.4180870331533233e-13,0.11379886823510303,0.012260811737225335,0.001876144646294615,9.097553823430488e-05,3.527570423138635e-09,9.939709343234032e-14
15.4,2.0008782284180666e-12,1.133480616272929e-06,1.834015562507762e-14,1.4901376445375566e-13,0.11390535610610464,0.012281556015830183,0.0018775395525484307,9.104770167858406e-05,3.535642547884512e-09,8.924450728274379e-14
15.5,2.014633345136875e-12,1.1380836332805013e-06,1.915891257262573e-14,1.576925880977656e-13,0.11401254632141723,0.012301914441203597,0.0018788940430167326,9.11180650323311e-05,3.543629030653675e-09,8.433196559745513e-14
15.6,2.0290434674137214e-12,1.1426876108537243e-06,2.5053962594972108e-14,1.6571640618373707e-13,0.11412045119119792,0.012321894098911266,0.0018802089535679975,9.118666940058354e-05,3.551524467650271e-09,7.548939056393557e-14
15.700000000000001,2.042143578574491e-12,1.1472922340986764e-06,3.553405152358789e-14,1.6833642841589103e-13,0.11422908216616086,0.012341501946407655,0.0018814851021556446,9.12535550575044e-05,3.5593255838465095e-09,6.795682664649297e-14
15.8,2.0563899494618284e-12,1.1518971948352422e-06,4.4049123778088214e-14,1.7472273260676626e-13,0.11433844986823626,0.012360744814903749,0.0018827232891679732,9.131876144474459e-05,3.5670453156021618e-09,6.222552801365622e-14
15.9,2.063431259210742e-12,1.1565022200898554e-06,4.650539462073254e-14,1.8176404235568e-13,0.11444856412038135,0.012379629411292278,0.0018839242977361783,9.138232720386574e-05,3.574677767867205e-09,5.469296409621362e-14
16.0,2.0757126134239637e-12,1.1611070190400483e-06,5.2072941864059677e-14,1.8667658404096864e-13,0.1145594339757687,0.012398162320002369,0.0018850888940695506,9.144429017470272e-05,3.582218519354123e-09,5.125418491651157e-14
16.1,2.082917674562387e-12,1.1657113399999352e-06,6.009675995003113e-14,1.8913285488361297e-13,0.11467106774618863,0.012416350004868272,0.001886217827748263,9.150468741943501e-05,3.5896752663782225e-09,4.5031632115145944e-14
16.2,2.091105244037868e-12,1.1703149311198792e-06,6.435429607728129e-14,1.930628882318439e-13,0.11478347302975668,0.012434198811001699,0.0018873118320623368,9.156355521489044e-05,3.5970498102047887e-09,4.2247858493482375e-14
16.3,2.09880155934482e-12,1.1749175531591e-06,6.89393349835507e-14,1.961741646325267e-13,0.11489665673790418,0.012451714966591115,0.001888371624293293,9.162092909577553e-05,3.6043354370268506e-09,3.9955339040347674e-14
16.4,2.104041603809128e-12,1.179518989802012e-06,7.139560582619502e-14,1.99940446591248e-13,0.11501062512164688,0.012468904584746742,0.0018893979060305218,9.167684384337667e-05,3.6115375506402628e-09,3.6025305692116757e-14
16.5,2.1060066204832436e-12,1.184119016381709e-06,7.188685999472389e-14,2.0026794937026725e-13,0.11512538379715961,0.012485773665297052,0.0018903913634643955,9.173133352486043e-05,3.618655823542246e-09,3.242277512290508e-14
16.6,2.11173791911608e-12,1.1887174434378335e-06,7.810941279608951e-14,2.007592035387961e-13,0.11524093777066821,0.012502328096591199,0.0018913526676808585,9.17844314706759e-05,3.625694349517538e-09,2.7673984827126054e-14
16.7,2.115340449685292e-12,1.1933140751237231e-06,8.056568363873384e-14,2.045254854975174e-13,0.1153572914626313,0.012518573657244106,0.0018922824749247394,9.183617031352746e-05,3.6326516548036334e-09,2.963900150124151e-14
16.8,2.115012946906273e-12,1.1979087344241263e-06,8.023818085971459e-14,2.0698175634016172e-13,0.11547444873122562,0.01253451601791383,0.001893181426934459,9.188658198133355e-05,3.6395254468810786e-09,2.3416448699875892e-14
16.9,2.117469217748917e-12,1.2025012526751115e-06,8.10569378072627e-14,2.0599924800310399e-13,0.11559241289522698,0.01255016074303617,0.0018940501511776674,9.193569774389578e-05,3.6463132694790316e-09,2.3743951478895134e-14
17.0,2.1210717483181287e-12,1.2070914648152783e-06,8.269445170235891e-14,2.0174171187585384e-13,0.11571118675615456,0.012565513292563231,0.0018948892611387932,9.198354817818357e-05,3.653030351476716e-09,2.4398957036933622e-14
17.1,2.1212354997076383e-12,1.2116792311646913e-06,8.072943502824346e-14,2.0763676189820022e-13,0.1158307726198156,0.01258057902362434,0.0018956993565892317,9.20301632254835e-05,3.6596644115199197e-09,2.5545216763500973e-14
17.2,2.1194342344230327e-12,1.2162644084408848e-06,8.236694892333968e-14,2.0730925911918097e-13,0.11595117231716857,0.012595363192266071,0.0018964810238644137,9.207557216143275e-05,3.6662231459239484e-09,2.243394036281816e-14
17.3,2.120907996928619e-12,1.2208468623677194e-06,7.95831753016761e-14,2.038704799394789e-13,0.11607238722460908,0.012609870955084692,0.0018972348360994419,9.21198036498933e-05,3.672705244677687e-09,2.4562708426443242e-14
17.400000000000002,2.119270483033523e-12,1.2254264737341835e-06,7.974692669118572e-14,2.0616299939261362e-13,0.11619441828359185,0.012624107370903625,0.0018979613535074706,9.216288570610785e-05,3.679107596504734e-09,2.6691476490068323e-14
17.5,2.1120654218950997e-12,1.2300031254580338e-06,7.8764418354128e-14,2.0026794937026725e-13,0.11631726601965632,0.012638077402396223,0.0018986611236287692,9.220484576203669e-05,3.6854323301731537e-09,2.8983995943203025e-14
17.6,2.110755410779023e-12,1.2345767160134084e-06,7.810941279608951e-14,2.014142090968346e-13,0.11644093056089294,0.012651785917702654,0.0018993346815892875,9.224571063524487e-05,3.691688779512148e-09,3.062150983829924e-14
17.7,2.102404089914032e-12,1.2391471443657002e-06,7.172310860521427e-14,1.9895793825419027e-13,0.11656541165576678,0.012665237692044981,0.0018999825503136954,9.228550656722007e-05,3.69786237064805e-09,3.144026678584735e-14
17.8,2.1009303274084452e-12,1.243714323071667e-06,7.434313083736821e-14,1.9666541880105557e-13,0.11669070869043989,0.01267843740926839,0.0019006052408001572,9.232425921403875e-05,3.7039684962114742e-09,3.3077780680943564e-14
17.900000000000002,2.092906509322474e-12,1.2482781597755256e-06,6.959434054158918e-14,1.9273538545282465e-13,0.11681682070544964,0.012691389663451846,0.001901203252326005,9.23619936669988e-05,3.709998641130166e-09,3.324153207045319e-14
18.0,2.08586519957356e-12,1.252838587011703e-06,6.89393349835507e-14,1.8733158959900713e-13,0.11694374641196632,0.012704098960430656,0.001901777072719892,9.2398734468831e-05,3.715955261674968e-09,3.848157653476108e-14
18.1,2.0804614037197426e-12,1.257395530109566e-06,6.746557247796411e-14,1.871678382094975e-13,0.11707148420737999,0.012716569719298066,0.0019023271785505982,9.243450560780389e-05,3.7218426153820075e-09,4.257536127250162e-14
18.2,2.071618828686223e-12,1.2619489292998572e-06,6.353553912973319e-14,1.8110903679764151e-13,0.11720003219047509,0.012728806273957794,0.0019028540353828104,9.246933055096536e-05,3.7276569359693254e-09,4.535913489416519e-14
18.3,2.0631037564317228e-12,1.2664987180995123e-06,6.173427384512735e-14,1.8045403123960302e-13,0.11732938817604699,0.012740812874572242,0.0019033580979547922,9.250323224054006e-05,3.7334031359786076e-09,5.2236693253569293e-14
18.400000000000002,2.0539336786191838e-12,1.2710448491843802e-06,5.6166726601800217e-14,1.6997394231098724e-13,0.11745954970902382,0.012752593689062133,0.0019038398104561066,9.253623309409323e-05,3.739079414144569e-09,5.731298632836757e-14
18.5,2.0450911035856643e-12,1.2755872780140825e-06,5.1090433527001946e-14,1.6850017980540064e-13,0.11759051407814222,0.01276415280453033,0.001904299606684981,9.256835503957346e-05,3.7446847879588735e-09,6.435429607728129e-14
18.6,2.033137252151462e-12,1.280125957428219e-06,5.07629307479827e-14,1.6276888117256388e-13,0.11772227832912065,0.012775494228712344,0.0019047379102916412,9.25996195056513e-05,3.7502262987312686e-09,6.681056691992562e-14
18.7,2.024130925728433e-12,1.2846608553315178e-06,4.61778918417133e-14,1.606401131089388e-13,0.11785483927737676,0.01278662189138034,0.0019051551349625329,9.263004744267954e-05,3.755701817693691e-09,7.630814751148367e-14
18.8,2.013159582631288e-12,1.289191934388662e-06,4.126535015642465e-14,1.5425380891806357e-13,0.11798819352032093,0.01279753964573535,0.0019055516846407296,9.265965932023687e-05,3.76110495854195e-09,7.745440723805103e-14
18.900000000000002,2.005463267324336e-12,1.2937191774057553e-06,4.126535015642465e-14,1.4819500750620756e-13,0.11812233744921806,0.012808251269790155,0.0019059279537029493,9.268847515725816e-05,3.766444400099691e-09,8.40044628184359e-14
19.0,1.994164421448172e-12,1.2982425470474813e-06,3.6352808471135996e-14,1.4180870331533233e-13,0.11825726726058775,0.012818760467725144,0.0019062843271721028,9.271651449648925e-05,3.771718832355795e-09,9.071826978833038e-14
19.1,1.9831930783510273e-12,1.3027620336525077e-06,2.8983995943203025e-14,1.378786699671014e-13,0.11839297896725856,0.012829070871203408,0.0019066211808995493,9.27437964608174e-05,3.776931530338055e-09,9.612206564214788e-14
19.2,1.9738592491489788e-12,1.307277618389425e-06,2.65277251005587e-14,1.318198685552454e-13,0.11852946840899821,0.01283918604073494,0.001906938881744077,9.277033971544473e-05,3.782072177708931e-09,1.0283587261204237e-13
19.3,1.9628879060518342e-12,1.3117892968369454e-06,2.4235205647424e-14,1.2788983520701448e-13,0.11866673126270749,0.012849109466915596,0.0019072377877841242,9.279616251160988e-05,3.787156822104594e-09,1.0742091151831179e-13
19.400000000000002,1.9540453310183148e-12,1.3162970495086539e-06,1.7685150067039136e-14,1.2133977962662961e-13,0.11880476305235613,0.012858844571774749,0.0019075182484623722,9.28212826756166e-05,3.792179732226413e-09,1.1462597265673514e-13
19.5,1.939635208741468e-12,1.3208008822996002e-06,1.326386255027935e-14,1.1544472960428324e-13,0.11894355915843587,0.012868394709976586,0.0019077806047781533,9.284571762930273e-05,3.797137633046595e-09,1.2166728240564886e-13
19.6,1.9263713461911887e-12,1.3253007850571983e-06,9.988834760086918e-15,1.0840341985536951e-13,0.11908311482715006,0.01287776317010178,0.001908025189474619,9.28694843862739e-05,3.802037074620723e-09,1.2707107825946638e-13
19.7,1.915891257262573e-12,1.329796766132769e-06,7.860066696461837e-15,1.0267212122253275e-13,0.11922342517919181,0.012886953175864496,0.0019082523271902083,9.289259956926113e-05,3.806875436926564e-09,1.318198685552454e-13
19.8,1.9047561627759187e-12,1.3342888224150357e-06,3.438779179702054e-15,9.825083370577297e-14,0.11936448521828813,0.012895967887303187,0.0019084623346264954,9.291507942092853e-05,3.811650263693275e-09,1.39352432472688e-13
19.900000000000002,1.892474808562697e-12,1.3387769676591157e-06,6.7138069698944866e-15,9.497580591558054e-14,0.11950628983927675,0.012904810402008075,0.001908655520724384,9.293693980370943e-05,3.8163689237333844e-09,1.4442872554748627e-13
20.0,1.8849422446452543e-12,1.3432612085788155e-06,1.9322663962135352e-14,8.596947949255136e-14,0.11964883383605769,0.012913483756232207,0.001908832186810666,9.295819621061407e-05,3.821033382063566e-09,1.514700352964e-13
20.1,1.869877116810369e-12,1.3477415536892075e-06,2.4235205647424e-14,7.991067808069535e-14,0.11979211190906844,0.012921990926097318,0.0019089926267665215,9.297886376735826e-05,3.8256339773518384e-09,1.5933010199286184e-13
20.2,1.8559582487020513e-12,1.3522180208391931e-06,3.0457758448789624e-14,7.532563917442595e-14,0.1199361186725872,0.012930334828702756,0.0019091371271783336,9.299895726167502e-05,3.830179879676015e-09,1.5933010199286184e-13
20.3,1.845314408383926e-12,1.3566906221463753e-06,3.520654874456865e-14,6.943058915207956e-14,0.12008084866170021,0.012938518323237518,0.0019092659674886671,9.301849112579304e-05,3.83466617649441e-09,1.727577159326508e-13
20.400000000000002,1.825827993032281e-12,1.3611593810272024e-06,4.47041293361267e-14,6.255303079267546e-14,0.12022629633902193,0.012946544212084752,0.001909379420141844,9.303747945002814e-05,3.8390982716028776e-09,1.7783400900744908e-13
20.5,1.8058503235121073e-12,1.365624311891797e-06,5.354670436964627e-14,5.534796965425211e-14,0.12037245610113863,0.012954415241912834,0.0019094777507342666,9.305593600145089e-05,3.843474036233354e-09,1.848753187563628e-13
20.6,1.7878376706660488e-12,1.3700854334078176e-06,5.862299744444454e-14,4.3230366830540106e-14,0.12051932228479235,0.012962134104720264,0.0019095612181529516,9.307387422224911e-05,3.84779297913167e-09,1.9420914795841124e-13
20.7,1.7711350289360675e-12,1.3745427748867627e-06,6.648306414090637e-14,3.340528345996281e-14,0.12066688917282392,0.012969703438885968,0.0019096300747161927,9.309130723169287e-05,3.852059194082564e-09,1.9961294381222876e-13
20.8,1.7523036191424608e-12,1.3789963615463463e-06,7.336062250031048e-14,2.4890211205462485e-14,0.12081515099990059,0.012977125830203226,0.0019096845663197904,9.310824783530457e-05,3.856276774870774e-09,2.053442424450655e-13
20.900000000000002,1.7318346954537582e-12,1.3834462153292546e-06,8.089318641775308e-14,1.7030144509000648e-14,0.1209641019579746,0.012984403812878718,0.0019097249325516774,9.312470854860291e-05,3.860436715169877e-09,2.1304055775201773e-13
21.0,1.7143132967762286e-12,1.3878923588331794e-06,9.039076700931113e-14,7.368812527932973e-15,0.12111373620153353,0.01299153987054516,0.0019097514068519045,9.31407015853128e-05,3.864547857554905e-09,2.1844435360583525e-13
21.1,1.693025616139978e-12,1.392334827100918e-06,9.481205452607091e-14,4.912541685288648e-16,0.12126404785265786,0.01299853643721385,0.0019097642166031952,9.315623886931917e-05,3.86860676324668e-09,2.2712317724984517e-13
21.2,1.6766504771890158e-12,1.3967736435489194e-06,1.015258614959654e-13,1.1626348655183134e-14,0.12141503100583959,0.013005395898252423,0.0019097635832950237,9.317133202860816e-05,3.872612285985475e-09,2.333457300512108e-13
21.3,1.6579828187849189e-12,1.4012088460037542e-06,1.1118719347703307e-13,2.1451432025760433e-14,0.12156667973262113,0.013012120591336584,0.0019097497226271069,9.31859924306375e-05,3.876570157069923e-09,2.47100846770019e-13
21.400000000000002,1.6399701659388604e-12,1.4056404618119044e-06,1.1626348655183134e-13,3.193152095437622e-14,0.12171898808601378,0.013018712807340243,0.0019097228446250114,9.320023115891998e-05,3.880478247731959e-09,2.575809356986348e-13
21.5,1.622448767261331e-12,1.4100685220861344e-06,1.2297729352172584e-13,3.8154073755741835e-14,0.12187195010477887,0.013025174791289878,0.0019096831537804904,9.32140590426625e-05,3.884333937949352e-09,2.656047537846063e-13
21.6,1.6091849047110517e-12,1.4144930644892634e-06,1.3280237689230314e-13,4.765165434729989e-14,0.12202555981747115,0.013031508743236496,0.0019096308491633243,9.322748664563096e-05,3.888146070297136e-09,2.7919611911390484e-13
21.7,1.587405969906272e-12,1.4189141148940111e-06,1.3673241024053406e-13,5.633047799130984e-14,0.12217981124633825,0.01303771681912696,0.001909566124498448,9.324052427302776e-05,3.891910878493352e-09,2.870561858103667e-13
21.8,1.5707033281762906e-12,1.4233317153844847e-06,1.4508373110552476e-13,6.51730530248294e-14,0.12233469841106302,0.01304380113170315,0.0019094891683287202,9.325318198934086e-05,3.895627380029662e-09,2.945887497278093e-13
21.900000000000002,1.5549831947833668e-12,1.4277458885583759e-06,1.498325214013038e-13,7.909192113314725e-14,0.12249021533229246,0.013049763751308601,0.001909400164096144,9.326546961261227e-05,3.899295902408847e-09,3.0490508726691546e-13
22.0,1.5356605308212315e-12,1.432156690909914e-06,1.5703758253972712e-13,8.351320864990703e-14,0.12264635603509105,0.013055606706750156,0.0019092992902496142,9.327739672721085e-05,3.902919720658695e-09,3.157126789745505e-13
22.1,1.519940397428308e-12,1.4365641360304645e-06,1.6604390896275631e-13,8.875325311421492e-14,0.122803114552154,0.01306133198609872,0.0019091867203575807,9.328897267924714e-05,3.9064975247680905e-09,3.2504650817659893e-13
22.2,1.5007814848556821e-12,1.4409682707529243e-06,1.7619649511235285e-13,9.726832536871524e-14,0.12296048492693755,0.013066941537511619,0.0019090626232175952,9.33002065952411e-05,3.910031771007876e-09,3.327428234835511e-13
22.3,1.4750725167026716e-12,1.4453691314301027e-06,1.848753187563628e-13,1.1004093375046573e-13,0.12311846121662637,0.013072437269998618,0.001908927162921323,9.331110738130329e-05,3.9135170555822e-09,3.4355041519118615e-13
22.400000000000002,1.4511648138342668e-12,1.4497667506485254e-06,1.9961294381222876e-13,1.1642723794134098e-13,0.12327703749495993,0.013077821054211706,0.0019087804989992975,9.332168371887737e-05,3.916957636027186e-09,3.545217582883308e-13
22.5,1.4228358234491022e-12,1.4541611685272835e-06,2.0550799383457513e-13,1.2608856992240864e-13,0.12343620785492664,0.01308309472319835,0.0019086227864815095,9.333194408946656e-05,3.920355313608121e-09,3.6270932776381186e-13
22.6,1.3951618386219761e-12,1.4585524191266655e-06,2.1926311055338335e-13,1.3296612828181275e-13,0.123595966411353,0.013088260073151633,0.0019084541760102307,9.334189675138096e-05,3.92370501203193e-09,3.713881514078218e-13
22.7,1.3732191524276868e-12,1.4629405453495356e-06,2.277781828078837e-13,1.4295496304189968e-13,0.1237563073033629,0.01309331886414141,0.0019082748139328618,9.335154977150524e-05,3.927018193895878e-09,3.7908446671477405e-13
22.8,1.3466914273271283e-12,1.4673255810924317e-06,2.36293255062384e-13,1.491775158432653e-13,0.12391722469666007,0.013098272820815823,0.0019080848423620286,9.336091102890129e-05,3.9302912566693965e-09,3.848157653476108e-13
22.900000000000002,1.3206549563950984e-12,1.471707566965698e-06,2.466095926014902e-13,1.6457014645716972e-13,0.12407871278581627,0.013103123633144885,0.0019078843993132976,9.336998819204664e-05,3.933518141551073e-09,3.9578710844475545e-13
23.0,1.2982210160322802e-12,1.4760865344096014e-06,2.5643467597206745e-13,1.788165173445068e-13,0.12424076579634998,0.013107872957065832,0.001907673618747914,9.337878874568984e-05,3.936704088585372e-09,4.0331967236219803e-13
23.1,1.2733308048268176e-12,1.4804625248532437e-06,2.6691476490068326e-13,1.8585782709342054e-13,0.12440337798670911,0.013112522415192984,0.0019074526306813698,9.338731999543536e-05,3.939852864054253e-09,4.128172529537561e-13
23.2,1.2522068755800765e-12,1.4848355759594443e-06,2.7395607464959695e-13,1.984666840856614e-13,0.12456654365022407,0.013117073597475699,0.001907221561254144,9.339558907445749e-05,3.942961684184093e-09,4.244436016089392e-13
23.3,1.2248603935319698e-12,1.4892057230985033e-06,2.842724121887031e-13,2.114030438569215e-13,0.12473025711687034,0.013121528061836672,0.0019069805328178365,9.340360291730007e-05,3.94603153148323e-09,4.390174752752956e-13
23.400000000000002,1.204391469843267e-12,1.4935730131033181e-06,2.916412247166361e-13,2.2155563000651804e-13,0.12489451275499679,0.013125887334837587,0.0019067296640121298,9.341136831096693e-05,3.949061587194716e-09,4.535913489416519e-13
23.5,1.1860513142181894e-12,1.497937467097818e-06,3.022850650347615e-13,2.3367323283023006e-13,0.1250593049729529,0.013130152912285,0.0019064690698451924,9.341889186348166e-05,3.952053980086615e-09,4.639076864807581e-13
23.6,1.1637811252448808e-12,1.5022991345349225e-06,3.1014513173122334e-13,2.448083273168843e-13,0.12522462822059924,0.013134326259852913,0.0019061988617613075,9.342618001649642e-05,3.9550075638992e-09,4.802828254317202e-13
23.7,1.1383996598708895e-12,1.50665804701865e-06,3.180051984276852e-13,2.5610717319304823e-13,0.12539047699076597,0.013138408813688341,0.0019059191477234039,9.343323906248583e-05,3.957924139897755e-09,4.884703949072013e-13
23.8,1.1202232556353215e-12,1.5110142407380575e-06,3.2471900539757966e-13,2.659322565636255e-13,0.12555684582062238,0.013142401981007024,0.0019056300322813397,9.344007512820815e-05,3.9608038718336715e-09,5.050092852476731e-13
23.900000000000002,1.0999180833361284e-12,1.515367758596009e-06,3.337253318206089e-13,2.7592109132371243e-13,0.1257237292929408,0.0131463071406682,0.0019053316166308537,9.344669419648414e-05,3.963649870983349e-09,5.13688108891683e-13
24.0,1.078466651310368e-12,1.519718629740252e-06,3.4305916102265727e-13,2.8754743997889556e-13,0.1258911220373314,0.013150125643735137,0.001905023998711816,9.34531020890032e-05,3.966459189821776e-09,5.244957005993181e-13
24.1,1.0570152192846076e-12,1.5240668942898766e-06,3.509192277191191e-13,2.998287941921172e-13,0.1260590187313668,0.013153858814054958,0.0019047072732440887,9.345930449940114e-05,3.969231664597563e-09,5.349757895279338e-13
24.2,1.04293259978678e-12,1.5284125920364707e-06,3.559955207939174e-13,3.0687010394103093e-13,0.12622741410163915,0.013157507948791664,0.0019043815318051452,9.346530695903617e-05,3.971969096575996e-09,5.490584090257613e-13
24.3,1.019516151086904e-12,1.5327557540927981e-06,3.6483809582743694e-13,3.171864414801371e-13,0.12639630292476925,0.013161074318949152,0.0019040468629111268,9.347111488071044e-05,3.974670175745957e-09,5.552809618271269e-13
24.400000000000002,1.0051060288100574e-12,1.5370964192679384e-06,3.707331458497833e-13,3.288127901353202e-13,0.12656568002834104,0.013164559169925844,0.0019037033520507387,9.347673352772112e-05,3.9773357208643944e-09,5.672348132613293e-13
24.5,9.834908453947874e-13,1.541434620148418e-06,3.810494833888895e-13,3.378191165583494e-13,0.1267355402917586,0.013167963722015594,0.0019033510817646703,9.348216804251686e-05,3.979963275660466e-09,5.759136369053392e-13
24.6,9.641681814326521e-13,1.5457703953795647e-06,3.87763290358784e-13,3.4797170270794593e-13,0.12690587864705896,0.013171289170896503,0.001902990131704381,9.348742343081386e-05,3.982560863952257e-09,5.880312397290512e-13
24.7,9.428805007964013e-13,1.5501037726353636e-06,3.9513210288671696e-13,3.6270932776381186e-13,0.12707669007965985,0.01317453668816047,0.0019026205786831913,9.349250457207605e-05,3.985128976993936e-09,5.996575883842344e-13
24.8,9.305991465831796e-13,1.5544347969474465e-06,4.0037214735102484e-13,3.7449942780850466e-13,0.12724796962906584,0.013177707421763852,0.0019022424967442397,9.349741622721131e-05,3.987657134696575e-09,6.040788759009941e-13
24.900000000000002,9.037439187036017e-13,1.558763490422251e-06,4.075772084894482e-13,3.9349458899162076e-13,0.12741971238947686,0.013180802496523947,0.0019018559572074787,9.350216303382276e-05,3.990159419679672e-09,6.163602301142157e-13
25.0,8.741049172023602e-13,1.5630899002201774e-06,4.1248975017473686e-13,4.0708595432091936e-13,0.12759191351040813,0.013183823014573905,0.0019014610287271525,9.350674950981123e-05,3.99263108315293e-09,6.24056545421168e-13
25.1,8.518347282290516e-13,1.5674140528689512e-06,4.1920355714463133e-13,4.16747286301987e-13,0.12776456819719503,0.013186770055829905,0.0019010577773487809,9.351118007138793e-05,3.995067212574665e-09,6.365016510238993e-13
25.2,8.228507322858486e-13,1.571735980463844e-06,4.270636238410932e-13,4.2968364607324714e-13,0.12793767171150064,0.013189644678426078,0.0019006462665556668,9.351545900556424e-05,3.997475504260183e-09,6.541868010909384e-13
25.3,8.020543058181267e-13,1.5760557180476536e-06,4.3115740857883373e-13,4.4704129336126704e-13,0.12811121937174288,0.013192447919150746,0.0019002265573268627,9.351959050584952e-05,3.999854484446979e-09,6.669594094726889e-13
25.400000000000002,7.720878015378659e-13,1.5803732959143868e-06,4.403274863913725e-13,4.589951447954694e-13,0.12828520655350173,0.013195180793895913,0.0018997987081812197,9.352357865587591e-05,4.0022021881183785e-09,6.805507748019875e-13
25.5,7.494901097855382e-13,1.5846887453405593e-06,4.439300169605842e-13,4.711127476191814e-13,0.12845962868983954,0.013197844298052566,0.001899362775216198,9.352742742595958e-05,4.004517960268823e-09,6.987271790375555e-13
25.6,7.232898874639986e-13,1.589002107591521e-06,4.5195383504655565e-13,4.856866212855377e-13,0.12863448127166055,0.013200439406935606,0.0018989188121946536,9.353114069799099e-05,4.006805894683052e-09,7.118272901983252e-13
25.7,7.026572123857863e-13,1.5933134067387264e-06,4.596501503535079e-13,4.961667102141535e-13,0.12880975984793,0.013202967076186355,0.0018984668705492606,9.353472224447464e-05,4.009066646366622e-09,7.25746158306643e-13
25.8,6.803870234124778e-13,1.597622667836138e-06,4.706214934506525e-13,5.05500539416202e-13,0.12898546002593125,0.013205428242177176,0.0018980069994311444,9.353817575210932e-05,4.0112962852861845e-09,7.403200319729993e-13
25.900000000000002,6.559880663755442e-13,1.6019299337866197e-06,4.781540573680951e-13,5.208931700301064e-13,0.12916157747144957,0.013207823822361908,0.0018975392457740738,9.354150480672296e-05,4.013495302695909e-09,7.516188778491632e-13
26.0,6.333903746232164e-13,1.6062352330829133e-06,4.897804060232783e-13,5.282619825580394e-13,0.12933810790892772,0.013210154715712923,0.0018970636543412921,9.354471290080519e-05,4.015664189849964e-09,7.66847757073558e-13
26.1,6.116114398184368e-13,1.610538587995208e-06,4.966579643826823e-13,5.402158339922417e-13,0.12951504712159218,0.013212421803029617,0.0018965802677382909,9.354780344382368e-05,4.017805075516413e-09,7.801116196238374e-13
26.2,5.931075328038495e-13,1.6148400252149801e-06,5.089393185959039e-13,5.536434479320307e-13,0.12969239095154836,0.013214625947363036,0.00189608912647569,9.355077975534662e-05,4.019922217231383e-09,7.935392335636263e-13
26.3,5.711648466095602e-13,1.6191395832238062e-06,5.158168769553081e-13,5.639597854711368e-13,0.12987013529980102,0.013216767994311927,0.0018955902690206562,9.355364506684392e-05,4.022008901187904e-09,8.05820587776848e-13
26.400000000000002,5.549534590481077e-13,1.623437290841931e-06,5.235131922622603e-13,5.744398743997526e-13,0.13004827612632774,0.013218848772422133,0.0018950837317969018,9.355640253052983e-05,4.02407053118183e-09,8.13189400304781e-13
26.5,5.308820047901932e-13,1.6277331783633612e-06,5.307182534006837e-13,5.827911952647434e-13,0.13022680945004733,0.013220869093505741,0.0018945695492550998,9.355905520839159e-05,4.026109235981225e-09,8.24815748959964e-13
26.6,5.128693519441349e-13,1.6320272634732472e-06,5.375958117600878e-13,6.03260118953446e-13,0.13040573134878636,0.01322282975296875,0.0018940477539170942,9.356160611050722e-05,4.028119284287456e-09,8.411908879109263e-13
26.7,4.960029588246439e-13,1.6363195835069055e-06,5.469296409621362e-13,6.188165009568601e-13,0.1305850379592354,0.013224731530156587,0.0018935183763831077,9.35640581354401e-05,4.030103459874144e-09,8.475771921018015e-13
26.8,4.753702837464316e-13,1.6406101654833157e-06,5.531521937635018e-13,6.371566565819377e-13,0.1307647254768379,0.013226575188662612,0.0018929814453766075,9.35664141128142e-05,4.0320624177468475e-09,8.585485351989462e-13
26.900000000000002,4.568663767318444e-13,1.6448990365852083e-06,5.613397632389829e-13,6.46981739952515e-13,0.13094479015570026,0.013228361476642693,0.0018924369878035845,9.356867682132687e-05,4.034000906695862e-09,8.77216193603043e-13
27.0,4.429475086235265e-13,1.649186218591518e-06,5.6690731048231e-13,6.667956580831792e-13,0.131125228308443,0.013230091127140565,0.0018918850287474767,9.357084894404463e-05,4.035915487942009e-09,8.960476033966495e-13
27.1,4.2542610994599697e-13,1.6534717458900368e-06,5.74276123010243e-13,6.823520400865933e-13,0.131306036306043,0.013231764858359016,0.0018913255915297567,9.357293310590224e-05,4.037802067700549e-09,9.1307774790565e-13
27.2,4.0872346821601557e-13,1.6577556364934175e-06,5.814811841486664e-13,6.959434054158919e-13,0.13148721057764415,0.013233383373978542,0.001890758697740063,9.357493186404143e-05,4.039664084750663e-09,9.25686604897891e-13
27.3,3.9136582092799567e-13,1.6620379179118934e-06,5.904875105716956e-13,7.110085332507771e-13,0.13166874761037417,0.013234947363437359,0.001890184367247825,9.357684770207948e-05,4.041507434142373e-09,9.435355063544397e-13
27.400000000000002,3.749906819770335e-13,1.666318622731991e-06,5.931075328038495e-13,7.244361471905661e-13,0.13185064394909826,0.013236457502216336,0.001889602618263344,9.357868304255449e-05,4.043324583311761e-09,9.608931536424597e-13
27.5,3.5796053746803286e-13,1.6705977678201036e-06,6.029326161744268e-13,7.355712416772203e-13,0.13203289619617925,0.013237914452118187,0.0018890134673430314,9.358044025347527e-05,4.045118479783839e-09,9.721919995186236e-13
27.6,3.4404166935971503e-13,1.6748753819964758e-06,6.052251356275615e-13,7.511276236806344e-13,0.1322155010112175,0.013239318861532914,0.0018884169294241253,9.358212162375877e-05,4.046890433569723e-09,9.879121329115472e-13
27.7,3.2471900539757966e-13,1.6791514867125393e-06,6.139039592715714e-13,7.639002320623848e-13,0.13239845511076254,0.013240671365703576,0.0018878130178515452,9.358372939467022e-05,4.048640117166633e-09,1.0059247857576056e-12
27.8,3.024488164242711e-13,1.6834261104610363e-06,6.220915287470525e-13,7.758540834965872e-13,0.13258175526802018,0.013241972586993526,0.001887201744432094,9.358526574803318e-05,4.050364746800948e-09,1.0178786371918079e-12
27.900000000000002,2.764123454922413e-13,1.6876992719096248e-06,6.230740370841102e-13,7.901004543839243e-13,0.13276539831252754,0.01324322313513696,0.0018865831194046542,9.358673279411176e-05,4.05206022868793e-09,1.032125008079145e-12
28.0,2.5463341068746163e-13,1.691970987433444e-06,6.31425357949101e-13,8.033643169342036e-13,0.13294938112981855,0.013244423607481754,0.0018859571515433533,9.35881326120574e-05,4.053743756723479e-09,1.0430963511762898e-12
28.1,2.3449198977777816e-13,1.696241307631673e-06,6.347003857392934e-13,8.16628179484483e-13,0.1331337006610948,0.01324557458925556,0.0018853238480981203,9.358946720815209e-05,4.0554023945478224e-09,1.0579977276216652e-12
28.2,2.082917674562387e-13,1.7005102184216929e-06,6.450167232783996e-13,8.24815748959964e-13,0.13331835390282495,0.013246676653769511,0.001884683214900142,9.359073854151747e-05,4.057036797166517e-09,1.0712615901719446e-12
28.3,1.8749534098851674e-13,1.7047777690926712e-06,6.523855358063325e-13,8.37424605952205e-13,0.13350333790639993,0.013247730362679415,0.0018840352563255106,9.359194851952972e-05,4.058654660894873e-09,1.0859992152278106e-12
28.400000000000002,1.6719016868932366e-13,1.7090439693059405e-06,6.631931275139676e-13,8.521622310080709e-13,0.13368864977772088,0.013248736266209751,0.00188337997534746,9.359309900207712e-05,4.060249599428697e-09,1.096643055545936e-12
28.5,1.4721249916914982e-13,1.7133088452617226e-06,6.731819622740545e-13,8.727949060862832e-13,0.13387428667680995,0.01324969490336574,0.0018827173735512675,9.359419179075245e-05,4.061828817829127e-09,1.1102344208752345e-12
28.6,1.2985485188112995e-13,1.7175724192302067e-06,6.795682664649297e-13,8.896612992057742e-13,0.13406024581737522,0.01325060680217733,0.001882047451179285,9.359522865226948e-05,4.063388058560038e-09,1.1212057639723793e-12
28.7,1.0561964623370595e-13,1.7218347077502831e-06,6.844808081502183e-13,9.053814325986979e-13,0.13424652446639027,0.013251472479880629,0.0018813702071088334,9.359621128587634e-05,4.064922245328354e-09,1.1323408584590336e-12
28.8,9.039076700931113e-14,1.7260957350571577e-06,6.920133720676609e-13,9.222478257181889e-13,0.13443311994366275,0.013252292443158627,0.0018806856389122978,9.35971413674048e-05,4.0664443144938455e-09,1.1408559307135337e-12
28.900000000000002,6.795682664649297e-14,1.7303555171984665e-06,7.023297096067671e-13,9.394417216166993e-13,0.13462002962135716,0.013253067188325246,0.0018799937428564744,9.359802051602854e-05,4.067943622216196e-09,1.1557573071589093e-12
29.0,5.092668213749232e-14,1.7346140785731664e-06,7.092072679661712e-13,9.535243411145267e-13,0.13480725092355708,0.013253797201545917,0.001879294513935647,9.35988503055622e-05,4.069422461014857e-09,1.1736062086154582e-12
29.1,3.013025566977038e-14,1.738871448492756e-06,7.187048485577292e-13,9.697357286759792e-13,0.13499478132577694,0.013254482959023435,0.0018785879458828856,9.359963228100015e-05,4.0708901647190316e-09,1.1885075850608338e-12
29.2,1.604763617194292e-14,1.7431276251559706e-06,7.234536388535083e-13,9.841458509528259e-13,0.13518261835449222,0.01325512492718595,0.0018778740312003423,9.360036793510003e-05,4.072335925737012e-09,1.2076664976334593e-12
29.3,2.4562708426443243e-15,1.7473826449156182e-06,7.31804959718499e-13,1.0006847412932977e-12,0.1353707595866438,0.013255723562887553,0.001877152761148114,9.360105871771664e-05,4.0737584340576824e-09,1.2250241449214793e-12
29.400000000000002,1.8176404235567998e-14,1.7516365185792905e-06,7.360624958457491e-13,1.0126385927275002e-12,0.13555920264913102,0.013256279313590547,0.001876424125811381,9.360170605021207e-05,4.075169971035255e-09,1.2410717810934222e-12
29.5,3.6352808471135996e-14,1.7558892579370877e-06,7.458875792163265e-13,1.0272124663938564e-12,0.13574794521831635,0.013256792617541625,0.0018756881140779749,9.360231130646047e-05,4.076556454050233e-09,1.2585931797709518e-12
29.6,4.8306659905338376e-14,1.7601408950842822e-06,7.494901097855382e-13,1.0417863400602127e-12,0.1359369850195005,0.0132572639039566,0.001874944713666541,9.360287583659203e-05,4.077926070672092e-09,1.2715295395422119e-12
29.7,6.762932386747372e-14,1.764391443120985e-06,7.527651375757306e-13,1.0540676942734343e-12,0.13612631982640155,0.013257693593179555,0.0018741939111455352,9.36034009239264e-05,4.079277510889715e-09,1.2895421923882703e-12
29.8,8.220319753383005e-14,1.7686409210423574e-06,7.647189890099329e-13,1.0670040540446944e-12,0.13631594746063172,0.013258082096879354,0.0018734356919463241,9.360388785866077e-05,4.080610283448933e-09,1.3029698063280593e-12
29.900000000000002,9.677707120018638e-14,1.7728893414572563e-06,7.684852709686543e-13,1.0805954193739931e-12,0.1365058657911584,0.013258429818192105,0.001872670040391677,9.360433786205303e-05,4.0819289733886545e-09,1.3172161772153962e-12
30.0,1.1151469625605232e-13,1.7771367313846612e-06,7.751990779385488e-13,1.0915667624711376e-12,0.1366960727337483,0.01325873715189326,0.0018718969396942931,9.360475214684593e-05,4.083224246879676e-09,1.3327725592188104e-12
30.1,1.2723482964897599e-13,1.7813831016321634e-06,7.797841168448182e-13,1.1066318903060228e-12,0.13688656625044762,0.013259004484535658,0.0018711163719749766,9.360513187027056e-05,4.084510350292884e-09,1.3462001731585994e-12
30.2,1.3722366440906292e-13,1.7856284669373883e-06,7.812578793504047e-13,1.1189132445192444e-12,0.1370773443489913,0.01325923219465864,0.0018703283182831066,9.360547817694915e-05,4.085781716081036e-09,1.3589727815403499e-12
30.3,1.5736508531874636e-13,1.7898728464592483e-06,7.866616752042223e-13,1.1361071404177549e-12,0.13726840508227886,0.0132594206528876,0.0018695327586121936,9.360579215828468e-05,4.087035069216344e-09,1.3712541357535715e-12
30.400000000000002,1.8012652846058378e-13,1.794116256409131e-06,7.979605210803862e-13,1.1557573071589093e-12,0.1374597465477872,0.013259570222101353,0.0018687296719124876,9.360607490453392e-05,4.088270737201583e-09,1.387465523315024e-12
30.5,2.0436173410800778e-13,1.7983587185659713e-06,7.973055155223476e-13,1.175407473900064e-12,0.13765136688700275,0.013259681257599474,0.0018679190360890137,9.36063274574832e-05,4.089496088849283e-09,1.3990918719702072e-12
30.6,2.2090062444847955e-13,1.8026002399710788e-06,8.020543058181267e-13,1.1970226573153341e-12,0.13784326428487184,0.013259754107201375,0.0018671008280348133,9.360655082878861e-05,4.090701299076074e-09,1.4115369775729384e-12
30.7,2.3989578563159565e-13,1.806840838473355e-06,8.136806544733098e-13,1.2133977962662961e-12,0.1380354369691869,0.013259789111424797,0.0018662750236311078,9.360674601766114e-05,4.091892590434756e-09,1.429385879029487e-12
30.8,2.597097037622599e-13,1.811080529629182e-06,8.181019419900696e-13,1.2269891615955949e-12,0.13822788321003354,0.013259786603622047,0.0018654415977725168,9.360691397222131e-05,4.093072255444784e-09,1.451983570781815e-12
30.900000000000002,2.80014876061453e-13,1.8153193360362514e-06,8.277632739711372e-13,1.2466393283367493e-12,0.13842060131920075,0.013259746910076285,0.0018646005243578877,9.360705562961834e-05,4.094235872818639e-09,1.4677037041747386e-12
31.0,2.986825344655498e-13,1.8195572583495689e-06,8.40863385131907e-13,1.261049450613596e-12,0.13861358964957965,0.013259670350174274,0.0018637517763230459,9.360717189572492e-05,4.095383606307712e-09,1.4850613514627584e-12
31.1,3.175139442591563e-13,1.8237943276818984e-06,8.434834073640609e-13,1.278407097901616e-12,0.1388068465945865,0.013259557236515949,0.0018628953256326069,9.36072636559448e-05,4.096524953492594e-09,1.5037290098668552e-12
31.2,3.356903484947243e-13,1.8280305392844496e-06,8.500334629444458e-13,1.2960922479686551e-12,0.13900037058757475,0.013259407875057515,0.0018620311433128912,9.360733177455782e-05,4.097643375482945e-09,1.5183028835332117e-12
31.3,3.51410481887648e-13,1.8322659254162464e-06,8.544547504612056e-13,1.312958641088146e-12,0.13919416010120228,0.013259222565197428,0.0018611591994376776,9.360737708227477e-05,4.098751153632977e-09,1.5374617961058375e-12
31.400000000000002,3.684406263966486e-13,1.8365004924635928e-06,8.672273588429561e-13,1.3265500064174447e-12,0.13938821364689444,0.01325900159994309,0.0018602794631593154,9.360740038606252e-05,4.0998386266107115e-09,1.5533456808882706e-12
31.5,3.841607597895723e-13,1.840734244684025e-06,8.71157392191187e-13,1.3386676092411568e-12,0.1395825297741876,0.013258745265995018,0.0018593919027065963,9.360740247585775e-05,4.100923315814823e-09,1.5728320962399157e-12
31.6,4.029921695831788e-13,1.8449672136815613e-06,8.73777414423341e-13,1.3527502287389842e-12,0.13977710707014918,0.013258453843875065,0.0018584964853932693,9.360738412227452e-05,4.101989009857751e-09,1.5836396879475507e-12
31.7,4.16747286301987e-13,1.8491993999474555e-06,8.85895017247053e-13,1.3699441246374944e-12,0.13997194415877834,0.013258127608048079,0.0018575931776388368,9.360734605990153e-05,4.103044387563141e-09,1.6034536060782149e-12
31.8,4.332861766424588e-13,1.8534308170730735e-06,8.883512880896973e-13,1.380096710787091e-12,0.1401670397003981,0.013257766827015249,0.0018566819449498872,9.360728902643882e-05,4.10407667632261e-09,1.6131149380592825e-12
31.900000000000002,4.476962989193055e-13,1.8576614906036315e-06,8.963751061756687e-13,1.3964718497380532e-12,0.14036239239104012,0.013257371763424798,0.0018557627519733147,9.360721371619229e-05,4.105093408700075e-09,1.6344026186955334e-12
32.0,4.635801837017388e-13,1.8618914189016159e-06,9.01451399250467e-13,1.4094082095093133e-12,0.14055800096184645,0.01325694267421379,0.0018548355624571815,9.360712080856641e-05,4.106107357303919e-09,1.6442277020661106e-12
32.1,4.763527920834892e-13,1.8661206230909558e-06,9.073464492728134e-13,1.4218533151120445e-12,0.1407538641784578,0.013256479810651527,0.0018539003393006626,9.360701097788946e-05,4.107103129503526e-09,1.6612578465751113e-12
32.2,4.910904171393553e-13,1.8703491103767126e-06,9.096389687259481e-13,1.4365909401679105e-12,0.14094998084040145,0.013255983418483979,0.0018529570445245708,9.360688486049928e-05,4.1080861290947525e-09,1.6755042174624484e-12
32.3,5.043542796896346e-13,1.8745769015553124e-06,9.184815437594676e-13,1.444614758253882e-12,0.14114634978049187,0.013255453738021875,0.001852005639299358,9.36067430789787e-05,4.109059139851219e-09,1.6863118091700834e-12
32.4,5.146706172287408e-13,1.8788039994105293e-06,9.224115771076986e-13,1.4578786208041613e-12,0.14134296986420591,0.013254891004241584,0.001851046083954285,9.360658624870542e-05,4.110021343015977e-09,1.699084417551834e-12
32.5,5.320282645167607e-13,1.883030418352485e-06,9.297803896356316e-13,1.4734350028075754e-12,0.14153983998907407,0.013254295446869764,0.001850078337974638,9.360641496098571e-05,4.110966188533448e-09,1.7116932745440747e-12
32.6,5.421808506663572e-13,1.8872561716450425e-06,9.30926649362199e-13,1.496032694559903e-12,0.14173695908409953,0.01325366729049243,0.0018491023600095886,9.360622978780318e-05,4.1119085777800755e-09,1.7238108773677867e-12
32.7,5.559359673851654e-13,1.8914812727158155e-06,9.379679591111126e-13,1.512080330731846e-12,0.1419343261091056,0.01325300675463142,0.0018481181078854579,9.360603127739747e-05,4.112832463119689e-09,1.7372384913075757e-12
32.8,5.69527332714464e-13,1.8957057279511083e-06,9.44354263301988e-13,1.5315667460834909e-12,0.14213194005414945,0.013252314053846248,0.0018471255385965454,9.360581998226577e-05,4.113748324641216e-09,1.7482098344047204e-12
32.9,5.841012063808203e-13,1.8999295519247945e-06,9.51723075829921e-13,1.5503981558770975e-12,0.14232979993891004,0.013251589397813856,0.0018461246083432852,9.360559642641255e-05,4.114650594797415e-09,1.7593449288913747e-12
33.0,6.068626495226577e-13,1.9041527557719688e-06,9.625306675375559e-13,1.5662820406595307e-12,0.14252790481207733,0.013250832991421291,0.001845115272490323,9.36053611187771e-05,4.115543039870242e-09,1.771298780325577e-12
33.1,6.260215620952834e-13,1.908375349481466e-06,9.671157064438252e-13,1.5838034393370602e-12,0.142726253750747,0.013250045034830064,0.0018440974856143335,9.360511454717481e-05,4.116426151113867e-09,1.7798138525800774e-12
33.2,6.464904857839861e-13,1.9125973436971254e-06,9.74975773140287e-13,1.6016523407936091e-12,0.14292484585980778,0.013249225723588156,0.001843071201484042,9.36048571940173e-05,4.1172969810032795e-09,1.7938964720779048e-12
33.3,6.62538121955929e-13,1.9168187454602584e-06,9.84964607900374e-13,1.6188462366921194e-12,0.14312368027134093,0.01324837524869224,0.0018420363730711957,9.36045895250135e-05,4.118155857041258e-09,1.8009377818268185e-12
33.4,6.769482442327758e-13,1.9210395686897316e-06,9.874208787430183e-13,1.6296538283997543e-12,0.14332275614401443,0.013247493796669394,0.001840992952571524,9.360431199457352e-05,4.119005890504202e-09,1.8138741415980787e-12
33.5,6.946333942998149e-13,1.9252598178068334e-06,9.93152177375855e-13,1.650122752088457e-12,0.14352207266247166,0.013246581549650464,0.0018399408913731341,9.360402504351611e-05,4.119846098883776e-09,1.8214067055155213e-12
33.6,7.100260249137193e-13,1.9294795186842835e-06,1.0046147746415287e-12,1.6673166479869672e-12,0.14372162903674507,0.013245638685452428,0.001838880140103181,9.360372909055355e-05,4.120675172168863e-09,1.8330330541707045e-12
33.7,7.308224513814413e-13,1.9336986631345115e-06,1.0090360621582884e-12,1.6800892563687177e-12,0.14392142450163528,0.013244665377644883,0.0018378106486010117,9.360342454981313e-05,4.121494584121969e-09,1.844331900046868e-12
33.8,7.470338389428938e-13,1.937917278504e-06,1.0134573496750482e-12,1.6928618647504682e-12,0.14412145831612577,0.013243661795644032,0.0018367323659263524,9.360311182379574e-05,4.1223005684611355e-09,1.851373209795782e-12
33.9,7.59970198714154e-13,1.942135352347644e-06,1.022627427487587e-12,1.708581998143392e-12,0.14432172976277394,0.013242628104738727,0.0018356452403896035,9.360279129895468e-05,4.123104915286406e-09,1.8646370723460612e-12
34.0,7.761815862756064e-13,1.946352915614455e-06,1.025247449719741e-12,1.722828369030729e-12,0.14452223814712337,0.013241564466209024,0.0018345492195063157,9.360246335552068e-05,4.123893541978285e-09,1.8752809126641867e-12
34.1,7.892816974363762e-13,1.95056996666692e-06,1.0303237427945393e-12,1.7347822204649315e-12,0.14472298279711282,0.013240471037362528,0.0018334442500515563,9.36021283560393e-05,4.124671852332625e-09,1.887398515487899e-12
34.2,8.04510576660771e-13,1.954786514675116e-06,1.0365462955959048e-12,1.749683596910307e-12,0.14492396306247884,0.013239347971608093,0.0018323302780256844,9.360178665273977e-05,4.125447706416121e-09,1.9026273947122936e-12
34.300000000000004,8.189206989376177e-13,1.9590025679903644e-06,1.0412950858916838e-12,1.7614736969549998e-12,0.1451251783141606,0.013238195418531466,0.001831207248680388,9.360143858982754e-05,4.126208331620393e-09,1.913271235030419e-12
34.4,8.294007878662335e-13,1.9632181426603016e-06,1.0465351303559918e-12,1.7755563164528272e-12,0.14532662794372003,0.013237013523943762,0.00183007510650149,9.36010845028292e-05,4.12696076925519e-09,1.9273538545282464e-12
34.5,8.457759268171957e-13,1.9674332427787114e-06,1.0511201692622612e-12,1.7886564276135968e-12,0.1455283113627476,0.01323580242995335,0.0018289337952372765,9.36007247122062e-05,4.127702235546889e-09,1.941763976805093e-12
34.6,8.598585463150231e-13,1.9716478748956506e-06,1.0566877165055883e-12,1.7993002679317223e-12,0.1457302280022888,0.013234562275020708,0.0018277832578757363,9.360035952810368e-05,4.128436169274671e-09,1.9550278393553725e-12
34.7,8.706661380226581e-13,1.975862050637467e-06,1.0630740206964635e-12,1.8122366277029825e-12,0.1459323773122593,0.013233293194017866,0.0018266234366596257,9.359998925640925e-05,4.129167319228832e-09,1.9648529227259498e-12
34.800000000000004,8.808187241722547e-13,1.9800757803204983e-06,1.065039037370579e-12,1.8273017555378675e-12,0.14613475876086943,0.013231995318296365,0.0018254542730817194,9.359961419056539e-05,4.1298766902481874e-09,1.974350503317508e-12
34.9,8.95392597838611e-13,1.98428906459975e-06,1.0707703360034157e-12,1.837126838908445e-12,0.14633737183404807,0.013230668775749806,0.0018242757078980746,9.3599234614517e-05,4.130588681289775e-09,1.985485597804162e-12
35.0,9.032526645350729e-13,1.9885019182128476e-06,1.0783028999208583e-12,1.8469519222790223e-12,0.14654021603484907,0.013229313690829737,0.001823087681116896,9.35988507953426e-05,4.131289045982708e-09,1.9987494603544416e-12
35.1,9.155340187482945e-13,1.9927143419785473e-06,1.0823966846585989e-12,1.8567770056495995e-12,0.14674329088292323,0.013227930184650122,0.0018218901320122911,9.359846301109208e-05,4.131981714360334e-09,2.0082470409459997e-12
35.2,9.3043539519367e-13,1.996926360787061e-06,1.0851804582802624e-12,1.8693858626418405e-12,0.14694659591390574,0.01322651837500618,0.0018206829990980691,9.359807151099501e-05,4.132658662604567e-09,2.02085589793824e-12
35.300000000000004,9.49921810545315e-13,2.0011379615382773e-06,1.0881279832914357e-12,1.8815034654655523e-12,0.14715013067889554,0.013225078376449376,0.0018194662201693346,9.359767655869114e-05,4.133322674489028e-09,2.0301897271402887e-12
35.4,9.67279457833335e-13,2.0053491679761477e-06,1.0930405249767243e-12,1.883795984918687e-12,0.14735389474385138,0.013223610300324271,0.0018182397322854577,9.35972783795024e-05,4.133985867616542e-09,2.03837729661577e-12
35.5,9.841458509528259e-13,2.0095599814106833e-06,1.0961518013774071e-12,1.900662378038178e-12,0.1475578876890672,0.013222114254832867,0.0018170034717563176,9.359687721103205e-05,4.134642346937086e-09,2.047383623038799e-12
35.6,1.0003572385142785e-12,2.0137704095381995e-06,1.1071231444745517e-12,1.90410115721788e-12,0.14776210910859966,0.013220590345058363,0.0018157573741644103,9.359647328367827e-05,4.1352847436381325e-09,2.056881203630357e-12
35.7,1.0159136205176926e-12,2.017980458253746e-06,1.11219943754935e-12,1.915891257262573e-12,0.14796655860971794,0.013219038673050134,0.0018145013743546953,9.359606681261042e-05,4.135925175322505e-09,2.067361292558973e-12
35.800000000000004,1.0317975053001257e-12,2.0221901373824066e-06,1.1190769959087542e-12,1.9255525892436405e-12,0.148171235812367,0.013217459337831262,0.001813235406432631,9.359565801283405e-05,4.136556109426285e-09,2.074730105086906e-12
35.9,1.0470263845245206e-12,2.0263994536379876e-06,1.123498283425514e-12,1.9343951642771603e-12,0.14837614034859778,0.01321585243547682,0.0018119594037836612,9.359524708969343e-05,4.137179838468927e-09,2.0840639342889545e-12
36.0,1.0599627442957807e-12,2.0306084086580037e-06,1.1323408584590336e-12,1.939798960130978e-12,0.14858127186206585,0.013214218059144972,0.0018106732990391537,9.359483423707017e-05,4.137796034947652e-09,2.0927427579329644e-12
36.1,1.0743728665726274e-12,2.034817018326339e-06,1.1349608806911873e-12,1.953390325460276e-12,0.14878663000744077,0.013212556299118243,0.0018093770241139012,9.359441964917344e-05,4.1384025700943955e-09,2.1007665760189356e-12
36.2,1.0907480055235896e-12,2.03902528919305e-06,1.141674687661082e-12,1.9592853754826227e-12,0.1489922144499266,0.013210867242855109,0.0018080705101766446,9.359400350924105e-05,4.1390045202022326e-09,2.1102641566104937e-12
36.300000000000004,1.101883100010244e-12,2.0432332207668816e-06,1.1474059862939187e-12,1.9633791602203633e-12,0.14919802486468028,0.013209150975022075,0.0018067536876680858,9.359358599658075e-05,4.13959648147531e-09,2.119270483033523e-12
36.4,1.1171119792346387e-12,2.0474408233641713e-06,1.1547747988218517e-12,1.9748417574860365e-12,0.14940406093632852,0.013207407577545599,0.0018054264862933562,9.359316728542403e-05,4.140183693958092e-09,2.127458052509004e-12
36.5,1.128574576500312e-12,2.0516481089387713e-06,1.158541080780573e-12,1.9795905477818158e-12,0.14961032235840552,0.01320563712965843,0.0018040888350243079,9.359274753641101e-05,4.1407630463741764e-09,2.135645621984485e-12
36.6,1.1423296932191204e-12,2.055855073724399e-06,1.1686936669301696e-12,1.9882693714258257e-12,0.14981680883286808,0.013203839707918111,0.0018027406620865782,9.359232691935187e-05,4.141335029977734e-09,2.1426869317333987e-12
36.7,1.1575585724435153e-12,2.060061727218636e-06,1.1716411919413427e-12,1.9966206922908165e-12,0.15002352006954917,0.01320201538624873,0.0018013818949866082,9.359190558326038e-05,4.141902756045164e-09,2.149236987313784e-12
36.800000000000004,1.1688574183196791e-12,2.0642680805565753e-06,1.1750799711210448e-12,2.001041979807576e-12,0.1502304557856759,0.013200164236010685,0.001800012460474635,9.35914836825541e-05,4.142462130791729e-09,2.157260805399755e-12
36.9,1.180156264195843e-12,2.068474138814511e-06,1.1790100044692757e-12,2.0084107923355092e-12,0.1504376157053309,0.013198286325992991,0.0017986322845759686,9.359106135756797e-05,4.1430162654938296e-09,2.162500849864063e-12
37.0,1.1914551100720069e-12,2.072679908542498e-06,1.183595043375545e-12,2.0159433562529518e-12,0.15064499955896896,0.013196381722490068,0.0017972412925752709,9.359063874863693e-05,4.143561393869507e-09,2.1692146568339575e-12
37.1,1.2014439448320938e-12,2.07688538892178e-06,1.190963855903478e-12,2.022002157664808e-12,0.1508526070829182,0.013194450489305353,0.0017958394090136093,9.359021599151088e-05,4.144097515918761e-09,2.1778934804779674e-12
37.2,1.2147078073823732e-12,2.0810905941987277e-06,1.1926013697985742e-12,2.031008484087837e-12,0.15106043801886834,0.013192492687801404,0.001794426557687146,9.358979321915596e-05,4.144631181697173e-09,2.182478519384237e-12
37.300000000000004,1.2250241449214793e-12,2.085295525192098e-06,1.1994789281579783e-12,2.038704799394789e-12,0.151268492113392,0.013190508376942968,0.001793002661662203,9.358937054652562e-05,4.145160589939458e-09,2.185917298563939e-12
37.4,1.2350129796815663e-12,2.0895001913994713e-06,1.200461436495036e-12,2.0447636008066452e-12,0.1514767691174536,0.013188497613313683,0.0017915676432407111,9.358894810707726e-05,4.145679518092814e-09,2.1939411166499103e-12
37.5,1.2415630352619511e-12,2.093704597569638e-06,1.2068477406859113e-12,2.047874877207328e-12,0.15168526878593408,0.013186460451146534,0.0017901214239965625,9.358852600888681e-05,4.146195334969769e-09,2.2008186750093146e-12
37.6,1.25499064920174e-12,2.0979087446851067e-06,1.2133977962662961e-12,2.0524599161135973e-12,0.1518939908771296,0.013184396942381335,0.0017886639247502287,9.358810436183143e-05,4.1467036192828064e-09,2.204093702799507e-12
37.7,1.2639969756247693e-12,2.102112642407209e-06,1.2133977962662961e-12,2.059664977252021e-12,0.15210293515230736,0.013182307136670944,0.0017871950655661418,9.358768328315713e-05,4.147205026037485e-09,2.2098250014323436e-12
37.800000000000004,1.2782433465121064e-12,2.1063162963034926e-06,1.2196203490676618e-12,2.062448750873684e-12,0.15231210137521423,0.013180191081417787,0.0017857147657607167,9.358726286996847e-05,4.147703976521321e-09,2.2155563000651806e-12
37.9,1.291834711841405e-12,2.1105197112864987e-06,1.222567874078835e-12,2.0724375856337713e-12,0.15252148931161597,0.013178048821814135,0.001784222943906119,9.35868432208438e-05,4.148191136905112e-09,2.225381383435758e-12
38.0,1.3098473646874634e-12,2.1147228970175596e-06,1.22911792965922e-12,2.077841381487589e-12,0.152731098728841,0.013175880400853901,0.0017827195178073388,9.35864244358352e-05,4.148676987277787e-09,2.234878964027316e-12
38.1,1.3265500064174447e-12,2.1189258471103705e-06,1.2323929574494123e-12,2.0878302162476756e-12,0.15294092939532178,0.013173685859387486,0.001781204404514472,9.358600660271343e-05,4.1491549775837655e-09,2.245686555734951e-12
38.2,1.338176355072628e-12,2.123128577448817e-06,1.2369779963556816e-12,2.0951990287756086e-12,0.15315098108013458,0.013171465236123099,0.0017796775203192824,9.358558981006799e-05,4.149628055348059e-09,2.2535466224314126e-12
38.300000000000004,1.3494752009487918e-12,2.127331093927949e-06,1.2392705158088165e-12,2.10338659825109e-12,0.15336125355257685,0.013169218567664906,0.001778138780750779,9.358517414468712e-05,4.150096711824836e-09,2.2576404071691533e-12
38.4,1.3663415940682827e-12,2.1315333949102526e-06,1.2500781075164515e-12,2.1138666871797053e-12,0.15357174658168804,0.013166945888547422,0.0017765881005683398,9.358475968287897e-05,4.1505561982237994e-09,2.2666467335921823e-12
38.5,1.3778041913339563e-12,2.1357354910395673e-06,1.256300660317817e-12,2.1230367649922443e-12,0.1537824599358426,0.013164647231246806,0.0017750253937744843,9.358434650766547e-05,4.151011263335247e-09,2.274343048899135e-12
38.6,1.3915593080527646e-12,2.139937374947082e-06,1.2587569311604614e-12,2.1290955664041004e-12,0.15399339338230136,0.013162322626223433,0.0017734505735898184,9.358393469207977e-05,4.15146747470642e-09,2.2817118614270674e-12
38.7,1.4036769108764765e-12,2.144139071850509e-06,1.2620319589506538e-12,2.137446887269091e-12,0.15420454668678932,0.013159972101936314,0.00177186355246941,9.358352431292126e-05,4.151910094712265e-09,2.291864447576664e-12
38.800000000000004,1.4169407734267559e-12,2.14834056881349e-06,1.2734945562163274e-12,2.1454707053550624e-12,0.1544159196130746,0.013157595684868633,0.0017702642420937842,9.358311542864917e-05,4.152350258447267e-09,2.2972682434304817e-12
38.9,1.4279121165239006e-12,2.1525418833574226e-06,1.2779158437330871e-12,2.1510382525983895e-12,0.15462751192253374,0.013155193399562304,0.001768652553349762,9.358270811508042e-05,4.1527868196516995e-09,2.301525779557732e-12
39.0,1.4382284540630067e-12,2.1567430140085453e-06,1.2780795951225967e-12,2.156442048452207e-12,0.15483932337375697,0.013152765268612724,0.0017670283963596093,9.358230243034674e-05,4.153218304563058e-09,2.309222094864684e-12
39.1,1.4521473221713245e-12,2.1609439627318737e-06,1.2838108937554335e-12,2.164629617927688e-12,0.15505135372213488,0.013150311312740831,0.0017653916804530355,9.358189843536365e-05,4.1536383268771495e-09,2.3164271560031074e-12
39.2,1.4641011736055268e-12,2.165144738697487e-06,1.2898696951672894e-12,2.171179673508073e-12,0.15526360271944675,0.013147831550769191,0.0017637423141780013,9.358149618367786e-05,4.154061460467642e-09,2.3201934379618285e-12
39.300000000000004,1.4717974889124792e-12,2.169345347636682e-06,1.29396347990503e-12,2.1769109721409096e-12,0.15547607011346956,0.013145325999662614,0.0017620802052759907,9.358109573456734e-05,4.154476733991439e-09,2.3269072449317233e-12
39.4,1.4870263681368739e-12,2.173545783981913e-06,1.2977297618637513e-12,2.185098541616391e-12,0.15568875564757412,0.013142794674564499,0.0017604052607106697,9.358069714731014e-05,4.154888732487445e-09,2.3337848032911272e-12
39.5,1.4940676778857876e-12,2.177746061324545e-06,1.3042798174441361e-12,2.1888648235751123e-12,0.15590165906034953,0.013140237588779484,0.0017587173866374269,9.3580300453019e-05,4.1552879583750695e-09,2.3401711074820025e-12
39.6,1.5056940265409708e-12,2.181946183430859e-06,1.3067360882867805e-12,2.193613613870891e-12,0.15611478008521895,0.013137654753843198,0.0017570164884123801,9.357990571621197e-05,4.155692096804379e-09,2.346066157504349e-12
39.7,1.5191216404807597e-12,2.1861461532483816e-06,1.3096836132979536e-12,2.203602448630978e-12,0.15632811845004646,0.013135046179509986,0.0017553024705773124,9.357951297422436e-05,4.156084608885034e-09,2.349504936684051e-12
39.800000000000004,1.5233791766080099e-12,2.190345977327167e-06,1.3163974202678482e-12,2.208351238926757e-12,0.15654167387676415,0.01313241187377337,0.0017535752368843965,9.357912227339782e-05,4.156482197258763e-09,2.3567099978224745e-12
39.9,1.5338592655366257e-12,2.1945456550122104e-06,1.3163974202678482e-12,2.214573791728123e-12,0.156755446081032,0.013129751842897986,0.0017518346902544403,9.357873365598022e-05,4.156865866764384e-09,2.3617862908972724e-12
40.0,1.5433568461281838e-12,2.198745196292346e-06,1.3224562216797041e-12,2.22014133897145e-12,0.15696943477183942,0.013127066091439892,0.0017500807327976817,9.357834715504933e-05,4.157245114982488e-09,2.3662075784140326e-12
40.1,1.5525269239407226e-12,2.202944594617519e-06,1.3270412605859736e-12,2.2234163667616423e-12,0.15718363965117144,0.013124354622251963,0.0017483132658100233,9.357796280695794e-05,4.157626328217267e-09,2.369318854814715e-12
40.2,1.5602232392476748e-12,2.2071438594853096e-06,1.327696266144012e-12,2.2311126820685945e-12,0.15739806041364562,0.01312161743650535,0.0017465321897468316,9.357758065411769e-05,4.157996733860338e-09,2.3776701756797058e-12
40.300000000000004,1.5672645489965884e-12,2.2113429977732758e-06,1.3306437911551854e-12,2.234387709858787e-12,0.15761269674615938,0.0131188545337273,0.0017447374042501198,9.357720071994502e-05,4.158368940768693e-09,2.379798943743331e-12
40.4,1.5770896323671659e-12,2.2155420142302083e-06,1.3367025925670413e-12,2.2388089973755466e-12,0.1578275483275728,0.013116065911786262,0.0017429288081184182,9.357682304783403e-05,4.158731813847846e-09,2.3829102201440137e-12
40.5,1.5842946935055891e-12,2.2197409073823443e-06,1.3417788856418395e-12,2.24601405851397e-12,0.158042614828337,0.013113251566932006,0.0017411062993216747,9.357644765284987e-05,4.159085516849187e-09,2.3894602757243985e-12
40.6,1.5913360032545028e-12,2.223939684598497e-06,1.3448901620425223e-12,2.2492890863041625e-12,0.15825789591018538,0.013110411493808873,0.0017392697749727623,9.357607457249161e-05,4.159444951149161e-09,2.392407800735572e-12
40.7,1.5987048157824358e-12,2.2281383539024835e-06,1.349311449559282e-12,2.2524003627048453e-12,0.1584733912258102,0.013107545685463491,0.0017374191313500775,9.357570382395312e-05,4.15979259534909e-09,2.39748409381037e-12
40.800000000000004,1.6072198880369362e-12,2.2323369056329726e-06,1.3561890079186862e-12,2.257149153000624e-12,0.1586891004185243,0.013104654133370799,0.0017355542638819827,9.357533543785594e-05,4.160137947029565e-09,2.4017416299376204e-12
40.9,1.6152437061229076e-12,2.236535353545081e-06,1.3602827926564268e-12,2.264517965528557e-12,0.1589050231219652,0.013101736827445021,0.001733675067140257,9.357496943941778e-05,4.160478877422525e-09,2.4041979007802646e-12
41.0,1.624577535324956e-12,2.240733698130062e-06,1.3661778426787731e-12,2.265172971086596e-12,0.1591211589597811,0.013098793756052112,0.001731781434824376,9.357460583780868e-05,4.160815550279356e-09,2.4118942160872167e-12
41.1,1.629326325620735e-12,2.2449319421716905e-06,1.3684703621319078e-12,2.2679567447082596e-12,0.15933750754530537,0.013095824906033173,0.001729873259790987,9.357424466430521e-05,4.161152059384799e-09,2.415169243877409e-12
41.2,1.6344026186955334e-12,2.2491300964775573e-06,1.3768216829968986e-12,2.271559275277471e-12,0.15955406848128828,0.013092830262702818,0.001727950434003309,9.357388593135243e-05,4.161479889666597e-09,2.416643006382996e-12
41.300000000000004,1.6417714312234664e-12,2.253328155480115e-06,1.381406721903168e-12,2.2772905739103077e-12,0.1597708413595957,0.013089809809891086,0.001726012848571581,9.35735296590918e-05,4.1618060824345e-09,2.420900542510246e-12
41.4,1.6484852381933608e-12,2.257526129495702e-06,1.3845179983038507e-12,2.282366866985106e-12,0.15998782576090045,0.01308676352993395,0.0017240603937088471,9.357317585865837e-05,4.162126380152381e-09,2.4235205647424e-12
41.5,1.6570003104478611e-12,2.261724016559301e-06,1.3925418163898222e-12,2.2853143919962794e-12,0.16020502125444103,0.013083691403678233,0.0017220929587551939,9.357282454462605e-05,4.162442747836914e-09,2.4263043383640636e-12
41.6,1.6624041063016786e-12,2.2659218253497357e-06,1.3963080983485434e-12,2.288916922565491e-12,0.16042242739769655,0.013080593410540055,0.0017201104321620283,9.357247573435248e-05,4.162760589283952e-09,2.432690642554939e-12
41.7,1.663550366028246e-12,2.270119552264476e-06,1.3992556233597167e-12,2.2939932156402893e-12,0.16064004373615276,0.013077469528467181,0.0017181127014693175,9.357212943717148e-05,4.163070243161514e-09,2.433018145333958e-12
41.800000000000004,1.6746854605149002e-12,2.2743171999235435e-06,1.4040044136554958e-12,2.2985782545465585e-12,0.16085786980302808,0.0130743197339811,0.0017160996533389932,9.357178565996062e-05,4.163379242033519e-09,2.437766935629737e-12
41.9,1.6799255049792082e-12,2.2785147802807903e-06,1.408261949782746e-12,2.301525779557732e-12,0.1610759051190021,0.013071144002178828,0.0017140711735195821,9.357144441369122e-05,4.163677597065205e-09,2.4430069800940448e-12
42.0,1.6827092786008717e-12,2.2827122903886904e-06,1.4133382428575441e-12,2.3038182990108665e-12,0.16129414919197096,0.013067942306754851,0.001712027146841785,9.357110571375595e-05,4.1639787358705135e-09,2.44071446064091e-12
42.1,1.691224350855372e-12,2.286909734668532e-06,1.4202158012169483e-12,2.305783315684982e-12,0.161512601516804,0.0130647146199931,0.001709967457222405,9.357076955475098e-05,4.1642756171396946e-09,2.4467732620527663e-12
42.2,1.693025616139978e-12,2.2911071101727906e-06,1.4231633262281215e-12,2.306110818464001e-12,0.16173126157509968,0.01306146091280527,0.0017078919876720462,9.357043595174144e-05,4.164572825911655e-09,2.4487382787268818e-12
42.300000000000004,1.701213185615459e-12,2.2953044237790233e-06,1.4262746026288042e-12,2.312660874044386e-12,0.16195012883493015,0.013058181154717225,0.0017058006202530273,9.357010490800237e-05,4.164860700854413e-09,2.44939328428492e-12
42.4,1.7057982245217283e-12,2.299501682037287e-06,1.4297133818085064e-12,2.316263404613598e-12,0.16216920275063074,0.013054875313903723,0.0017036932361044375,9.356977642500754e-05,4.165145792023549e-09,2.454305825970209e-12
42.5,1.709892009259469e-12,2.3036988921526416e-06,1.4323334040406603e-12,2.3182284212877134e-12,0.16238848276256748,0.013051543357184798,0.0017015697154283804,9.356945051094449e-05,4.165428263170453e-09,2.458563362097459e-12
42.6,1.7138220426076998e-12,2.307896048721292e-06,1.4364271887784007e-12,2.319047178235261e-12,0.1626079682969216,0.013048185250022173,0.0016994299374835874,9.356912716384824e-05,4.1657094243062415e-09,2.461019632940103e-12
42.7,1.7192258384615174e-12,2.3120931505969784e-06,1.4357721832203623e-12,2.3251059796471173e-12,0.16282765876546748,0.013044800956570506,0.0016972737805708447,9.356880639223384e-05,4.1659841991378386e-09,2.464130909340786e-12
42.800000000000004,1.7233196231992579e-12,2.3162902131723315e-06,1.4421584874112375e-12,2.326415990763194e-12,0.16304755356536554,0.013041390439645292,0.0016951011220449465,9.356848818562121e-05,4.166258810218046e-09,2.4726459815952864e-12
42.9,1.7303609329481715e-12,2.320487224002245e-06,1.4457610179804493e-12,2.33263854356456e-12,0.16326765207896585,0.01303795366076856,0.0016929118382840742,9.356817255318041e-05,4.166526871242673e-09,2.473628489932344e-12
43.0,1.7374022426970854e-12,2.3246842030643893e-06,1.448053537433584e-12,2.3342760574596563e-12,0.16348795367360325,0.013034490580139224,0.0016907058047171415,9.356785948475887e-05,4.166795587272858e-09,2.4790322857861616e-12
43.1,1.7442798010564894e-12,2.3288811375861556e-06,1.4542760902349496e-12,2.331328532448483e-12,0.163708457701408,0.01303100115668041,0.001688482895784823,9.35675489921467e-05,4.167060700772475e-09,2.4821435621868445e-12
43.2,1.7511573594158935e-12,2.3330780400126497e-06,1.4542760902349496e-12,2.3359135713547523e-12,0.1639291634991275,0.013027485348026524,0.0016862429849526543,9.356724106633754e-05,4.167321392984574e-09,2.4850910871980178e-12
43.300000000000004,1.7567249066592208e-12,2.3372749121451362e-06,1.4586973777517093e-12,2.3414811185980793e-12,0.16415007038794385,0.013023943110540113,0.001683985944700714,9.356693569947136e-05,4.1675760263952615e-09,2.4882023635987006e-12
43.4,1.7616374483445094e-12,2.341471746778555e-06,1.4616449027628826e-12,2.3459024061148395e-12,0.16437117767328013,0.013020374399316125,0.0016817116465116717,9.35666328943319e-05,4.167833279828181e-09,2.4937699108420277e-12
43.5,1.7676962497563653e-12,2.345668557176768e-06,1.4624636597104306e-12,2.346393660283368e-12,0.16459248464466586,0.013016779168198283,0.0016794199608707874,9.356633264633416e-05,4.168082836945793e-09,2.4947524191790854e-12
43.6,1.776538824789885e-12,2.3498653430122726e-06,1.4652474333320942e-12,2.347703671399445e-12,0.164813990575546,0.01301315736977319,0.001677110757256413,9.356603495122058e-05,4.168334031577301e-09,2.499173706695845e-12
43.7,1.7843988914863469e-12,2.3540621016650467e-06,1.4706512291859118e-12,2.3549087325378685e-12,0.16503569472313567,0.013009508955401282,0.0016747839041326258,9.356573980080359e-05,4.1685801499157344e-09,2.500483717811922e-12
43.800000000000004,1.7896389359506546e-12,2.35825884492519e-06,1.4744175111446331e-12,2.3588387658860995e-12,0.16525759632827564,0.013005833875199624,0.001672439268956594,9.356544718460308e-05,4.168823156977766e-09,2.5063787678342686e-12
43.9,1.7937327206883952e-12,2.362455564605133e-06,1.473598754197085e-12,2.3626050478448206e-12,0.1654796946152701,0.013002132078059938,0.0016700767181440281,9.356515710966042e-05,4.169064362774514e-09,2.5086712872874033e-12
44.0,1.8017565387743667e-12,2.3666522726587276e-06,1.4790025500509024e-12,2.3665350811930517e-12,0.16570198879175724,0.012998403511672496,0.0016676961170839172,9.356486955550663e-05,4.169301638537914e-09,2.5114550609090666e-12
44.1,1.8043765610065206e-12,2.3708489664659513e-06,1.4760550250397293e-12,2.36719008675109e-12,0.16592447804857988,0.012994648122510243,0.0016652973301329614,9.356458452132297e-05,4.169534656765186e-09,2.513911331751711e-12
44.2,1.8115816221449439e-12,2.3750456448805446e-06,1.481295069504037e-12,2.3747226506685325e-12,0.16614716155964054,0.012990865855830763,0.0016628802205852784,9.35643020012144e-05,4.169769312506353e-09,2.517350110931413e-12
44.300000000000004,1.8122366277029825e-12,2.3792423190376014e-06,1.4814588208935468e-12,2.3775064242901962e-12,0.1663700384818017,0.012987056655720652,0.001660444650700404,9.356402197716827e-05,4.169999546960004e-09,2.5181688678789614e-12
44.4,1.8196054402309153e-12,2.383438986808354e-06,1.4871901195263834e-12,2.3789801867957827e-12,0.16659310795474008,0.012983220465065552,0.001657990481666941,9.356374444476327e-05,4.170225523877527e-09,2.5229176581747402e-12
44.5,1.8256642416427715e-12,2.387635646555289e-06,1.4860438597998161e-12,2.380617700690879e-12,0.16681636910087203,0.01297935722557112,0.0016555175736045217,9.356346940432692e-05,4.170450354535324e-09,2.524227669290817e-12
44.6,1.8281205124854157e-12,2.391832305155964e-06,1.4916114070431434e-12,2.383728977091562e-12,0.16703982102521037,0.012975466877768087,0.0016530257855711793,9.356319683489903e-05,4.17067191016533e-09,2.5271751943019904e-12
44.7,1.834179313897272e-12,2.3960289601541084e-06,1.4922664126011818e-12,2.386185247934206e-12,0.1672634628152823,0.012971549361016533,0.0016505149755279762,9.35629267284558e-05,4.170892647038389e-09,2.5314327304292405e-12
44.800000000000004,1.8374543416874642e-12,2.4002256176085237e-06,1.4953776890018647e-12,2.3894602757243985e-12,0.1674872935410488,0.01296760461352978,0.0016479850003575075,9.35626590769734e-05,4.1711076526128156e-09,2.5332339957138465e-12
44.9,1.8433493917098104e-12,2.4044222843967678e-06,1.498652716792057e-12,2.3891327729453794e-12,0.16771131225477795,0.01296363257234411,0.0016454357158399947,9.356239386702421e-05,4.171324623203916e-09,2.5363452721145294e-12
45.0,1.8467881708895128e-12,2.4086189492199958e-06,1.4968514515074513e-12,2.391097789619495e-12,0.1679355179910119,0.012959633173363629,0.0016428669766627823,9.356213108927441e-05,4.171531768711645e-09,2.53601776933551e-12
45.1,1.8549757403649936e-12,2.412815621412036e-06,1.499143970960586e-12,2.3942090660201778e-12,0.16815990976643835,0.012955606351334225,0.0016402786363821837,9.356187073373518e-05,4.171741370490218e-09,2.539947802683741e-12
45.2,1.8528469723013685e-12,2.41701230817795e-06,1.499143970960586e-12,2.3968290882523315e-12,0.16838448657985702,0.012951552039861423,0.001637670547460981,9.356161278501386e-05,4.171948679749337e-09,2.543386581863443e-12
45.300000000000004,1.8571045084286187e-12,2.4212090060789584e-06,1.504711518203913e-12,2.3996128618739953e-12,0.1686092474120959,0.012947470171439367,0.0016350425612166786,9.356135723361288e-05,4.172156807765403e-09,2.54453284159001e-12
45.4,1.8605432876083206e-12,2.4254057126587905e-06,1.5071677890465574e-12,2.4023966354956586e-12,0.1688341912259501,0.012943360677411687,0.001632394527839189,9.356110406610463e-05,4.172355601952268e-09,2.546006604095597e-12
45.5,1.8646370723460612e-12,2.4296024439650823e-06,1.5071677890465574e-12,2.4010866243795817e-12,0.1690593169661405,0.012939223488006534,0.00162972629638199,9.356085327315529e-05,4.17255865367526e-09,2.54895412910677e-12
45.6,1.870532122368408e-12,2.4337991842777005e-06,1.5071677890465574e-12,2.407800431349476e-12,0.16928462355924134,0.01293505853233888,0.0016270377147401829,9.356060483707968e-05,4.172754500337113e-09,2.5504278916123567e-12
45.7,1.8749534098851675e-12,2.4379959455504967e-06,1.5096240598892016e-12,2.4084554369075147e-12,0.1695101099136517,0.012930865738395941,0.0016243286296580225,9.35603587469065e-05,4.172950183247578e-09,2.5514103999494145e-12
45.800000000000004,1.87822843767536e-12,2.4421927281109736e-06,1.512080330731846e-12,2.4138592327613322e-12,0.16973577491956318,0.012926645033076474,0.0016215988867135278,9.356011498838933e-05,4.173144228644146e-09,2.555340433297645e-12
45.9,1.881667216855062e-12,2.446389541129209e-06,1.5107703196157691e-12,2.4133679785928035e-12,0.1699616174489059,0.012922396342162456,0.0016188483303065258,9.355987355317689e-05,4.173333525250419e-09,2.5576329527507802e-12
46.0,1.88690726131937e-12,2.4505863659375442e-06,1.5128990876793942e-12,2.4138592327613322e-12,0.17018763635533712,0.01291811959033447,0.001616076803663074,9.355963442080024e-05,4.173522003099745e-09,2.5566504444137224e-12
46.1,1.885924752982312e-12,2.4547832243149145e-06,1.5153553585220384e-12,2.4186080230571115e-12,0.1704138304742093,0.01291381470118792,0.0016132841488185926,9.355939757750425e-05,4.1737096621921235e-09,2.560252974982934e-12
46.2,1.889854786330543e-12,2.4589801092200094e-06,1.517647877975173e-12,2.4171342605515246e-12,0.17064019862256227,0.012909481597222872,0.0016104702066065677,9.355916301133509e-05,4.173895028765048e-09,2.562381743046559e-12
46.300000000000004,1.8955860849633797e-12,2.463177022781598e-06,1.519449143259779e-12,2.4210642938997557e-12,0.1708667395991055,0.012905120199842267,0.0016076348166493796,9.355893071230393e-05,4.174075319044898e-09,2.5656567708367515e-12
46.4,1.8952585821843606e-12,2.4673739677834534e-06,1.5222329168814426e-12,2.4207367911207366e-12,0.1710934521842049,0.01290073042939317,0.0016047778173768072,9.355870066780188e-05,4.174252825551126e-09,2.56631177639479e-12
46.5,1.8986973613640626e-12,2.4715709465180945e-06,1.5210866571548752e-12,2.426140586974554e-12,0.1713203351399008,0.012896312205110444,0.001601899045976248,9.355847285228376e-05,4.174431150814302e-09,2.567294284731848e-12
46.6,1.9031186488808223e-12,2.4757679578392625e-06,1.5271454585667312e-12,2.425649332806025e-12,0.17154738720988824,0.012891865445177514,0.001598998338401887,9.355824725510571e-05,4.174607347309415e-09,2.5702418097430207e-12
46.7,1.9039374058283705e-12,2.4799650035482224e-06,1.5278004641247696e-12,2.4292518633752365e-12,0.1717746071195502,0.0128873900666954,0.001596075529386161,9.355802386611515e-05,4.17477945001979e-09,2.572370577806646e-12
46.800000000000004,1.9067211794500342e-12,2.4841620880662613e-06,1.530256734967414e-12,2.4292518633752365e-12,0.1720019935759502,0.01288288598569681,0.0015931304524006205,9.355780266795443e-05,4.174952043984333e-09,2.5690955500164534e-12
46.9,1.9070486822290534e-12,2.4883592146684075e-06,1.5327130058100584e-12,2.4294156147647465e-12,0.17222954526786655,0.012878353117155149,0.0015901629396596968,9.355758364310215e-05,4.175121199169696e-09,2.5702418097430207e-12
47.0,1.9134349864199286e-12,2.492556379588379e-06,1.5338592655366257e-12,2.433018145333958e-12,0.17245726086581414,0.012873791374974517,0.0015871728221120227,9.355736677993196e-05,4.175291500614786e-09,2.571388069469588e-12
47.1,1.9157275058730633e-12,2.496753583972435e-06,1.5346780224841737e-12,2.434328156450035e-12,0.1726851390220676,0.012869200672005445,0.0015841599294355209,9.355715206370623e-05,4.175457217020969e-09,2.5726980805856654e-12
47.2,1.9191662850527652e-12,2.500950828966836e-06,1.5364792877687797e-12,2.4336731508919966e-12,0.1729131783707082,0.012864580920048484,0.00158112409002725,9.355693947477481e-05,4.175620477156311e-09,2.575318102817819e-12
47.300000000000004,1.920967550337371e-12,2.505148122431648e-06,1.538935558611424e-12,2.4366206759031695e-12,0.17314137752764708,0.01285993202983735,0.0015780651309860478,9.355672899856382e-05,4.175782099777757e-09,2.5790843847765406e-12
47.4,1.9242425781275636e-12,2.5093454650218767e-06,1.5430293433491645e-12,2.4397319523038524e-12,0.1733697350906811,0.01285525391106872,0.0015749828781067997,9.35565206285232e-05,4.175943558647813e-09,2.5838331750723195e-12
47.5,1.926207594801679e-12,2.513542851497478e-06,1.541064326675049e-12,2.4374394328507177e-12,0.17359824963956075,0.012850546472385201,0.0015718771558866618,9.355631433697897e-05,4.176097648705342e-09,2.5825231639562426e-12
47.6,1.928827617033833e-12,2.5177402900460213e-06,1.5418830836225972e-12,2.4408782120304197e-12,0.173826919735995,0.012845809621385158,0.0015687477874805195,9.35561101155798e-05,4.176255996298998e-09,2.5838331750723195e-12
47.7,1.9265350975806982e-12,2.52193777051492e-06,1.5500706530980782e-12,2.442024471756987e-12,0.17405574392375833,0.012841043264627629,0.0015655945947355401,9.355590794598555e-05,4.176410905113474e-09,2.5894007223156465e-12
47.800000000000004,1.9329214017715735e-12,2.5261353115718333e-06,1.5490881447610204e-12,2.443825737041593e-12,0.17428472072873596,0.012836247307636085,0.0015624173981602229,9.355570781394982e-05,4.176560901386264e-09,2.588909468147118e-12
47.9,1.9355414240037277e-12,2.5303329032279257e-06,1.5487606419820013e-12,2.445954505105218e-12,0.17451384865899622,0.012831421654890249,0.0015592160168921405,9.355550970571753e-05,4.176714663941014e-09,2.589236970926137e-12
48.0,1.9358689267827468e-12,2.5345305502319876e-06,1.5487606419820013e-12,2.4461182564947276e-12,0.17474312620485608,0.012826566209828543,0.0015559902687370757,9.355531360081975e-05,4.176866133976311e-09,2.5943132640009353e-12


==> Numerical_results/Numerical_results_thermoelastic_rod_N2000_T48/non_hyper_reduced_rom_reference.csv <==
method n E_r_f nfev runtime_s rhs_time_s rhs_time_us
POD-ROM 40 0.005503114634186889 5277 1.3636777334225674 0.00019245318004395813 192.45318004395813
SP-ROM 40 0.00015374088915103966 3436 1.4802591333476205 0.00034757815001066776 347.57815001066774
OP-ROM 40 0.00011920048028338148 3325 1.201478666703527 0.00027934702013153586 279.3470201315359
POD-ROM 80 1.7347953258036196e-05 5051 3.180362033424899 0.0005760881899157539 576.0881899157539
SP-ROM 80 7.152986039552927e-06 4884 6.804216499983643 0.0013056433800607919 1305.643380060792
OP-ROM 80 6.58294877831762e-06 4870 6.068155233360206 0.0011918814699631184 1191.8814699631184
POD-ROM 120 6.984519152884132e-07 4555 3.5394994333231202 0.0007231250200420618 723.1250200420618
SP-ROM 120 3.5063186197971736e-07 10093 18.748667066683993 0.0018175758298486471 1817.5758298486471
OP-ROM 120 3.2400176222406105e-07 6117 11.313647533223653 0.001778997819987126 1778.997819987126
POD-ROM 160 1.840778977240227e-08 10398 8.783854166589057 0.0008140628399560229 814.0628399560229
SP-ROM 160 1.3628152775359804e-08 4853 11.353994433302432 0.0022995904898503792 2299.590489850379
OP-ROM 160 1.2867043848043832e-08 7114 14.73594203335233 0.0023563953800592573 2356.395380059257


==> Numerical_results/metriplectic_error_vs_n.csv <==
n POD_state_error BD_state_error SP_state_error OP_state_error FOM_runtime POD_runtime BD_runtime SP_runtime OP_runtime FOM_rhs_mean POD_rhs_mean BD_rhs_mean SP_rhs_mean OP_rhs_mean POD_energy_error BD_energy_error SP_energy_error OP_energy_error POD_energy_drift BD_energy_drift SP_energy_drift OP_energy_drift POD_entropy_error BD_entropy_error SP_entropy_error OP_entropy_error BD_J_degeneracy SP_J_degeneracy OP_J_degeneracy BD_G_degeneracy SP_G_degeneracy OP_G_degeneracy POD_entropy_violation BD_entropy_violation SP_entropy_violation OP_entropy_violation OP_min_abs_beta_H
20 2.5632309065289953e-06 7.893791157732798e-06 0.0006728959769702948 1.1574343250170467e-05 0.2226357003673911 0.05319022005423903 0.091110929986462 0.13739488502033054 0.11268187998794019 0.0003430631402879953 7.958060009405016e-05 9.47605402674526e-05 0.00010731682018376888 9.998978013172748e-05 9.078357580582149e-06 1.567394393728755e-15 2.6197877723752095e-14 1.7913078785471516e-15 9.078357580806065e-06 1.343480908910363e-15 2.5750050754115288e-14 1.343480908910363e-15 0.09071933814585051 4.0163532135866216e-10 0.6076282023243208 0.6273381455252971 0.0 1.7498038766912948e-16 9.063345336596707e-34 6.579679656070517e-23 7.46072554778953e-18 2.065145534046415e-19 0.2584014921593425 0.0 0.0 0.0 4.088436903785325e-05
30 1.056132842198878e-07 3.659756245171073e-07 3.6793650017651754e-07 3.6698879282535355e-07 0.2226357003673911 0.06681682504713535 0.064376614918001 0.0954325099941343 0.08817070990335196 0.0003430631402879953 7.863593031652272e-05 9.181116032414139e-05 0.00011129735996946694 0.00010944318007677794 2.1035385515717813e-08 1.4554376513195608e-15 1.5673943937287548e-15 2.0152213633655415e-15 2.1035385291804332e-08 1.343480908910363e-15 1.343480908910363e-15 1.5673943937287568e-15 8.601100083102631e-06 1.615944268779063e-11 0.0026862440499699617 0.0010598932443181912 0.0 5.508631749011491e-17 1.1570102748995643e-33 6.579435813004296e-23 4.1251628552319777e-19 2.2848585871171644e-19 0.0 0.0 0.0 0.0 4.079295791178453e-05
40 9.666851677767561e-09 2.3363763102068774e-08 2.337863455382877e-08 2.347454541452458e-08 0.2226357003673911 0.06951320501975715 0.080725589976646 0.10125514003448188 0.09288950997870415 0.0003430631402879953 8.019051006995142e-05 9.421171997673808e-05 0.00010427145012654363 0.00010231690029613673 1.0205552321968657e-09 1.3434809089103615e-15 1.5673943937287554e-15 1.5673943937287564e-15 1.0205554561103508e-09 1.343480908910363e-15 1.119567424091969e-15 1.7913078785471504e-15 2.3789800612783467e-09 1.4131229602812186e-11 1.4204515764862242e-05 2.1887125198421313e-06 0.0 4.576115157896424e-17 1.1564923460079866e-33 6.579435133671805e-23 4.651125243600037e-19 2.4529922311525764e-19 0.0 0.0 0.0 9.407219643120096e-11 4.087635646690304e-05
50 4.18273352820448e-10 9.191147565116567e-10 9.026564262069161e-10 9.161180296748821e-10 0.2226357003673911 0.052731570019386706 0.055871224985457955 0.0701881900895387 0.11147786504589022 0.0003430631402879953 8.2647240255028e-05 9.488077028654516e-05 0.00010581271979026494 0.000104692409792915 2.2089065277334545e-13 1.4554376513195585e-15 1.6793511361379523e-15 1.5673943937287554e-15 2.2111456625816388e-13 1.5673943937287568e-15 1.119567424091969e-15 1.231524166501166e-15 1.95243601786162e-11 1.4124465835458934e-11 3.1533426807631756e-09 3.339070486875874e-09 0.0 4.832809391555518e-17 1.9688232442076297e-33 6.579435451610328e-23 5.518237931122374e-19 2.6006179160542414e-19 0.0 0.0 0.0 9.746718504213866e-11 4.0876529920519974e-05
60 4.6371397763458466e-11 4.4456048479431157e-11 4.443090106939444e-11 4.78434566685134e-11 0.2226357003673911 0.06210973504930735 0.06317565501667559 0.07627914000768214 0.09837474508676677 0.0003430631402879953 8.4579119971022e-05 0.0001005876801442355 0.00010611458015628157 0.00010587551984936001 3.582615757094304e-15 1.567394393728755e-15 1.343480908910364e-15 1.5673943937287578e-15 3.1347887874575136e-15 1.343480908910363e-15 1.4554376513195599e-15 1.7913078785471504e-15 2.0415915875229288e-11 2.1351722631891343e-11 3.878607982426775e-11 2.0359628150323074e-11 0.0 4.374974411012987e-17 2.1521480366287584e-33 6.57943545160527e-23 6.173495790081662e-19 3.111135739255777e-19 0.0 0.0 0.0 8.932020120977045e-11 4.0876529656979354e-05
80 1.7114329748303634e-13 1.7802458072845753e-13 1.725568791708606e-13 1.9662078297363177e-13 0.2226357003673911 0.05490250000730157 0.05555430008098483 0.05961201004683971 0.08220519004389644 0.0003430631402879953 9.161124988459052e-05 0.00010351434997282923 0.0001121670500840992 0.00011123864976689218 1.7913078785471485e-15 1.679351136137954e-15 1.679351136137954e-15 1.6793511361379547e-15 1.119567424091969e-15 1.343480908910363e-15 1.343480908910363e-15 1.343480908910363e-15 1.6348713533557048e-11 2.1351722631891343e-11 4.021346405645582e-11 2.117265593722194e-11 0.0 4.1575985116270324e-17 2.1521483523247784e-33 6.579435451605267e-23 5.502335026279336e-19 3.9449102297812285e-19 0.0 0.0 0.0 8.999353811026345e-11 4.087652965691273e-05
100 1.0223732543657724e-13 1.1523170716824422e-13 1.3176531420673634e-13 1.298518681622581e-13 0.2226357003673911 0.0586238699266687 0.06140309500042349 0.10736809005029499 0.06793817498255521 0.0003430631402879953 0.00010382294021546841 0.00013917946997098624 0.00013215041011571885 0.00013980699009262024 1.679351136137952e-15 1.791307878547148e-15 1.6793511361379539e-15 1.5673943937287554e-15 1.4554376513195599e-15 1.4554376513195599e-15 1.4554376513195599e-15 1.5673943937287568e-15 1.6348713533557048e-11 2.1351722631891343e-11 4.026528139425592e-11 2.1147549749217027e-11 0.0 4.157598514395619e-17 2.1521483457761203e-33 6.579435451605251e-23 6.0748222663084525e-19 3.205087998918651e-19 0.0 0.0 0.0 1.2991970068727367e-10 4.08765296568949e-05


==> Numerical_results/metriplectic_time_n20_plot.csv <==
t FOM_energy FOM_energy_drift FOM_entropy POD_energy POD_energy_drift POD_energy_error POD_entropy POD_entropy_error POD_entropy_rate BD_energy BD_energy_drift BD_energy_error BD_entropy BD_entropy_error BD_J_degeneracy BD_G_degeneracy BD_entropy_rate SP_energy SP_energy_drift SP_energy_error SP_entropy SP_entropy_error SP_J_degeneracy SP_G_degeneracy SP_entropy_rate OP_energy OP_energy_drift OP_energy_error OP_entropy OP_entropy_error OP_J_degeneracy OP_G_degeneracy OP_entropy_rate OP_beta_H
0.0 507.72662402991193 0.0 3.7600000000000002 507.72662402991193 0.0 0.0 3.7600000000000002 0.0 -0.2584014921593425 507.72662402991193 0.0 0.0 3.7600000000000002 0.0 0.0 0.0 0.4819724858082953 507.72662402991193 0.0 0.0 3.7600000000000002 0.0 1.7498038766912948e-16 2.5640164528909945e-19 34778.18763465382 507.72662402991193 0.0 0.0 3.7600000000000002 0.0 9.063345336596707e-34 2.2050934509911654e-20 52.359641234457555 4.088436903785325e-05
0.08 507.7266240299121 3.3587022722759073e-16 3.7924644738436384 507.7273605017555 1.4505283133463696e-06 1.450528313010499e-06 3.7408734762698344 0.01360355460931105 -0.22104263699235738 507.72662402991216 4.478269696367876e-16 1.1195674240919688e-16 3.792464473895568 1.3692830114025243e-11 0.0 0.0 0.338805087377971 507.72662402992444 2.463048333002332e-14 2.4294613102795722e-14 6.052259560462763 0.5958645366897364 1.7498038766912948e-16 2.4989330486644667e-18 2.6901824847630484e-09 507.72662402991233 7.836971968643784e-16 4.478269696367875e-16 5.339864778706632 0.4080197231998625 9.063345336596707e-34 1.92321855743998e-20 8.641347548771472 8.510145291283552e-05
0.16 507.72662402991216 4.478269696367876e-16 3.8153951010147917 507.72793331846844 2.578727398852687e-06 2.5787273984048585e-06 3.724456126856148 0.023834746271613295 -0.19035106352505932 507.7266240299119 -1.119567424091969e-16 5.597837120459842e-16 3.815395101154733 3.6678086568473895e-11 0.0 0.0 0.24044639990675876 507.72662402992466 2.507831029966011e-14 2.4630483330023307e-14 6.0522595606779825 0.5862733479602795 1.7498038766912948e-16 3.0525700585545e-18 2.6902753644600375e-09 507.72662402991205 2.239134848183938e-16 2.239134848183937e-16 5.798118879289336 0.5196640782358801 9.063345336596707e-34 3.895608550382588e-20 3.776172443573583 0.0001091890665106929
0.24 507.72662402991193 0.0 3.8317227216783483 507.72838338395286 3.4651601032139776e-06 3.4651601032139776e-06 3.710282061308125 0.031693488592783786 -0.16474743791548305 507.7266240299125 1.119567424091969e-15 1.119567424091969e-15 3.831722721932781 6.640170431392042e-11 0.0 0.0 0.1717728410126249 507.72662402992455 2.4854396814841714e-14 2.4854396814841714e-14 6.052259560893207 0.5795139681303015 1.7498038766912948e-16 2.3153740829997062e-18 2.69036218737001e-09 507.72662402991216 4.478269696367876e-16 4.478269696367876e-16 6.019101335824342 0.5708603604772036 9.063345336596707e-34 5.120816704975872e-20 1.9858931117575847 0.0001264368348386904
0.32 507.7266240299123 6.717404544551815e-16 3.843414170113856 507.72874026373347 4.168057614828471e-06 4.168057614156727e-06 3.6979897302696187 0.03783730646960935 -0.14315902954162474 507.72662402991205 2.239134848183938e-16 4.478269696367873e-16 3.8434141704901714 9.791175413605428e-11 0.0 0.0 0.12328335196592033 507.7266240299246 2.496635355725091e-14 2.4294613102795713e-14 6.052259561108439 0.574709176068097 1.7498038766912948e-16 4.2738544227101633e-19 2.6904510763356426e-09 507.72662402991205 2.239134848183938e-16 4.478269696367873e-16 6.139473439926351 0.5974009482679503 9.063345336596707e-34 9.747196136394946e-20 1.1164155944115324 0.00013965594001230278
0.4 507.72662402991176 -3.3587022722759073e-16 3.85181908355374 507.7290256934907 4.730229743947313e-06 4.7302297442831855e-06 3.687290088626297 0.04271462167834898 -0.12482180263906441 507.7266240299123 6.717404544551815e-16 1.0076106816827725e-15 3.8518190840516424 1.292642767563974e-10 0.0 0.0 0.08877322317382697 507.7266240299243 2.4406569845204926e-14 2.4742440072432523e-14 6.052259561323681 0.5712730608675902 1.7498038766912948e-16 8.708535522000708e-19 2.6905359754372804e-09 507.72662402991205 2.239134848183938e-16 5.597837120459847e-16 6.20807578374796 0.6117256935183742 9.063345336596707e-34 6.190730344971305e-20 0.643779705512003 0.0001500181702031959
0.48 507.72662402991193 0.0 3.857878362119728 507.72925586574127 5.1835686859287975e-06 5.1835686859287975e-06 3.677946787567523 0.046640033112226115 -0.10916836592508561 507.72662402991216 4.478269696367876e-16 4.478269696367876e-16 3.8578783627366464 1.599113446212731e-10 0.0 0.0 0.06407352035390113 507.72662402992455 2.4854396814841714e-14 2.4854396814841714e-14 6.052259561538925 0.5688051808386941 1.7498038766912948e-16 2.7644860322093014e-18 2.69062519226565e-09 507.7266240299123 6.717404544551815e-16 6.717404544551815e-16 6.24780387319495 0.6194921889040762 9.063345336596707e-34 2.5330909830930883e-20 0.3738827920008251 0.00015817930776693706
0.56 507.7266240299123 6.717404544551815e-16 3.8622554302405643 507.7294429732194 5.5520888093559556e-06 5.552088808684212e-06 3.6697633100922546 0.04983930338763744 -0.09576187901925652 507.7266240299123 6.717404544551815e-16 0.0 3.862255430971323 1.8920513621373269e-10 0.0 0.0 0.04632401189993496 507.7266240299245 2.4742440072432517e-14 2.407069961797732e-14 6.052259561754179 0.5670272645269367 1.7498038766912948e-16 3.4188139733361628e-18 2.6907132797890365e-09 507.7266240299119 -1.119567424091969e-16 7.836971968643778e-16 6.270870281703057 0.6236290931468688 9.063345336596707e-34 5.5447053121402e-20 0.2167752986896171 0.00016458556581334558
0.64 507.72662402991244 1.0076106816827721e-15 3.865421891264411 507.729596279588 5.8540354895822704e-06 5.8540354885746544e-06 3.66257426845403 0.05247748590362232 -0.0842557114392524 507.72662402991193 0.0 1.0076106816827712e-15 3.8654218920961734 2.1518018939638094e-10 0.0 0.0 0.03353204037136126 507.72662402992455 2.4854396814841714e-14 2.3846786133158918e-14 6.052259561969443 0.5657435933829461 1.7498038766912948e-16 2.6291476361881263e-18 2.690800341223487e-09 507.7266240299121 3.3587022722759073e-16 6.717404544551808e-16 6.2842118827288544 0.6257505802744956 9.063345336596707e-34 4.780647520315479e-20 0.12496028932542032 0.00016957995058044845
0.72 507.72662402991216 4.478269696367876e-16 3.8677149646627704 507.7297228783432 6.103379820136487e-06 6.103379819688657e-06 3.6562392784528086 0.05467716420214554 -0.07436805266434014 507.7266240299121 3.3587022722759073e-16 1.1195674240919685e-16 3.867714965588927 2.394583089237666e-10 0.0 0.0 0.024293699974032634 507.72662402992427 2.429461310279573e-14 2.384678613315893e-14 6.052259562184707 0.5648153024410911 1.7498038766912948e-16 1.3621810454141757e-18 2.690885008739541e-09 507.7266240299119 -1.119567424091969e-16 5.597837120459842e-16 6.291877094088031 0.6267685575523338 9.063345336596707e-34 9.135971899785538e-20 0.07149410830396488 0.00017344231463389318
0.8 507.72662402991193 0.0 3.8693768040700522 507.7298282398056 6.310895946816722e-06 6.310895946816722e-06 3.65063847816008 0.056530634514552786 -0.0658654453446729 507.7266240299121 3.3587022722759073e-16 3.3587022722759073e-16 3.8693768050817914 2.6147340725497117e-10 0.0 0.0 0.01761173514356973 507.7266240299246 2.496635355725091e-14 2.496635355725091e-14 6.052259562399981 0.5641432377518355 1.7498038766912948e-16 4.8324628675631e-19 2.690974458888218e-09 507.7266240299121 3.3587022722759073e-16 3.3587022722759073e-16 6.29624665820771 0.6271991529966593 9.063345336596707e-34 4.980534393176861e-20 0.04057446034314527 0.00017640506357778575
0.88 507.7266240299121 3.3587022722759073e-16 3.8705818319786927 507.7299166105562 6.4849477817856704e-06 6.484947781449798e-06 3.6456691286697227 0.058108241363286614 -0.05855176460643422 507.726624029912 1.119567424091969e-16 2.2391348481839375e-16 3.8705818330637123 2.803246841945361e-10 0.0 0.0 0.012773496390350858 507.72662402992444 2.463048333002332e-14 2.4294613102795722e-14 6.052259562615264 0.5636562732278596 1.7498038766912948e-16 1.5892480200940594e-18 2.6910661910656275e-09 507.726624029912 1.119567424091969e-16 2.2391348481839375e-16 6.298717251839987 0.6273308575470679 9.063345336596707e-34 2.900152899236933e-20 0.02283753144552199 0.0001786603531503324
0.96 507.72662402991216 4.478269696367876e-16 3.871455963990984 507.7299913081576 6.632069476552772e-06 6.6320694761049425e-06 3.6412429504477144 0.059464195301332824 -0.05226058750815239 507.72662402991205 2.239134848183938e-16 2.239134848183937e-16 3.871455965141644 2.9721635023612104e-10 0.0 6.54931654180331e-23 0.009267488269194657 507.72662402992455 2.4854396814841714e-14 2.4406569845204916e-14 6.052259562830552 0.5633032169611544 1.7498038766912948e-16 1.5408254613484347e-18 2.691150981747048e-09 507.72662402991205 2.239134848183938e-16 2.239134848183937e-16 6.300102564753448 0.6273212515786529 9.063345336596707e-34 1.1748233053078587e-19 0.012745849052236533 0.00018036491764683154
1.04 507.72662402991205 2.239134848183938e-16 3.872090245208899 507.73005494043827 6.757397315708103e-06 6.757397315484188e-06 3.6372839776960952 0.06064070118286615 -0.046849714662112074 507.7266240299122 5.597837120459845e-16 3.3587022722759063e-16 3.872090246417722 3.121886999189298e-10 0.0 6.557613246902814e-23 0.006725421817883381 507.72662402992444 2.463048333002332e-14 2.440656984520492e-14 6.052259563045848 0.5630471346928353 1.7498038766912948e-16 5.395056780235937e-19 2.691241091090646e-09 507.726624029912 1.119567424091969e-16 1.1195674240919688e-16 6.300872625538245 0.6272535572574998 9.063345336596707e-34 4.353691093362721e-20 0.007049530135713297 0.00018164458735170125
1.12 507.7266240299121 3.3587022722759073e-16 3.8725505841074197 507.7301095697853 6.864993302360164e-06 6.864993302024291e-06 3.6337267912291225 0.06167092919545259 -0.04219708838682087 507.72662402991216 4.478269696367876e-16 1.1195674240919688e-16 3.8725505853683324 3.25602643579086e-10 0.0 0.0 0.0048815056989195416 507.7266240299245 2.4742440072432517e-14 2.4406569845204916e-14 6.05225956326115 0.5628613317793831 1.7498038766912948e-16 1.3809269515403946e-18 2.6913261072861183e-09 507.7266240299119 -1.119567424091969e-16 4.478269696367875e-16 6.30129662573464 0.6271696105389981 9.063345336596707e-34 6.644100197554752e-20 0.00385916309734021 0.0001825988802043845
1.2 507.72662402991193 0.0 3.872884732994506 507.73015683697867 6.958089057242707e-06 6.958089057242707e-06 3.6305150382691433 0.06258117951730593 -0.03819764111497201 507.72662402991205 2.239134848183938e-16 2.239134848183938e-16 3.872884734296801 3.362597263750878e-10 0.0 6.568027791091166e-23 0.0035435971148453094 507.72662402992455 2.4854396814841714e-14 2.4854396814841714e-14 6.0522595634764595 0.5627264896151107 1.7498038766912948e-16 1.4484485873498866e-18 2.6914159304003427e-09 507.7266240299121 3.3587022722759073e-16 3.3587022722759073e-16 6.301527497413522 0.6270888321897448 9.063345336596707e-34 1.107485493669994e-19 0.0020865491118064418 0.0001833054961493985
1.28 507.72662402991193 0.0 3.8731273108880337 507.73019805504623 7.039270672731258e-06 7.039270672731258e-06 3.627600177271277 0.06339247690788201 -0.034760783308401995 507.7266240299119 -1.119567424091969e-16 1.119567424091969e-16 3.8731273122272944 3.457827731540872e-10 0.0 0.0 0.0025726242776062946 507.72662402992444 2.463048333002332e-14 2.463048333002332e-14 6.052259563691776 0.5626286145249662 1.7498038766912948e-16 1.1364189776838868e-18 2.691500394086388e-09 507.7266240299122 5.597837120459845e-16 5.597837120459845e-16 6.301651478869747 0.6270189366496448 9.063345336596707e-34 9.458254502845874e-20 0.0011102934480475004 0.00018382446421726496
1.36 507.72662402991176 -3.3587022722759073e-16 3.8733034267975155 507.73023428075874 7.110619526211968e-06 7.110619526547841e-06 3.624940404511215 0.06412175730101517 -0.03180834734705419 507.72662402991193 0.0 3.3587022722759083e-16 3.8733034281694554 3.542040846919309e-10 0.0 6.573526276848787e-23 0.0018678382587906661 507.72662402992444 2.463048333002332e-14 2.4966353557250918e-14 6.052259563907101 0.5625575631473745 1.7498038766912948e-16 1.1240160641826262e-18 2.6915928487761254e-09 507.72662402991216 4.478269696367876e-16 7.836971968643786e-16 6.301716857975391 0.6269618368591667 9.063345336596707e-34 4.632464832301347e-20 0.000578243315386632 0.00018420177510778698
1.44 507.72662402991205 2.239134848183938e-16 3.8734312980858636 507.7302663693735 7.173820101589789e-06 7.173820101365874e-06 3.622499731007527 0.0647827592043106 -0.029272869594246624 507.7266240299121 3.3587022722759073e-16 1.1195674240919688e-16 3.873431299486687 3.6164923279362857e-10 0.0 6.575206954583379e-23 0.0013562054537977764 507.7266240299244 2.4518526587614123e-14 2.4294613102795722e-14 6.05225956412243 0.562505979417598 1.7498038766912948e-16 1.2227705857177318e-18 2.6916798252091256e-09 507.7266240299123 6.717404544551815e-16 4.478269696367875e-16 6.30175048254421 0.6269168077560459 9.063345336596707e-34 7.023426622317622e-20 0.00029217386371102827 0.00018447243593150572
1.52 507.7266240299121 3.3587022722759073e-16 3.8735241451392755 507.73029501675774 7.230242953712864e-06 7.230242953376992e-06 3.620247186029058 0.06538669945508001 -0.02709613327277478 507.72662402991205 2.239134848183938e-16 1.1195674240919688e-16 3.873524146565413 3.6817569142070674e-10 0.0 0.0 0.0009847583944753158 507.7266240299246 2.496635355725091e-14 2.463048333002331e-14 6.052259564337769 0.5624685267374667 1.7498038766912948e-16 7.221483073812981e-19 2.691767757474761e-09 507.72662402991244 1.0076106816827721e-15 6.717404544551813e-16 6.301767166294503 0.6268821182391051 9.063345336596707e-34 1.1417776896440018e-19 0.0001412016014061153 0.00018466296104302033
1.6 507.72662402991193 0.0 3.87359156368128 507.7303207919766 7.281008892837082e-06 7.281008892837082e-06 3.6181561285463877 0.0659427900271805 -0.02522791972529588 507.7266240299123 6.717404544551815e-16 6.717404544551815e-16 3.873591565124963 3.7269880606395477e-10 0.0 0.0 0.0007150694040815031 507.7266240299243 2.4406569845204926e-14 2.4406569845204926e-14 6.052259564553113 0.5624413325604543 1.7498038766912948e-16 2.135374711598226e-18 2.6918558120384017e-09 507.7266240299122 5.597837120459845e-16 5.597837120459845e-16 6.301775009986324 0.6268558278244007 9.063345336596707e-34 8.780412569418219e-20 6.368278824970024e-05 0.0001847933568560634
1.68 507.72662402991205 2.239134848183938e-16 3.873640519418326 507.730344162633 7.327038892590753e-06 7.3270388923668385e-06 3.6162036515168676 0.06645863667806629 -0.02362493113498847 507.7266240299124 8.956539392735752e-16 6.717404544551813e-16 3.8736405208786344 3.7698601906711275e-10 0.0 6.577958409806662e-23 0.000519252432677364 507.72662402992444 2.463048333002332e-14 2.440656984520492e-14 6.052259564768465 0.5624215862129832 1.7498038766912948e-16 1.5948358294640935e-18 2.6919427641852733e-09 507.7266240299118 -2.239134848183938e-16 4.478269696367875e-16 6.30177839335926 0.6268361407747636 9.063345336596707e-34 6.738153818339804e-20 2.5574632535293498e-05 0.00018487867660996912
1.76 507.7266240299121 3.3587022722759073e-16 3.8736760693595604 507.73036551468266 7.369093117535229e-06 7.369093117199356e-06 3.614370066423814 0.06694054905283232 -0.02224985751119233 507.72662402991216 4.478269696367876e-16 1.1195674240919688e-16 3.8736760708338984 3.806043558190231e-10 0.0 6.578426163040974e-23 0.0003770675763438147 507.7266240299239 2.362287264834055e-14 2.3287002421112948e-14 6.052259564983823 0.562407247435238 1.7498038766912948e-16 1.1719109376337459e-18 2.6920324545931518e-09 507.72662402991193 0.0 3.3587022722759063e-16 6.301779648151712 0.6268215347169162 9.063345336596707e-34 1.1824043400634279e-19 8.222577279269828e-06 0.0001849302229056166
1.84 507.72662402991216 4.478269696367876e-16 3.8737018850666995 507.7303851680128 7.407801605917766e-06 7.407801605469936e-06 3.612638457399974 0.06739378388232127 -0.021070566996034507 507.7266240299121 3.3587022722759073e-16 1.1195674240919685e-16 3.873701886554194 3.83998205358946e-10 0.0 6.57876590877097e-23 0.0002738226242207098 507.7266240299248 2.5302223784478503e-14 2.48543968148417e-14 6.052259565199191 0.5623968350612969 1.7498038766912948e-16 1.217140149734143e-18 2.6921172010391237e-09 507.72662402991193 0.0 4.478269696367874e-16 6.301779988545668 0.6268107808810282 9.063345336596707e-34 5.67530048805512e-20 1.5044700286140424e-06 0.00018495646909300729
1.92 507.72662402991205 2.239134848183938e-16 3.8737206323571023 507.73040338876683 7.4436885442443795e-06 7.443688544020464e-06 3.6109942957651695 0.06782273724062224 -0.020059402686726516 507.72662402991216 4.478269696367876e-16 2.2391348481839375e-16 3.8737206338550014 3.866822830605898e-10 0.0 6.579012690026248e-23 0.0001988514267042829 507.7266240299241 2.3958742875568137e-14 2.373482939074974e-14 6.052259565414563 0.5623892737282531 1.7498038766912948e-16 2.5202713905913658e-18 2.6922081022839883e-09 507.72662402991216 4.478269696367876e-16 2.2391348481839375e-16 6.301780025713448 0.6268029173489744 9.063345336596707e-34 6.747840177213656e-20 1.7424938023544065e-11 0.00018496376034086393
2.0 507.72662402991193 0.0 3.8737342468758302 507.7304203991413 7.47719156268852e-06 7.47719156268852e-06 3.6094251070291397 0.06823109769593928 -0.01919257202501643 507.72662402991205 2.239134848183938e-16 2.239134848183938e-16 3.8737342483819965 3.8881508301816235e-10 0.0 0.0 0.00014441010002830268 507.72662402992444 2.463048333002332e-14 2.463048333002332e-14 6.052259565629941 0.5623837826539323 1.7498038766912948e-16 1.9304468695699093e-18 2.692298914190594e-09 507.72662402991233 7.836971968643784e-16 7.836971968643784e-16 6.301780050438554 0.6267972062154095 9.063345336596707e-34 7.94513394576399e-20 8.607688772070332e-07 0.00018495684432105728
2.08 507.72662402991205 2.239134848183938e-16 3.8737441341359933 507.73043638522915 7.508677183330222e-06 7.5086771831063074e-06 3.607920183442452 0.06862196920830735 -0.018449616898783647 507.7266240299123 6.717404544551815e-16 4.478269696367875e-16 3.8737441356463274 3.8988999472486713e-10 0.0 6.579322197494237e-23 0.00010487610435150341 507.72662402992444 2.463048333002332e-14 2.440656984520492e-14 6.052259565845332 0.5623797949151947 1.7498038766912948e-16 5.806896457710014e-19 2.6923827872032957e-09 507.7266240299122 5.597837120459845e-16 3.3587022722759063e-16 6.301780187071291 0.6267930892851422 9.063345336596707e-34 4.648623797228906e-20 2.6314844566168035e-06 0.00018493927139190768
2.16 507.7266240299123 6.717404544551815e-16 3.873751314724771 507.73045150332644 7.5384532410849345e-06 7.538453240413189e-06 3.6064703360566797 0.06899797043039704 -0.017812954199169652 507.7266240299122 5.597837120459845e-16 1.1195674240919683e-16 3.8737513162393107 3.909749185715746e-10 0.0 0.0 7.616696959611424e-05 507.7266240299242 2.418265636038653e-14 2.3510915905931336e-14 6.052259566060723 0.5623768988615973 1.7498038766912948e-16 1.8304422367148783e-18 2.6924735748237727e-09 507.7266240299122 5.597837120459845e-16 1.1195674240919683e-16 6.3017804764651615 0.6267901484824411 9.063345336596707e-34 1.0573991552417258e-19 4.601669019151637e-06 0.00018491369552653967
2.24 507.72662402991205 2.239134848183938e-16 3.8737565297435514 507.730465885035 7.566778934284196e-06 7.566778934060281e-06 3.605067681024471 0.06936131547143672 -0.017267477881591137 507.7266240299123 6.717404544551815e-16 4.478269696367875e-16 3.8737565312626367 3.921478519182099e-10 0.0 6.579485609296297e-23 5.5318368944456964e-05 507.7266240299244 2.4518526587614123e-14 2.4294613102795722e-14 6.052259566276125 0.5623747955777679 1.7498038766912948e-16 2.8011050950827233e-18 2.6925592823065503e-09 507.7266240299117 -4.478269696367876e-16 6.717404544551813e-16 6.301780919960647 0.6267880729142868 9.063345336596707e-34 4.182835510301422e-20 6.451454906934963e-06 0.00018488210013858236
2.32 507.7266240299118 -2.239134848183938e-16 3.873760317352201 507.73047964141483 7.593873002555888e-06 7.5938730027798035e-06 3.6037054555397248 0.06971387997413955 -0.016800214668772857 507.72662402991233 7.836971968643784e-16 1.0076106816827723e-15 3.873760318875415 3.9321327975660574e-10 0.0 6.579535609714355e-23 4.0177823924736344e-05 507.72662402992466 2.507831029966011e-14 2.5302223784478506e-14 6.052259566491533 0.5623732680054877 1.7498038766912948e-16 2.090352712630899e-18 2.6926452898964892e-09 507.7266240299122 5.597837120459845e-16 7.836971968643785e-16 6.301781502183225 0.626786632604732 9.063345336596707e-34 3.8017756614323365e-20 8.059970409977333e-06 0.00018484596729514152
2.4 507.72662402991205 2.239134848183938e-16 3.8737630683465225 507.73049286637536 7.619920406611313e-06 7.6199204063873975e-06 3.602377859409091 0.07005725547723533 -0.016400026481264818 507.726624029912 1.119567424091969e-16 1.1195674240919688e-16 3.873763069873025 3.9406191164591826e-10 0.0 0.0 2.9182333863619903e-05 507.7266240299243 2.4406569845204926e-14 2.4182656360386525e-14 6.05225956670695 0.5623721585249913 1.7498038766912948e-16 2.0167504919970387e-18 2.692735257860124e-09 507.72662402991205 2.239134848183938e-16 0.0 6.301782202442152 0.6267856580944703 9.063345336596707e-34 8.384552959038863e-20 9.403082766256655e-06 0.00018480640437151065
2.48 507.72662402991205 2.239134848183938e-16 3.8737650665147596 507.73050563946475 7.645077821626673e-06 7.645077821402758e-06 3.601079918765895 0.07039279436587015 -0.01605735351411905 507.7266240299119 -1.119567424091969e-16 3.3587022722759063e-16 3.8737650680441353 3.9480343048777176e-10 0.0 0.0 2.119692520230476e-05 507.72662402992444 2.463048333002332e-14 2.440656984520492e-14 6.0522595669223715 0.5623713526766896 1.7498038766912948e-16 1.5682189174510717e-18 2.6928249005631066e-09 507.72662402991216 4.478269696367876e-16 2.2391348481839375e-16 6.301783000096128 0.6267850248765511 9.063345336596707e-34 6.498584352774974e-20 1.0499915692599276e-05 0.00018476423877887368
2.56 507.72662402991216 4.478269696367876e-16 3.8737665179412506 507.7305180281687 7.669478164997649e-06 7.66947816454982e-06 3.599807368891528 0.07072164720844368 -0.015763992611130498 507.72662402991205 2.239134848183938e-16 2.239134848183937e-16 3.8737665194732576 3.954825255049908e-10 0.0 0.0 1.5397426284091686e-05 507.72662402992466 2.507831029966011e-14 2.4630483330023307e-14 6.052259567137801 0.5623707673415307 1.7498038766912948e-16 4.3510236791895615e-18 2.692910811008531e-09 507.7266240299118 -2.239134848183938e-16 6.717404544551812e-16 6.301783876797642 0.6267846416687973 9.063345336596707e-34 4.209282389742225e-20 1.1385622675781161e-05 0.0001847200887742925
2.64 507.72662402991205 2.239134848183938e-16 3.873767572286442 507.73053008981884 7.693234354951153e-06 7.693234354727238e-06 3.598556553514155 0.07104479389553245 -0.015512906253190281 507.72662402991176 -3.3587022722759073e-16 5.597837120459844e-16 3.873767573819274 3.9569530458174523e-10 0.0 0.0 1.1185350478393197e-05 507.7266240299243 2.4406569845204926e-14 2.4182656360386525e-14 6.052259567353237 0.5623703421578717 1.7498038766912948e-16 2.171288540130213e-18 2.692999619309522e-09 507.72662402991176 -3.3587022722759073e-16 5.597837120459844e-16 6.301784817181935 0.626784441654662 9.063345336596707e-34 8.401676596127102e-20 1.2098179521307938e-05 0.00018467441637263566
2.72 507.7266240299124 8.956539392735752e-16 3.8737683382299295 507.73054187317666 7.716442430443873e-06 7.716442429548212e-06 3.597324338301866 0.0713630697013702 -0.015298058054671698 507.72662402991205 2.239134848183938e-16 6.717404544551809e-16 3.8737683397662894 3.966060419785069e-10 0.0 6.579642005156223e-23 8.126091608273711e-06 507.7266240299244 2.4518526587614123e-14 2.3622872648340527e-14 6.05225956756868 0.562370033292746 1.7498038766912948e-16 1.143388736364533e-18 2.6930929673818493e-09 507.72662402991233 7.836971968643784e-16 1.119567424091968e-16 6.301785808828033 0.6267843759876348 9.063345336596707e-34 4.220419233327262e-20 1.2672610679983393e-05 0.00018462756687528104
2.8000000000000003 507.7266240299123 6.717404544551815e-16 3.873768894703686 507.73055341975567 7.739184154940227e-06 7.739184154268481e-06 3.596108036577105 0.07167718717195695 -0.015114271186905774 507.7266240299123 6.717404544551815e-16 0.0 3.873768896243488 3.974945603331769e-10 0.0 6.579649503607832e-23 5.904046002980223e-06 507.7266240299244 2.4518526587614123e-14 2.3846786133158924e-14 6.052259567784133 0.5623698089111444 1.7498038766912948e-16 1.5854404469033854e-18 2.693179568247217e-09 507.72662402991216 4.478269696367876e-16 2.2391348481839366e-16 6.301786841918993 0.6267844089860276 9.063345336596707e-34 5.366354431991933e-20 1.3138835135336632e-05 0.0001845797983962852
2.88 507.72662402991205 2.239134848183938e-16 3.873769299028831 507.73056476493474 7.761529209421037e-06 7.761529209197122e-06 3.5949053455453974 0.0719877545504183 -0.014957106605584074 507.72662402991193 0.0 2.2391348481839375e-16 3.8737693005723717 3.9845967365100386e-10 0.0 6.57965500102927e-23 4.290024969488826e-06 507.7266240299243 2.4406569845204926e-14 2.4182656360386525e-14 6.05225956799959 0.5623696458942238 1.7498038766912948e-16 1.0761671996827542e-18 2.69326538328285e-09 507.726624029912 1.119567424091969e-16 1.1195674240919688e-16 6.301787908812976 0.626784514605157 9.063345336596707e-34 8.590916542147279e-20 1.3521334291953085e-05 0.00018453130391485036
2.96 507.726624029912 1.119567424091969e-16 3.873769592837353 507.73057593888336 7.783537014591466e-06 7.783537014479509e-06 3.5937142915657105 0.07229529133314173 -0.014822758368019478 507.7266240299123 6.717404544551815e-16 5.597837120459844e-16 3.8737695943830306 3.990112914371783e-10 0.0 6.579659044961579e-23 3.11759154669744e-06 507.7266240299245 2.4742440072432517e-14 2.4630483330023317e-14 6.052259568215053 0.562369527450924 1.7498038766912948e-16 1.484392298062956e-18 2.6933496613534835e-09 507.72662402991216 4.478269696367876e-16 3.358702272275907e-16 6.3017890036245765 0.6267846738424147 9.063345336596707e-34 4.6198789266395483e-20 1.3839650231240095e-05 0.00018448222774685967
3.04 507.72662402991244 1.0076106816827721e-15 3.8737698063631814 507.7305869673489 7.80525828159386e-06 7.805258280586242e-06 3.592533183191308 0.07260024142629874 -0.0147079636826625 507.7266240299121 3.3587022722759073e-16 6.717404544551808e-16 3.873769807910395 3.9940769477687143e-10 0.0 0.0 2.2658774142536586e-06 507.7266240299247 2.5190267042069306e-14 2.4182656360386506e-14 6.052259568430525 0.5623694413872722 1.7498038766912948e-16 8.2175943660871e-19 2.6934404515760457e-09 507.72662402991244 1.0076106816827721e-15 0.0 6.301790121856284 0.6267848728400838 9.063345336596707e-34 5.649210305691341e-20 1.4109075352325916e-05 0.00018443267784775189
3.12 507.7266240299121 3.3587022722759073e-16 3.873769961565567 507.7305978723187 7.826736315744007e-06 7.826736315408135e-06 3.5913605708864895 0.07290298429722526 -0.014609925649250285 507.726624029912 1.119567424091969e-16 2.2391348481839375e-16 3.873769963114038 3.997323394165237e-10 0.0 6.579664254030721e-23 1.6471052854960533e-06 507.7266240299245 2.4742440072432517e-14 2.4406569845204916e-14 6.052259568646006 0.56236937884665 1.7498038766912948e-16 6.660963363359729e-19 2.6935313719028686e-09 507.726624029912 1.119567424091969e-16 2.2391348481839375e-16 6.30179126009147 0.6267851014944184 9.063345336596707e-34 5.97718980246552e-20 1.4341463239937199e-05 0.00018438273500158203
3.2 507.7266240299123 6.717404544551815e-16 3.873770074394203 507.7306086725751 7.848008110236565e-06 7.848008109564818e-06 3.5901952124760874 0.0732038444389249 -0.014526246921914367 507.72662402991216 4.478269696367876e-16 2.2391348481839366e-16 3.8737700759437335 4.000057443021772e-10 0.0 0.0 1.1975281480891553e-06 507.72662402992484 2.5414180526887697e-14 2.47424400724325e-14 6.0522595688614915 0.5623693333962186 1.7498038766912948e-16 7.676290431827951e-19 2.693616579785285e-09 507.7266240299123 6.717404544551815e-16 0.0 6.301792415746964 0.626785352440533 9.063345336596707e-34 8.635001918141217e-20 1.454590187723731e-05 0.0001843324596861326
3.2800000000000002 507.72662402991216 4.478269696367876e-16 3.8737701564342455 507.7306193841721 7.869105284342548e-06 7.869105283894716e-06 3.589036043517127 0.0735030994144507 -0.014454872769537087 507.72662402991216 4.478269696367876e-16 0.0 3.8737701579846275 4.0022561544930495e-10 0.0 0.0 8.708496449516545e-07 507.72662402992455 2.4854396814841714e-14 2.4406569845204916e-14 6.052259569076983 0.5623693003634497 1.7498038766912948e-16 2.2022326462403327e-18 2.693710691135942e-09 507.7266240299115 -8.956539392735752e-16 1.3434809089103623e-15 6.301793586877778 0.626785620311169 9.063345336596707e-34 5.639485106801056e-20 1.472935467332427e-05 0.0001842818972009357
3.36 507.7266240299124 8.956539392735752e-16 3.8737702161010468 507.7306300208372 7.890054875391336e-06 7.890054874495675e-06 3.5878821518934747 0.0738009867026441 -0.014394042212376647 507.7266240299122 5.597837120459845e-16 3.3587022722759044e-16 3.873770217652117 4.004033013616557e-10 0.0 0.0 6.334461436496852e-07 507.7266240299248 2.5302223784478503e-14 2.4406569845204904e-14 6.0522595692924845 0.5623692763542617 1.7498038766912948e-16 2.483623936721507e-18 2.6937975487403842e-09 507.7266240299121 3.3587022722759073e-16 5.59783712045984e-16 6.301794772025175 0.6267859011957443 9.063345336596707e-34 4.6310282868024166e-20 1.4897085625566399e-05 0.00018423108149942088
3.44 507.7266240299123 6.717404544551815e-16 3.873770259507678 507.7306405943133 7.910880011518733e-06 7.910880010846986e-06 3.5867327560357465 0.0740977095292201 -0.014342246102229277 507.72662402991216 4.478269696367876e-16 2.2391348481839366e-16 3.873770261059462 4.0058752343272957e-10 0.0 0.0 4.6089711447372395e-07 507.7266240299245 2.4742440072432517e-14 2.407069961797732e-14 6.052259569507991 0.5623692589031287 1.7498038766912948e-16 2.06702850529592e-18 2.6938863162753734e-09 507.72662402991193 0.0 6.71740454455181e-16 6.301795970099581 0.6267861922458159 9.063345336596707e-34 1.249252954927946e-19 1.5053110564313247e-05 0.00018418003805215275
3.52 507.72662402991205 2.239134848183938e-16 3.873770291095338 507.7306511146462 7.931600478839825e-06 7.93160047861591e-06 3.58558718624976 0.074393441838311 -0.014298191164060045 507.726624029912 1.119567424091969e-16 1.1195674240919688e-16 3.873770292647831 4.0077048568191797e-10 0.0 6.579669484689602e-23 3.354655515597216e-07 507.72662402992455 2.4854396814841714e-14 2.4630483330023314e-14 6.052259569723506 0.5623692462188261 1.7498038766912948e-16 2.5662978483391184e-18 2.693968785896783e-09 507.72662402991205 2.239134848183938e-16 0.0 6.301797180291015 0.6267864913872148 9.063345336596707e-34 5.9736195933534e-20 1.5200436521141127e-05 0.00018412878598678844
3.6 507.72662402991216 4.478269696367876e-16 3.8737703140907365 507.7306615904327 7.952233209132548e-06 7.952233208684719e-06 3.5844448687117803 0.07468833253395087 -0.014260769157586242 507.7266240299124 8.956539392735752e-16 4.478269696367874e-16 3.8737703156438235 4.009238716854043e-10 0.0 0.0 2.4426828082457774e-07 507.7266240299243 2.4406569845204926e-14 2.3958742875568128e-14 6.052259569939026 0.5623692369999566 1.7498038766912948e-16 1.606345849375469e-18 2.6940652564713674e-09 507.72662402991205 2.239134848183938e-16 2.239134848183937e-16 6.3017984020008395 0.6267867971103541 9.063345336596707e-34 9.267552510679266e-20 1.5341393024637166e-05 0.0001840773396875986
3.68 507.72662402991205 2.239134848183938e-16 3.8737703308384166 507.7306720290337 7.972792700235264e-06 7.972792700011349e-06 3.583305311750719 0.07498250910110894 -0.014229030433759518 507.7266240299123 6.717404544551815e-16 4.478269696367875e-16 3.873770332391932 4.0103449759669006e-10 0.0 0.0 1.7794724482822488e-07 507.72662402992466 2.507831029966011e-14 2.4854396814841708e-14 6.052259570154556 0.5623692303009197 1.7498038766912948e-16 1.256491301705806e-18 2.694150175522325e-09 507.72662402991205 2.239134848183938e-16 0.0 6.301799634789991 0.6267871083173033 9.063345336596707e-34 5.984960451693492e-20 1.5477679463169198e-05 0.00018402570999108083
3.7600000000000002 507.72662402991193 0.0 3.873770343042053 507.7306824367507 7.993291363336565e-06 7.993291363336565e-06 3.582168094090833 0.07527608069874012 -0.014202161261840037 507.72662402991193 0.0 0.0 3.8737703445958838 4.0111589076587484e-10 0.0 0.0 1.297045811865516e-07 507.7266240299246 2.496635355725091e-14 2.496635355725091e-14 6.052259570370092 0.5623692254345883 1.7498038766912948e-16 6.328318852985123e-19 2.694240142618598e-09 507.7266240299122 5.597837120459845e-16 5.597837120459845e-16 6.301800878339769 0.6267874242103355 9.063345336596707e-34 8.018408632945747e-20 1.561060238169816e-05 0.0001839739050802097
3.84 507.72662402991193 0.0 3.8737703519398234 507.73069281898074 8.013739828169357e-06 8.013739828169357e-06 3.581032854775824 0.07556914080294119 -0.014179464392589353 507.7266240299121 3.3587022722759073e-16 3.3587022722759073e-16 3.873770353493911 4.011821517909064e-10 0.0 0.0 9.460188321597229e-08 507.7266240299247 2.5190267042069306e-14 2.5190267042069306e-14 6.052259570585635 0.5623692219015809 1.7498038766912948e-16 1.7055576719697128e-18 2.694329748025026e-09 507.72662402991205 2.239134848183938e-16 2.239134848183938e-16 6.301802132422232 0.6267877442106372 9.063345336596707e-34 6.059830188839027e-20 1.5741136186385937e-05 0.00018392193115256055
3.92 507.72662402991216 4.478269696367876e-16 3.873770358431761 507.730703180347 8.034147200511372e-06 8.034147200063543e-06 3.579899284533835 0.0758617694666071 -0.014160342396340547 507.7266240299123 6.717404544551815e-16 2.239134848183937e-16 3.8737703599860707 4.0123947114128867e-10 0.0 6.579671258462217e-23 6.905130300882689e-08 507.7266240299248 2.5302223784478503e-14 2.48543968148417e-14 6.0522595708011835 0.5623692193388954 1.7498038766912948e-16 3.254611557381312e-18 2.6944148995289297e-09 507.7266240299122 5.597837120459845e-16 1.1195674240919685e-16 6.301803396877846 0.6267880678990579 9.063345336596707e-34 8.668728819865037e-20 1.5870027060714017e-05 0.00018386979292031106
4.0 507.72662402991216 4.478269696367876e-16 3.8737703631722162 507.73071352480963 8.054521280052985e-06 8.054521279605154e-06 3.5787671183778262 0.0761540352517987 -0.014144283381394573 507.7266240299121 3.3587022722759073e-16 1.1195674240919685e-16 3.873770364726718 4.012891097898868e-10 0.0 0.0 5.0445969401735624e-08 507.7266240299245 2.4742440072432517e-14 2.429461310279572e-14 6.052259571016742 0.5623692174826204 1.7498038766912948e-16 2.593312359597699e-18 2.694506062717039e-09 507.7266240299125 1.119567424091969e-15 6.717404544551812e-16 6.301804671598617 0.6267883949729257 9.063345336596707e-34 6.578946727995858e-20 1.5997840345143145e-05 0.0001838174939844464
4.08 507.7266240299123 6.717404544551815e-16 3.873770366637008 507.7307238557621 8.074868750499759e-06 8.074868749828012e-06 3.5776361292647825 0.07644599688269922 -0.01413084875350984 507.7266240299119 -1.119567424091969e-16 7.836971968643778e-16 3.873770368191676 4.0133209944790703e-10 0.0 6.579671718146814e-23 3.689157745956351e-08 507.7266240299248 2.5302223784478503e-14 2.4630483330023304e-14 6.052259571232304 0.5623692161408472 1.7498038766912948e-16 8.103926626749234e-19 2.6945912480480505e-09 507.7266240299123 6.717404544551815e-16 0.0 6.301805956515405 0.6267887252145726 9.063345336596707e-34 1.3897487799768952e-19 1.6124991113498188e-05 0.0001837650371143594
4.16 507.72662402991205 2.239134848183938e-16 3.873770369172217 507.73073417611295 8.095195340342332e-06 8.095195340118417e-06 3.576506122662277 0.07673770465993376 -0.014119662725118491 507.72662402991216 4.478269696367876e-16 2.2391348481839375e-16 3.87377037072703 4.013693571999124e-10 0.0 6.579671926523549e-23 2.7011447967240088e-08 507.7266240299246 2.496635355725091e-14 2.474244007243251e-14 6.052259571447879 0.5623692151739963 1.7498038766912948e-16 3.159285814314416e-18 2.6946812446346224e-09 507.726624029912 1.119567424091969e-16 1.1195674240919688e-16 6.301807251588357 0.6267890584683742 9.063345336596707e-34 4.360783968447601e-20 1.6251793741568773e-05 0.0001837124244571565
4.24 507.72662402991205 2.239134848183938e-16 3.873770371029634 507.7307444883551 8.115505959667557e-06 8.115505959443643e-06 3.5753769318928486 0.07702920167089657 -0.014110403324966707 507.72662402991216 4.478269696367876e-16 2.2391348481839375e-16 3.8737703725845716 4.014015708601208e-10 0.0 0.0 1.980494135356281e-08 507.72662402992444 2.463048333002332e-14 2.440656984520492e-14 6.052259571663455 0.5623692144805129 1.7498038766912948e-16 1.0429613879959599e-18 2.694775900688451e-09 507.72662402991216 4.478269696367876e-16 2.2391348481839375e-16 6.301808556799718 0.6267893946240082 9.063345336596707e-34 1.1046561912499402e-19 1.637847740513345e-05 0.0001836596576941616
4.32 507.7266240299124 8.956539392735752e-16 3.8737703723925048 507.73075479462585 8.135804817825036e-06 8.135804816929374e-06 3.5742484141447743 0.07732052482572442 -0.01410279469362758 507.72662402991233 7.836971968643784e-16 1.119567424091968e-16 3.8737703739475497 4.0142931360979206e-10 0.0 0.0 1.4544622506384997e-08 507.7266240299246 2.496635355725091e-14 2.4070699617977312e-14 6.052259571879038 0.5623692139864919 1.7498038766912948e-16 1.195427120632518e-18 2.6948597606907265e-09 507.726624029912 1.119567424091969e-16 7.836971968643777e-16 6.301809872148391 0.6267897336042376 9.063345336596707e-34 2.691633581477693e-20 1.6505251257182017e-05 0.00018360673815842653
4.4 507.72662402991205 2.239134848183938e-16 3.873770373394243 507.7307650967582 8.156095525195797e-06 8.156095524971882e-06 3.5731204470540074 0.07761170574413852 -0.014096600481377577 507.72662402991216 4.478269696367876e-16 2.2391348481839375e-16 3.873770374949382 4.014536171955202e-10 0.0 6.579672503553188e-23 1.0701564634452154e-08 507.7266240299248 2.5302223784478503e-14 2.5078310299660102e-14 6.0522595720946315 0.5623692136381255 1.7498038766912948e-16 1.5350409924124263e-18 2.694946445690183e-09 507.726624029912 1.119567424091969e-16 1.1195674240919688e-16 6.301811197645879 0.6267900753560047 9.063345336596707e-34 7.581736718123325e-20 1.6632239886142576e-05 0.00018355366692219673
4.48 507.7266240299118 -2.239134848183938e-16 3.873770374132047 507.7307753963237 8.176381176935941e-06 8.176381177159856e-06 3.5719929257755294 0.07790277151472448 -0.01409161819084645 507.7266240299124 8.956539392735752e-16 1.1195674240919693e-15 3.8737703756872466 4.014692081651732e-10 0.0 0.0 7.891091335920919e-09 507.7266240299245 2.4742440072432517e-14 2.4966353557250914e-14 6.052259572310232 0.562369213396211 1.7498038766912948e-16 8.874539402965956e-19 2.695037805769407e-09 507.7266240299123 6.717404544551815e-16 8.956539392735754e-16 6.301812533313203 0.6267904198439178 9.063345336596707e-34 5.811949056027568e-20 1.6759505510844393e-05 0.00018350044486280416
4.5600000000000005 507.726624029912 1.119567424091969e-16 3.873770374676711 507.73078569467157 8.196664430562663e-06 8.196664430450706e-06 3.5708657604740415 0.07819374534504994 -0.014087674329335304 507.72662402991176 -3.3587022722759073e-16 4.478269696367876e-16 3.873770376231965 4.0148330883425333e-10 0.0 0.0 5.833360794404996e-09 507.72662402992444 2.463048333002332e-14 2.451852658761412e-14 6.0522595725258395 0.5623692132321954 1.7498038766912948e-16 1.3014449938714421e-18 2.6951249600115634e-09 507.7266240299123 6.717404544551815e-16 5.597837120459844e-16 6.301813879178594 0.6267907670455345 9.063345336596707e-34 8.90950785719219e-20 1.688719149382289e-05 0.00018344707271174593
4.64 507.7266240299121 3.3587022722759073e-16 3.873770375079875 507.7307959929599 8.216947566858719e-06 8.216947566522846e-06 3.569738874174032 0.07848464711839669 -0.014084620255105665 507.726624029912 1.119567424091969e-16 2.2391348481839375e-16 3.873770376635181 4.014967216777257e-10 0.0 0.0 4.32473323819238e-09 507.72662402992444 2.463048333002332e-14 2.4294613102795722e-14 6.052259572741453 0.562369213125251 1.7498038766912948e-16 2.5624938315486136e-18 2.6952189256454484e-09 507.72662402991205 2.239134848183938e-16 1.1195674240919688e-16 6.301815235275752 0.6267911169478682 9.063345336596707e-34 1.6221111965453442e-19 1.7015316891609408e-05 0.0001833935510915849
4.72 507.7266240299118 -2.239134848183938e-16 3.8737703753792205 507.7308062921804 8.237232539133393e-06 8.237232539357308e-06 3.568612200917717 0.07877549387052407 -0.014082328618271973 507.7266240299123 6.717404544551815e-16 8.956539392735754e-16 3.873770376934581 4.015107077321805e-10 0.0 6.579673216202513e-23 3.216966026897694e-09 507.7266240299247 2.5190267042069306e-14 2.5414180526887703e-14 6.052259572957071 0.5623692130601802 1.7498038766912948e-16 9.179847475928266e-19 2.6953047840491684e-09 507.72662402991216 4.478269696367876e-16 6.717404544551816e-16 6.301816601642553 0.6267914695448722 9.063345336596707e-34 1.1570276754362283e-19 1.7143930902070633e-05 0.00018333988054331695
4.8 507.7266240299123 6.717404544551815e-16 3.873770375602269 507.73081659318757 8.257521030432395e-06 8.25752102976065e-06 3.5674856841868205 0.07906630019798969 -0.014080690311306994 507.72662402991165 -5.597837120459845e-16 1.2315241665011652e-15 3.873770377157685 4.0152515235472116e-10 0.0 6.579673389157321e-23 2.4020986311157344e-09 507.72662402992455 2.4854396814841714e-14 2.4182656360386516e-14 6.052259573172701 0.5623692130258843 1.7498038766912948e-16 3.824999539449407e-18 2.6953899529003067e-09 507.7266240299123 6.717404544551815e-16 0.0 6.301817978320029 0.626791824835581 9.063345336596707e-34 3.866439905386375e-20 1.7273084954962606e-05 0.0001832860615475798
4.88 507.7266240299126 1.343480908910363e-15 3.87377037576915 507.73082689671384 8.277814483206395e-06 8.277814481862902e-06 3.566359275550385 0.07935707860787372 -0.014079611856190957 507.72662402991205 2.239134848183938e-16 1.1195674240919675e-15 3.8737703773246124 4.015370749020942e-10 0.0 0.0 1.8014664204812902e-09 507.72662402992466 2.507831029966011e-14 2.373482939074971e-14 6.052259573388336 0.5623692130142433 1.7498038766912948e-16 3.548652392288988e-18 2.69548497064398e-09 507.72662402991233 7.836971968643784e-16 5.597837120459837e-16 6.301819365351656 0.6267921828227644 9.063345336596707e-34 6.017772055286467e-20 1.7402804837795904e-05 0.00018323209453969072
4.96 507.72662402991176 -3.3587022722759073e-16 3.8737703758945887 507.73083720339014 8.29811414017523e-06 8.298114140511103e-06 3.565232933506267 0.07964783981731745 -0.014079013165716914 507.72662402991233 7.836971968643784e-16 1.1195674240919695e-15 3.8737703774500885 4.0154670465286397e-10 0.0 0.0 1.3577192703451146e-09 507.72662402992466 2.507831029966011e-14 2.5414180526887706e-14 6.052259573603979 0.5623692130193186 1.7498038766912948e-16 1.3271278191739135e-18 2.6955744485482325e-09 507.72662402991205 2.239134848183938e-16 5.597837120459847e-16 6.301820762782791 0.6267925435119475 9.063345336596707e-34 6.039943730592516e-20 1.7533074820510972e-05 0.00018317797992117827
5.04 507.7266240299119 -1.119567424091969e-16 3.873770375989372 507.7308475137573 8.31842106649535e-06 8.318421066607307e-06 3.564106622488571 0.07993859301010114 -0.014078825625405272 507.72662402991193 0.0 1.1195674240919693e-16 3.8737703775449033 4.0155484408622707e-10 0.0 6.579673900382677e-23 1.0290174268234864e-09 507.7266240299247 2.5190267042069306e-14 2.5302223784478503e-14 6.0522595738196285 0.5623692130367599 1.7498038766912948e-16 1.0136232493312759e-18 2.69566040062702e-09 507.7266240299121 3.3587022722759073e-16 4.478269696367877e-16 6.301822170660243 0.6267929069106838 9.063345336596707e-34 5.719918563179334e-20 1.7663961844529445e-05 0.00018312371806879864
5.12 507.7266240299124 8.956539392735752e-16 3.873770376061416 507.7308578282814 8.338736180212044e-06 8.338736179316382e-06 3.5629803120172596 0.08022934605642437 -0.014078990450112634 507.72662402991216 4.478269696367876e-16 4.478269696367872e-16 3.8737703776169754 4.015620664015878e-10 0.0 0.0 7.84812548282332e-10 507.7266240299246 2.496635355725091e-14 2.4070699617977312e-14 6.052259574035283 0.5623692130633734 1.7498038766912948e-16 2.7650006806831077e-18 2.6957487101950117e-09 507.72662402991205 2.239134848183938e-16 6.717404544551809e-16 6.301823589031967 0.6267932730280282 9.063345336596707e-34 7.637447141882456e-20 1.7795437539852776e-05 0.00018306930934084727
5.2 507.726624029912 1.119567424091969e-16 3.873770376116541 507.7308681473648 8.359060273755131e-06 8.359060273643174e-06 3.5618539759695773 0.08052010570116966 -0.014079457276027937 507.7266240299123 6.717404544551815e-16 5.597837120459844e-16 3.873770377672124 4.0156825695829806e-10 0.0 0.0 6.027812693432111e-10 507.72662402992466 2.507831029966011e-14 2.4966353557250908e-14 6.052259574250948 0.5623692130968138 1.7498038766912948e-16 8.300108288691084e-19 2.6958398334844813e-09 507.7266240299119 -1.119567424091969e-16 2.239134848183938e-16 6.30182501794681 0.6267936418741465 9.063345336596707e-34 3.8778001765337976e-20 1.7927534660494493e-05 0.00018301475408228417
5.28 507.72662402991216 4.478269696367876e-16 3.8737703761590323 507.73087847135287 8.37939402737378e-06 8.379394026925951e-06 3.5607275919558354 0.08081087772517608 -0.014080182954308771 507.72662402991193 0.0 4.478269696367874e-16 3.8737703777146377 4.015739889561382e-10 0.0 6.579674402828252e-23 4.665919872692825e-10 507.72662402992466 2.507831029966011e-14 2.4630483330023307e-14 6.052259574466616 0.5623692131353499 1.7498038766912948e-16 2.796585745281451e-18 2.6959300417073173e-09 507.72662402991193 0.0 4.478269696367874e-16 6.30182645745435 0.6267940134600372 9.063345336596707e-34 6.627679691457887e-20 1.8060255590632643e-05 0.0001829600526280527
5.36 507.7266240299121 3.3587022722759073e-16 3.8737703761920557 507.7308888005432 8.39973802716154e-06 8.399738026825666e-06 3.559601140784632 0.08110166708338921 -0.014081130517559381 507.7266240299126 1.343480908910363e-15 1.0076106816827717e-15 3.873770377747679 4.0157857455451075e-10 0.0 6.579674568684455e-23 3.642836032824448e-10 507.7266240299247 2.5190267042069306e-14 2.4854396814841705e-14 6.052259574682297 0.5623692131777082 1.7498038766912948e-16 1.9286449065836643e-18 2.6960167041553684e-09 507.7266240299117 -4.478269696367876e-16 7.836971968643781e-16 6.301827907604752 0.6267943877973207 9.063345336596707e-34 1.2113953884426384e-19 1.8193609057526943e-05 0.0001829052053060377
5.44 507.7266240299124 8.956539392735752e-16 3.8737703762179505 507.7308991351952 8.42009278408898e-06 8.420092783193318e-06 3.5584746060046766 0.08139247802320805 -0.01408226829432168 507.72662402991205 2.239134848183938e-16 6.717404544551809e-16 3.873770377773589 4.015824723133528e-10 0.0 6.57967473379001e-23 2.870825799305976e-10 507.72662402992455 2.4854396814841714e-14 2.3958742875568118e-14 6.052259574897981 0.5623692132229424 1.7498038766912948e-16 8.11483793401755e-19 2.6961073425896265e-09 507.72662402991216 4.478269696367876e-16 4.478269696367872e-16 6.301829368448663 0.6267947648980892 9.063345336596707e-34 6.079203428928779e-20 1.832760895711416e-05 0.0001828502124391463
5.5200000000000005 507.7266240299123 6.717404544551815e-16 3.873770376238453 507.73090947553084 8.440458735235222e-06 8.440458734563475e-06 3.557347973512223 0.08168331418587747 -0.014083569150380216 507.72662402991205 2.239134848183938e-16 4.478269696367873e-16 3.873770377794107 4.015864847127987e-10 0.0 0.0 2.285431843773722e-10 507.7266240299247 2.5190267042069306e-14 2.4518526587614107e-14 6.052259575113672 0.562369213270353 1.7498038766912948e-16 1.8268906054049964e-18 2.696197721682725e-09 507.72662402991233 7.836971968643784e-16 1.1195674240919683e-16 6.3018308400371446 0.6267951447747945 9.063345336596707e-34 4.278024834870688e-20 1.8462219272775637e-05 0.00018279507434682777
5.6000000000000005 507.72662402991205 2.239134848183938e-16 3.8737703762548588 507.7309198217424 8.460836259461884e-06 8.46083625923797e-06 3.5562212312147468 0.08197417869334755 -0.014085009838746328 507.726624029912 1.119567424091969e-16 1.1195674240919688e-16 3.8737703778105255 4.015898092724e-10 0.0 6.579675061839527e-23 1.8392176670545268e-10 507.72662402992455 2.4854396814841714e-14 2.4630483330023314e-14 6.05225957532937 0.5623692133194181 1.7498038766912948e-16 1.4658753970237834e-18 2.6962856470094665e-09 507.7266240299117 -4.478269696367876e-16 6.717404544551813e-16 6.301832322421604 0.6267955274401636 9.063345336596707e-34 9.366465565808351e-20 1.8597506512855955e-05 0.00018273979134617401
5.68 507.72662402991193 0.0 3.8737703762681335 507.73093017399776 8.48122568726527e-06 8.48122568726527e-06 3.555094368742841 0.08226507422267362 -0.014086570442831 507.72662402991193 0.0 0.0 3.873770377823811 4.015925606321013e-10 0.0 6.579675224816175e-23 1.4971957007503534e-10 507.7266240299248 2.5302223784478503e-14 2.5302223784478503e-14 6.052259575545077 0.5623692133697481 1.7498038766912948e-16 8.856828455838835e-19 2.696375032106013e-09 507.72662402991216 4.478269696367876e-16 4.478269696367876e-16 6.301833815653766 0.6267959129071433 9.063345336596707e-34 6.763050903743218e-20 1.873342140834337e-05 0.0001826843637528326
5.76 507.7266240299122 5.597837120459845e-16 3.8737703762790003 507.7309405324425 8.501627305478554e-06 8.501627304918765e-06 3.5539673772033633 0.08255600306976066 -0.014088233899344028 507.7266240299121 3.3587022722759073e-16 2.239134848183937e-16 3.8737703778346884 4.015953119920522e-10 0.0 0.0 1.233489976826263e-10 507.7266240299241 2.3958742875568137e-14 2.3398959163522142e-14 6.052259575760792 0.5623692134210514 1.7498038766912948e-16 2.763989356457261e-18 2.6964608063756446e-09 507.72662402991193 0.0 5.597837120459842e-16 6.301835319785629 0.6267963011888529 9.063345336596707e-34 4.332298688218262e-20 1.8869990834650457e-05 0.00018262879188169225
5.84 507.7266240299121 3.3587022722759073e-16 3.8737703762880065 507.73095089720294 8.522041362869614e-06 8.522041362533742e-06 3.552840248967933 0.08284696720397783 -0.01408998558951477 507.7266240299123 6.717404544551815e-16 3.3587022722759063e-16 3.873770377843704 4.015977194320613e-10 0.0 0.0 1.0289258334239548e-10 507.7266240299245 2.4742440072432517e-14 2.4406569845204916e-14 6.052259575976513 0.5623692134731066 1.7498038766912948e-16 3.704850166049565e-18 2.6965548578783416e-09 507.72662402991216 4.478269696367876e-16 1.1195674240919688e-16 6.301836834869434 0.6267966922985488 9.063345336596707e-34 3.8891819570078243e-20 1.9007213345625572e-05 0.00018257307604741143
5.92 507.72662402991205 2.239134848183938e-16 3.8737703762955644 507.73096126838834 8.542468074619314e-06 8.5424680743954e-06 3.5517129774917424 0.0831379683149421 -0.014091812988891735 507.726624029912 1.119567424091969e-16 1.1195674240919688e-16 3.8737703778512707 4.016000122321757e-10 0.0 0.0 8.692391251230447e-11 507.7266240299247 2.5190267042069306e-14 2.4966353557250905e-14 6.052259576192242 0.562369213525748 1.7498038766912948e-16 1.6995884845592998e-18 2.6966427320307407e-09 507.72662402991233 7.836971968643784e-16 5.597837120459844e-16 6.301838360957676 0.6267970862496092 9.063345336596707e-34 1.2279603209987306e-19 1.914510024039618e-05 0.00018251721656449124
6.0 507.72662402991205 2.239134848183938e-16 3.873770376301988 507.7309716460976 8.562907635532383e-06 8.562907635308468e-06 3.550585557158347 0.08342900785259315 -0.014093705367364658 507.72662402991176 -3.3587022722759073e-16 5.597837120459844e-16 3.8737703778577024 4.0160207575231785e-10 0.0 0.0 7.437894744555251e-11 507.7266240299246 2.496635355725091e-14 2.474244007243251e-14 6.052259576407978 0.5623692135788486 1.7498038766912948e-16 1.0670318112070799e-18 2.696730810013148e-09 507.72662402991216 4.478269696367876e-16 2.2391348481839375e-16 6.301839898103061 0.6267974830555078 9.063345336596707e-34 4.321311253544985e-20 1.9283650759876848e-05 0.00018246121374795632
6.08 507.7266240299117 -4.478269696367876e-16 3.873770376307519 507.7309820304139 8.583360209401536e-06 8.583360209849365e-06 3.5494579831465662 0.08372008706155873 -0.014095653531908961 507.7266240299122 5.597837120459845e-16 1.0076106816827725e-15 3.8737703778632406 4.0160402463250767e-10 0.0 0.0 6.446043698815629e-11 507.72662402992455 2.4854396814841714e-14 2.5302223784478512e-14 6.052259576623719 0.5623692136323107 1.7498038766912948e-16 8.606013851560473e-19 2.6968199869428777e-09 507.72662402991193 0.0 4.478269696367878e-16 6.301841446358509 0.6267978827298043 9.063345336596707e-34 9.061464214395342e-20 1.9422858639153778e-05 0.0001824050679133429
6.16 507.72662402991233 7.836971968643784e-16 3.873770376312341 507.73099242141217 8.603825943897715e-06 8.603825943114011e-06 3.5483302513166732 0.08401120701053846 -0.014097649606609301 507.72662402991216 4.478269696367876e-16 3.3587022722759044e-16 3.87377037786807 4.0160597351277096e-10 0.0 6.579676188612662e-23 5.6568860706818214e-11 507.7266240299248 2.5302223784478503e-14 2.4518526587614104e-14 6.052259576839469 0.5623692136860611 1.7498038766912948e-16 1.5756774708463208e-18 2.696907118633629e-09 507.7266240299123 6.717404544551815e-16 1.1195674240919683e-16 6.3018430057771315 0.6267982852861324 9.063345336596707e-34 8.822201280922914e-20 1.9562725459446032e-05 0.00018234877937699836
6.24 507.7266240299121 3.3587022722759073e-16 3.873770376316597 507.7310028191582 8.624304968554873e-06 8.624304968218999e-06 3.5472023581127305 0.08430236861751883 -0.014099686843907784 507.72662402991193 0.0 3.3587022722759063e-16 3.873770377872334 4.016079223930929e-10 0.0 0.0 5.0250914540583835e-11 507.72662402992444 2.463048333002332e-14 2.4294613102795722e-14 6.052259577055225 0.5623692137400412 1.7498038766912948e-16 1.7911029846143748e-18 2.6970028033784788e-09 507.72662402991205 2.239134848183938e-16 1.1195674240919688e-16 6.3018445764122495 0.6267986907381962 9.063345336596707e-34 4.330106896423057e-20 1.970326523530757e-05 0.00018229234845603139
6.32 507.7266240299118 -2.239134848183938e-16 3.8737703763204 507.73101322371144 8.644797400367804e-06 8.644797400591719e-06 3.54607430047891 0.08459357267137771 -0.014101759462851741 507.7266240299116 -6.717404544551815e-16 4.478269696367877e-16 3.8737703778761428 4.0160941271328226e-10 0.0 0.0 4.516265139642428e-11 507.72662402992466 2.507831029966011e-14 2.5302223784478506e-14 6.05225957727099 0.5623692137942063 1.7498038766912948e-16 1.1611686794007697e-18 2.697086539348026e-09 507.72662402991244 1.0076106816827721e-15 1.2315241665011662e-15 6.30184615831738 0.6267990990997638 9.063345336596707e-34 4.326290578138363e-20 1.9844475869457156e-05 0.0001822357754684237
6.4 507.72662402991205 2.239134848183938e-16 3.8737703763238365 507.7310236351234 8.665303340881274e-06 8.665303340657359e-06 3.5449460757878857 0.0848848198503705 -0.014103862510707204 507.7266240299121 3.3587022722759073e-16 1.1195674240919688e-16 3.8737703778795853 4.016110176735545e-10 0.0 6.579676661732493e-23 4.104161455131816e-11 507.72662402992455 2.4854396814841714e-14 2.4630483330023314e-14 6.052259577486759 0.5623692138485203 1.7498038766912948e-16 8.821722160522822e-19 2.6971806385556185e-09 507.72662402991216 4.478269696367876e-16 2.2391348481839375e-16 6.301847751546224 0.6267995103846618 9.063345336596707e-34 5.794263713905409e-20 1.9986354769975802e-05 0.00018217906073319902
6.48 507.7266240299122 5.597837120459845e-16 3.8737703763269757 507.73103405344125 8.68582288301938e-06 8.685822882459591e-06 3.5438176817794584 0.08517611073797596 -0.01410599174431677 507.7266240299123 6.717404544551815e-16 1.1195674240919685e-16 3.87377037788273 4.0161239335376773e-10 0.0 6.579676818166747e-23 3.7685521370178776e-11 507.72662402992466 2.507831029966011e-14 2.451852658761411e-14 6.052259577702536 0.5623692139029562 1.7498038766912948e-16 2.182120332577446e-18 2.697267644478918e-09 507.72662402991176 -3.3587022722759073e-16 8.956539392735748e-16 6.301849356152679 0.626799924606774 9.063345336596707e-34 6.114902152971334e-20 2.0128910575872975e-05 0.00018212220457041343
6.5600000000000005 507.72662402991176 -3.3587022722759073e-16 3.8737703763298716 507.73104447870577 8.706356107055105e-06 8.706356107390979e-06 3.5426891165079297 0.08546744583648203 -0.014108143528397482 507.72662402991176 -3.3587022722759073e-16 0.0 3.873770377885631 4.0161376903400624e-10 0.0 0.0 3.4939162674163526e-11 507.7266240299243 2.4406569845204926e-14 2.4742440072432523e-14 6.0522595779183215 0.5623692139574925 1.7498038766912948e-16 2.0471283429499707e-18 2.6973554874062944e-09 507.7266240299121 3.3587022722759073e-16 6.717404544551817e-16 6.301850972190827 0.6268003417800395 9.063345336596707e-34 4.1201533345445056e-20 2.027215013642923e-05 0.00018206520730119962
6.640000000000001 507.726624029912 1.119567424091969e-16 3.8737703763325686 507.7310549109568 8.726903091470127e-06 8.72690309135817e-06 3.5415603782970395 0.08575882557861979 -0.014110314748430192 507.72662402991165 -5.597837120459845e-16 6.717404544551814e-16 3.873770377888333 4.016150300742205e-10 0.0 6.57967712914727e-23 3.268141313128581e-11 507.72662402992415 2.4070699617977334e-14 2.3958742875568134e-14 6.0522595781341115 0.5623692140121102 1.7498038766912948e-16 3.2468110003732448e-18 2.6974496273798887e-09 507.72662402991216 4.478269696367876e-16 3.358702272275907e-16 6.301852599714936 0.626800761918448 9.063345336596707e-34 8.829834615124214e-20 2.0416070352683483e-05 0.00018200806924779922
6.72 507.7266240299122 5.597837120459845e-16 3.873770376335101 507.73106535022777 8.747463902095008e-06 8.747463901535219e-06 3.540431465701393 0.08605025033752088 -0.01411250273611607 507.7266240299118 -2.239134848183938e-16 7.836971968643779e-16 3.873770377890871 4.0161652039454154e-10 0.0 0.0 3.081701560603278e-11 507.72662402992444 2.463048333002332e-14 2.4070699617977322e-14 6.052259578349911 0.5623692140667969 1.7498038766912948e-16 1.9149850305912238e-18 2.6975368700929425e-09 507.72662402991216 4.478269696367876e-16 1.1195674240919685e-16 6.301854238779464 0.6268011850360441 9.063345336596707e-34 9.475121206479583e-20 2.056066481456732e-05 0.00018195079073358492
6.8 507.7266240299119 -1.119567424091969e-16 3.8737703763374975 507.73107579655044 8.76803860151357e-06 8.768038601625527e-06 3.539302377473381 0.086341720435258 -0.014114705205432766 507.7266240299124 8.956539392735752e-16 1.0076106816827723e-15 3.873770377893272 4.01617666794742e-10 0.0 6.579677437631938e-23 2.9272029244964415e-11 507.72662402992455 2.4854396814841714e-14 2.4966353557250914e-14 6.052259578565721 0.5623692141215407 1.7498038766912948e-16 6.762258211547293e-19 2.69762715898042e-09 507.7266240299123 6.717404544551815e-16 7.836971968643785e-16 6.301855889439055 0.6268016111469208 9.063345336596707e-34 1.1903650496797454e-19 2.0705938369765743e-05 0.000181893372083077
6.88 507.7266240299123 6.717404544551815e-16 3.873770376339781 507.73108624995405 8.788627247271575e-06 8.788627246599829e-06 3.538173112534833 0.08663323615016248 -0.014116920197846883 507.72662402991193 0.0 6.71740454455181e-16 3.873770377895561 4.01619042475044e-10 0.0 6.579677590946087e-23 2.798716813856572e-11 507.7266240299247 2.5190267042069306e-14 2.4518526587614107e-14 6.052259578781532 0.5623692141763307 1.7498038766912948e-16 5.147581722687681e-18 2.6977130954466966e-09 507.7266240299121 3.3587022722759073e-16 3.358702272275905e-16 6.301857551748537 0.626802040265223 9.063345336596707e-34 7.973345498883454e-20 2.0851904115915517e-05 0.0001818358136219673
6.96 507.7266240299119 -1.119567424091969e-16 3.8737703763419713 507.73109671046575 8.809229892884351e-06 8.809229892996309e-06 3.5370436699527446 0.08692479772309068 -0.014119146035402798 507.726624029912 1.119567424091969e-16 2.2391348481839385e-16 3.873770377897756 4.016203035153107e-10 0.0 0.0 2.6915247808290133e-11 507.72662402992455 2.4854396814841714e-14 2.4966353557250914e-14 6.052259578997354 0.5623692142311609 1.7498038766912948e-16 1.0568318889402506e-18 2.697810353585739e-09 507.72662402991233 7.836971968643784e-16 8.956539392735754e-16 6.3018592257629304 0.6268024724051456 9.063345336596707e-34 4.3599713799052525e-20 2.0998573312709818e-05 0.00018177811567712674
7.04 507.726624029912 1.119567424091969e-16 3.8737703763440825 507.7311071781103 8.829846587053076e-06 8.829846586941119e-06 3.5359140489184893 0.08721640536279004 -0.01412138128053534 507.7266240299122 5.597837120459845e-16 4.478269696367876e-16 3.873770377899872 4.016215645555857e-10 0.0 0.0 2.6018631693602856e-11 507.7266240299245 2.4742440072432517e-14 2.4630483330023317e-14 6.052259579213183 0.5623692142860247 1.7498038766912948e-16 2.036745571580388e-18 2.697895489477131e-09 507.72662402991193 0.0 1.119567424091969e-16 6.301860911537439 0.6268029075809332 9.063345336596707e-34 4.3237113531016264e-20 2.114591739137046e-05 0.0001817202785765425
7.12 507.7266240299121 3.3587022722759073e-16 3.8737703763461284 507.7311176529115 8.850477376799584e-06 8.850477376463712e-06 3.534784248729995 0.08750805925050123 -0.0141236247016263 507.7266240299122 5.597837120459845e-16 2.2391348481839375e-16 3.8737703779019226 4.016227109558225e-10 0.0 0.0 2.5266899683629163e-11 507.72662402992444 2.463048333002332e-14 2.4294613102795722e-14 6.052259579429017 0.5623692143409165 1.7498038766912948e-16 9.950980640893524e-19 2.6979864019976985e-09 507.7266240299125 1.119567424091969e-15 7.836971968643781e-16 6.301862609127452 0.6268033458068785 9.063345336596707e-34 4.7381578240894325e-20 2.1293940733895775e-05 0.00018166230264942833
7.2 507.7266240299123 6.717404544551815e-16 3.87377037634812 507.7311281348918 8.871122306122875e-06 8.871122305451128e-06 3.5336542687764796 0.0877997595438981 -0.014125875243499897 507.7266240299121 3.3587022722759073e-16 3.358702272275905e-16 3.8737703779039183 4.0162374271602e-10 0.0 0.0 2.4635404827222374e-11 507.7266240299248 2.5302223784478503e-14 2.4630483330023304e-14 6.052259579644859 0.5623692143958319 1.7498038766912948e-16 2.6910743339417315e-18 2.6980744053869965e-09 507.72662402991216 4.478269696367876e-16 2.2391348481839366e-16 6.301864318588553 0.6268037870973253 9.063345336596707e-34 1.3575062451591115e-21 2.144270080607371e-05 0.00018160418822624105
7.28 507.72662402991244 1.0076106816827721e-15 3.8737703763500644 507.73113862407223 8.891781416670857e-06 8.891781415663238e-06 3.5325241085253736 0.08809150638046315 -0.014128132002144213 507.726624029912 1.119567424091969e-16 8.956539392735744e-16 3.873770377905867 4.016248891162674e-10 0.0 0.0 2.410394106533431e-11 507.7266240299244 2.4518526587614123e-14 2.3510915905931327e-14 6.052259579860709 0.5623692144507688 1.7498038766912948e-16 8.647104576748311e-19 2.698167620752978e-09 507.72662402991193 0.0 1.0076106816827712e-15 6.301866039976508 0.626804231466667 9.063345336596707e-34 6.242154502857425e-20 2.1592106770058055e-05 0.000181545935638493
7.36 507.72662402991205 2.239134848183938e-16 3.8737703763519695 507.7311491204719 8.912454745949039e-06 8.912454745725122e-06 3.531393767511113 0.08838329988038207 -0.014130394203051164 507.72662402991216 4.478269696367876e-16 2.2391348481839375e-16 3.873770377907777 4.016261501565637e-10 0.0 0.0 2.3655855052595598e-11 507.72662402992427 2.429461310279573e-14 2.407069961797733e-14 6.052259580076566 0.5623692145057231 1.7498038766912948e-16 2.0055043000890218e-18 2.6982546769832583e-09 507.7266240299123 6.717404544551815e-16 4.478269696367875e-16 6.301867773347274 0.626804678929345 9.063345336596707e-34 5.551369128868635e-20 2.1742264332799836e-05 0.00018148754521898067
7.44 507.72662402991193 0.0 3.873770376353842 507.7311596241112 8.933142334149889e-06 8.933142334149889e-06 3.5302632453255405 0.08867514014902063 -0.014132661182664846 507.72662402991193 0.0 0.0 3.873770377909654 4.016274111968634e-10 0.0 6.579678647102007e-23 2.3277602068105807e-11 507.7266240299242 2.418265636038653e-14 2.418265636038653e-14 6.052259580292431 0.5623692145606928 1.7498038766912948e-16 1.226550510474635e-18 2.698341496423784e-09 507.7266240299118 -2.239134848183938e-16 2.239134848183938e-16 6.301869518757002 0.6268051294998519 9.063345336596707e-34 6.825083242275793e-20 2.1893118174972e-05 0.00018142901730176407
7.5200000000000005 507.7266240299121 3.3587022722759073e-16 3.8737703763556866 507.7311701350074 8.953844215196304e-06 8.95384421486043e-06 3.5291325416096875 0.08896702727904662 -0.014134932372494843 507.72662402991193 0.0 3.3587022722759063e-16 3.873770377911503 4.0162844295707615e-10 0.0 0.0 2.2958079881618687e-11 507.72662402992455 2.4854396814841714e-14 2.4518526587614113e-14 6.052259580508302 0.5623692146156751 1.7498038766912948e-16 5.289926857367944e-19 2.6984358237475137e-09 507.7266240299122 5.597837120459845e-16 2.2391348481839375e-16 6.30187127626202 0.6268055831927264 9.063345336596707e-34 1.0976002057650585e-19 2.204464972941585e-05 0.00018137035222196368
7.6000000000000005 507.72662402991193 0.0 3.8737703763575078 507.73118065317936 8.974560426369876e-06 8.974560426369876e-06 3.5280016560467207 0.08925896135225035 -0.014137207285485256 507.72662402991193 0.0 0.0 3.8737703779133286 4.0162958935733626e-10 0.0 0.0 2.268774057512246e-11 507.72662402992444 2.463048333002332e-14 2.463048333002332e-14 6.052259580724182 0.5623692146706691 1.7498038766912948e-16 1.4458773694677214e-18 2.698520406262117e-09 507.72662402991216 4.478269696367876e-16 4.478269696367876e-16 6.30187304591886 0.6268060400225604 9.063345336596707e-34 7.017848556185292e-20 2.2196900614935597e-05 0.00018131155031598834
7.68 507.7266240299119 -1.119567424091969e-16 3.8737703763593085 507.731191178644 8.995291000921759e-06 8.995291001033716e-06 3.5268705883559224 0.08955094244109882 -0.014139485504377769 507.72662402991205 2.239134848183938e-16 3.358702272275908e-16 3.8737703779151342 4.016308503976434e-10 0.0 6.579679090773888e-23 2.2458923609747217e-11 507.72662402992466 2.507831029966011e-14 2.5190267042069306e-14 6.052259580940066 0.5623692147256726 1.7498038766912948e-16 6.965715533624069e-19 2.6986132876938296e-09 507.7266240299119 -1.119567424091969e-16 0.0 6.301874827784246 0.6268065000039953 9.063345336596707e-34 5.569884265943931e-20 2.234986415594461e-05 0.00018125261192148768
7.76 507.7266240299122 5.597837120459845e-16 3.873770376361093 507.73120171141784 9.016035971431364e-06 9.016035970871575e-06 3.525739338287463 0.08984297061008557 -0.01414176667161171 507.72662402991193 0.0 5.597837120459842e-16 3.873770377916923 4.0163199679790734e-10 0.0 0.0 2.226530071425259e-11 507.7266240299246 2.496635355725091e-14 2.4406569845204913e-14 6.052259581155959 0.562369214780685 1.7498038766912948e-16 1.619704326521231e-18 2.6987082291096698e-09 507.72662402991193 0.0 5.597837120459842e-16 6.301876621915078 0.6268069631517181 9.063345336596707e-34 1.319609307094787e-19 2.2503534446465227e-05 0.00018119353737723327
7.84 507.72662402991193 0.0 3.8737703763628635 507.73121225151715 9.03679536991832e-06 9.03679536991832e-06 3.5246079056180477 0.09013504591685408 -0.014144050480903322 507.72662402991193 0.0 0.0 3.8737703779186976 4.0163302855812777e-10 0.0 0.0 2.210120975121299e-11 507.7266240299246 2.496635355725091e-14 2.496635355725091e-14 6.052259581371858 0.5623692148357042 1.7498038766912948e-16 1.50099499331391e-18 2.6987914195086837e-09 507.72662402991165 -5.597837120459845e-16 5.597837120459845e-16 6.301878428368463 0.62680742948047 9.063345336596707e-34 1.18331031061685e-19 2.2657917558142716e-05 0.00018113432702324947
7.92 507.7266240299118 -2.239134848183938e-16 3.8737703763646216 507.73122279895904 9.057569230081607e-06 9.057569230305524e-06 3.5234762901470695 0.09042716841319053 -0.014146336669819536 507.7266240299121 3.3587022722759073e-16 5.597837120459846e-16 3.8737703779204598 4.0163406031834954e-10 0.0 6.579679529181656e-23 2.196209880622746e-11 507.72662402992444 2.463048333002332e-14 2.485439681484172e-14 6.052259581587766 0.5623692148907311 1.7498038766912948e-16 4.0899296924944083e-19 2.698881828959443e-09 507.7266240299123 6.717404544551815e-16 8.956539392735754e-16 6.3018802472017015 0.6268078990050422 9.063345336596707e-34 7.01820958369353e-20 2.281301496769356e-05 0.00018107498120078296
8.0 507.72662402991205 2.239134848183938e-16 3.873770376366369 507.73123335375817 9.078357580806065e-06 9.078357580582149e-06 3.52234449169341 0.09071933814585051 -0.014148625013582907 507.72662402991216 4.478269696367876e-16 2.2391348481839375e-16 3.873770377922212 4.0163532135866216e-10 0.0 0.0 2.1844193121012268e-11 507.72662402992427 2.429461310279573e-14 2.407069961797733e-14 6.052259581803679 0.5623692149457636 1.7498038766912948e-16 2.6358897967063888e-18 2.698972855104398e-09 507.7266240299121 3.3587022722759073e-16 1.1195674240919688e-16 6.301882078472277 0.6268083717402728 9.063345336596707e-34 7.044970772327985e-20 2.2968861625515244e-05 0.0001810155002522626


==> Numerical_results/singular_values_pod.csv <==
i sigma sigma_normalized
1 25430.177378675864 1.0
2 11587.299761859807 0.45565155088443005
3 5499.0633975620085 0.21624164533642518
4 2778.2301538436086 0.10924934232559685
5 2507.910924532203 0.09861948216826746
6 1833.1773743157084 0.072086692397706
7 602.0363817988805 0.02367409290285604
8 396.8479567965946 0.015605394759431216
9 351.67607261074994 0.013829084531106858
10 208.249295246659 0.008189061843559284
11 77.74493421814061 0.0030571919755200995
12 52.18422571078768 0.0020520590530582012
13 45.05104643057433 0.0017715584818669525
14 34.23392047225197 0.0013461927521181336
15 23.47402264100708 0.0009230774245676676
16 18.692796200294534 0.0007350635397442854
17 14.839852099607402 0.0005835528348320198
18 7.197025353911013 0.00028301121328182255
19 5.5336568097486065 0.00021760197451036188
20 4.251447732529675 0.0001671812063762744
21 2.9356782769650698 0.0001154407314290597
22 1.7869591831304585 7.026923786339333e-05
23 1.2026649668078624 4.729282650683912e-05
24 0.7273007392202981 2.859990822675765e-05
25 0.41938581197091934 1.649165893441977e-05
26 0.3240863072862186 1.2744162278552445e-05
27 0.1628545976158552 6.4039898421005405e-06
28 0.14593607372993583 5.738696649922253e-06
29 0.12771221802314356 5.0220734256551014e-06
30 0.061334557284773966 2.411880828491792e-06
31 0.039123762762000365 1.5384777769897538e-06
32 0.029164689025029125 1.1468535429676077e-06
33 0.020942557765145392 8.235317219103039e-07
34 0.018249157909320062 7.176181918661193e-07
35 0.012431721720568147 4.888570588969859e-07
36 0.00949895966973457 3.735310032756514e-07
37 0.007070009253108111 2.7801651352367574e-07
38 0.0032115469871002206 1.262888158142861e-07
39 0.0023877639021232648 9.389489764729255e-08
40 0.001565050450841259 6.154304107031558e-08
41 0.0007612431866271887 2.9934639278824655e-08
42 0.0005713627430119034 2.2467902386359757e-08
43 0.0002894720960601419 1.1383015216514962e-08
44 0.00018306405382608314 7.19869354822468e-09
45 0.00013612423632446035 5.352862243053228e-09
46 0.00010313016213947044 4.055424411862296e-09
47 6.619278374420223e-05 2.6029226127108067e-09
48 2.9341929818091316e-05 1.1538232463410028e-09
49 2.1249341515612017e-05 8.355954895316762e-10
50 1.0540521241499692e-05 4.1448870310823334e-10
51 8.094483023048561e-06 3.1830226358688645e-10
52 4.568603276944859e-06 1.7965282777680506e-10
53 3.860443605219669e-06 1.5180561062294406e-10
54 1.3452320629537744e-06 5.2899043641032595e-11
55 7.658247887148322e-07 3.011480326350395e-11
56 4.0590528981256005e-07 1.5961559519161142e-11
57 3.42524012625234e-07 1.3469194788725813e-11
58 3.3165651720984226e-07 1.3041848362723117e-11
59 1.8052884125713402e-07 7.099000473685806e-12
60 1.2128664052310022e-07 4.769398133447685e-12
61 5.29825074961766e-08 2.0834501744610075e-12
62 2.8311623397868728e-08 1.1133081368755634e-12
63 2.6581901798091113e-08 1.0452896730630361e-12
64 1.2031022847002352e-08 4.731002331541268e-13
65 5.968385904713775e-09 2.3469698287352434e-13
66 3.480778987443932e-09 1.368759224763683e-13
67 2.606342865796661e-09 1.0249015675298337e-13
68 2.322588274835351e-09 9.133197304329173e-14
69 1.6708706784353945e-09 6.570424789236747e-14
70 7.48471936290666e-10 2.943243081419822e-14
71 1.9661919331702243e-10 7.731727167656126e-15
72 1.67277500591035e-10 6.577913244573092e-15
73 1.30855274621211e-10 5.1456689692985765e-15
74 1.1181848460175025e-10 4.397078437034975e-15
75 9.118966710639949e-11 3.585884036454475e-15
76 7.873010090654071e-11 3.0959320390961482e-15
77 4.698285241557531e-11 1.8475235825516556e-15
78 4.1673666302451004e-11 1.6387485498782207e-15
79 3.2399147525226645e-11 1.2740433164416114e-15
80 3.174403660424762e-11 1.2482821543693265e-15
81 2.1092999333953326e-11 8.294475897616262e-16
82 1.9641271564628213e-11 7.723607772039427e-16
83 1.737688808498622e-11 6.833176122301599e-16
84 1.6563524795606612e-11 6.513334354284031e-16
85 1.5751744324539055e-11 6.194115003597054e-16
86 1.2403668133571518e-11 4.877538976182072e-16
87 1.0616079967812625e-11 4.174599260449751e-16
88 9.690358241271358e-12 3.810574380577101e-16
89 9.142176326135353e-12 3.595010836928492e-16
90 8.268097954216254e-12 3.251293858905348e-16
91 7.744562623452048e-12 3.0454221801638505e-16
92 7.598894510187713e-12 2.988140584721074e-16
93 7.306316418291981e-12 2.8730890506562473e-16
94 7.010435126533058e-12 2.75673858744358e-16
95 6.4657142490152325e-12 2.542536040050185e-16
96 6.348892573312525e-12 2.4965978328709197e-16
97 6.273711741127602e-12 2.4670342041689176e-16
98 5.759435656529793e-12 2.264803572058169e-16
99 4.970778503772565e-12 1.9546770868931278e-16
100 4.880031343246035e-12 1.9189922549805415e-16
101 4.471529432671461e-12 1.7583555812791943e-16
102 4.182324985212634e-12 1.6446306775349774e-16
103 3.92827000833724e-12 1.5447277263709684e-16
104 3.86906252301161e-12 1.5214453542333371e-16
105 3.866898188831244e-12 1.5205942653289472e-16
106 3.803628305625843e-12 1.4957144218802518e-16
107 3.154617414109618e-12 1.2405015376553685e-16
108 2.6180872638435383e-12 1.0295198593616183e-16
109 2.384506659004262e-12 9.376681190606866e-17
110 2.3662124952296697e-12 9.30474239323956e-17
111 2.3662124952296697e-12 9.30474239323956e-17
112 2.3662124952296697e-12 9.30474239323956e-17
113 2.3662124952296697e-12 9.30474239323956e-17
114 2.3662124952296697e-12 9.30474239323956e-17
115 2.3662124952296697e-12 9.30474239323956e-17
116 2.3662124952296697e-12 9.30474239323956e-17
117 2.3662124952296697e-12 9.30474239323956e-17
118 2.3662124952296697e-12 9.30474239323956e-17
119 2.3662124952296697e-12 9.30474239323956e-17
120 2.3662124952296697e-12 9.30474239323956e-17
121 2.3662124952296697e-12 9.30474239323956e-17
122 2.3662124952296697e-12 9.30474239323956e-17
123 2.3662124952296697e-12 9.30474239323956e-17
124 2.3662124952296697e-12 9.30474239323956e-17
125 2.3662124952296697e-12 9.30474239323956e-17
126 2.3662124952296697e-12 9.30474239323956e-17
127 2.3662124952296697e-12 9.30474239323956e-17
128 2.3662124952296697e-12 9.30474239323956e-17
129 2.3662124952296697e-12 9.30474239323956e-17
130 2.3662124952296697e-12 9.30474239323956e-17
131 2.3662124952296697e-12 9.30474239323956e-17
132 2.3662124952296697e-12 9.30474239323956e-17
133 2.3662124952296697e-12 9.30474239323956e-17
134 2.3662124952296697e-12 9.30474239323956e-17
135 2.3662124952296697e-12 9.30474239323956e-17
136 2.3662124952296697e-12 9.30474239323956e-17
137 2.3662124952296697e-12 9.30474239323956e-17
138 2.3662124952296697e-12 9.30474239323956e-17
139 2.3662124952296697e-12 9.30474239323956e-17
140 2.3662124952296697e-12 9.30474239323956e-17
141 2.3662124952296697e-12 9.30474239323956e-17
142 2.3662124952296697e-12 9.30474239323956e-17
143 2.3662124952296697e-12 9.30474239323956e-17
144 2.3662124952296697e-12 9.30474239323956e-17
145 2.3662124952296697e-12 9.30474239323956e-17
146 2.3662124952296697e-12 9.30474239323956e-17
147 2.3662124952296697e-12 9.30474239323956e-17
148 2.3662124952296697e-12 9.30474239323956e-17
149 2.3662124952296697e-12 9.30474239323956e-17
150 2.3662124952296697e-12 9.30474239323956e-17
151 2.3662124952296697e-12 9.30474239323956e-17
152 2.3662124952296697e-12 9.30474239323956e-17
153 2.3662124952296697e-12 9.30474239323956e-17
154 2.3662124952296697e-12 9.30474239323956e-17
155 2.3662124952296697e-12 9.30474239323956e-17
156 2.3662124952296697e-12 9.30474239323956e-17
157 2.3662124952296697e-12 9.30474239323956e-17
158 2.3662124952296697e-12 9.30474239323956e-17
159 2.3662124952296697e-12 9.30474239323956e-17
160 2.3662124952296697e-12 9.30474239323956e-17
161 2.3662124952296697e-12 9.30474239323956e-17
162 2.3662124952296697e-12 9.30474239323956e-17
163 2.3662124952296697e-12 9.30474239323956e-17
164 2.3662124952296697e-12 9.30474239323956e-17
165 2.3662124952296697e-12 9.30474239323956e-17
166 2.3662124952296697e-12 9.30474239323956e-17
167 2.3662124952296697e-12 9.30474239323956e-17
168 2.3662124952296697e-12 9.30474239323956e-17
169 2.3662124952296697e-12 9.30474239323956e-17
170 2.3662124952296697e-12 9.30474239323956e-17
171 2.3662124952296697e-12 9.30474239323956e-17
172 2.3662124952296697e-12 9.30474239323956e-17
173 2.3662124952296697e-12 9.30474239323956e-17
174 2.3662124952296697e-12 9.30474239323956e-17
175 2.3662124952296697e-12 9.30474239323956e-17
176 2.3662124952296697e-12 9.30474239323956e-17
177 2.3662124952296697e-12 9.30474239323956e-17
178 2.3662124952296697e-12 9.30474239323956e-17
179 2.3662124952296697e-12 9.30474239323956e-17
180 2.3662124952296697e-12 9.30474239323956e-17
181 2.3662124952296697e-12 9.30474239323956e-17
182 2.3662124952296697e-12 9.30474239323956e-17
183 2.3662124952296697e-12 9.30474239323956e-17
184 2.3662124952296697e-12 9.30474239323956e-17
185 2.3662124952296697e-12 9.30474239323956e-17
186 2.3662124952296697e-12 9.30474239323956e-17
187 2.3662124952296697e-12 9.30474239323956e-17
188 2.3662124952296697e-12 9.30474239323956e-17
189 2.3662124952296697e-12 9.30474239323956e-17
190 2.3662124952296697e-12 9.30474239323956e-17
191 2.3662124952296697e-12 9.30474239323956e-17
192 2.3662124952296697e-12 9.30474239323956e-17
193 2.3662124952296697e-12 9.30474239323956e-17
194 2.3662124952296697e-12 9.30474239323956e-17
195 2.3662124952296697e-12 9.30474239323956e-17
196 2.3662124952296697e-12 9.30474239323956e-17
197 2.3662124952296697e-12 9.30474239323956e-17
198 2.3662124952296697e-12 9.30474239323956e-17
199 2.3662124952296697e-12 9.30474239323956e-17
200 2.3662124952296697e-12 9.30474239323956e-17
201 2.3662124952296697e-12 9.30474239323956e-17
202 2.3662124952296697e-12 9.30474239323956e-17
203 2.3662124952296697e-12 9.30474239323956e-17
204 2.3662124952296697e-12 9.30474239323956e-17
205 2.3662124952296697e-12 9.30474239323956e-17
206 2.3662124952296697e-12 9.30474239323956e-17
207 2.3662124952296697e-12 9.30474239323956e-17
208 2.3662124952296697e-12 9.30474239323956e-17
209 2.3662124952296697e-12 9.30474239323956e-17
210 2.3662124952296697e-12 9.30474239323956e-17
211 2.3662124952296697e-12 9.30474239323956e-17
212 2.3662124952296697e-12 9.30474239323956e-17
213 2.3662124952296697e-12 9.30474239323956e-17
214 2.3662124952296697e-12 9.30474239323956e-17
215 2.3662124952296697e-12 9.30474239323956e-17
216 2.3662124952296697e-12 9.30474239323956e-17
217 2.3662124952296697e-12 9.30474239323956e-17
218 2.3662124952296697e-12 9.30474239323956e-17
219 2.3662124952296697e-12 9.30474239323956e-17
220 2.3662124952296697e-12 9.30474239323956e-17
221 2.3662124952296697e-12 9.30474239323956e-17
222 2.3662124952296697e-12 9.30474239323956e-17
223 2.3662124952296697e-12 9.30474239323956e-17
224 2.3662124952296697e-12 9.30474239323956e-17
225 2.3662124952296697e-12 9.30474239323956e-17
226 2.3662124952296697e-12 9.30474239323956e-17
227 2.3662124952296697e-12 9.30474239323956e-17
228 2.3662124952296697e-12 9.30474239323956e-17
229 2.3662124952296697e-12 9.30474239323956e-17
230 2.3662124952296697e-12 9.30474239323956e-17
231 2.3662124952296697e-12 9.30474239323956e-17
232 2.3662124952296697e-12 9.30474239323956e-17
233 2.3662124952296697e-12 9.30474239323956e-17
234 2.3662124952296697e-12 9.30474239323956e-17
235 2.3662124952296697e-12 9.30474239323956e-17
236 2.3662124952296697e-12 9.30474239323956e-17
237 2.3662124952296697e-12 9.30474239323956e-17
238 2.3662124952296697e-12 9.30474239323956e-17
239 2.3662124952296697e-12 9.30474239323956e-17
240 2.3662124952296697e-12 9.30474239323956e-17
241 2.3662124952296697e-12 9.30474239323956e-17
242 2.3662124952296697e-12 9.30474239323956e-17
243 2.3662124952296697e-12 9.30474239323956e-17
244 2.3662124952296697e-12 9.30474239323956e-17
245 2.3662124952296697e-12 9.30474239323956e-17
246 2.3662124952296697e-12 9.30474239323956e-17
247 2.3662124952296697e-12 9.30474239323956e-17
248 2.3662124952296697e-12 9.30474239323956e-17
249 2.3662124952296697e-12 9.30474239323956e-17
250 2.3662124952296697e-12 9.30474239323956e-17
251 2.3662124952296697e-12 9.30474239323956e-17
252 2.3662124952296697e-12 9.30474239323956e-17
253 2.3662124952296697e-12 9.30474239323956e-17
254 2.3662124952296697e-12 9.30474239323956e-17
255 2.3662124952296697e-12 9.30474239323956e-17
256 2.3662124952296697e-12 9.30474239323956e-17
257 2.3662124952296697e-12 9.30474239323956e-17
258 2.3662124952296697e-12 9.30474239323956e-17
259 2.3662124952296697e-12 9.30474239323956e-17
260 2.3662124952296697e-12 9.30474239323956e-17
261 2.3662124952296697e-12 9.30474239323956e-17
262 2.3662124952296697e-12 9.30474239323956e-17
263 2.3662124952296697e-12 9.30474239323956e-17
264 2.3662124952296697e-12 9.30474239323956e-17
265 2.3662124952296697e-12 9.30474239323956e-17
266 2.3662124952296697e-12 9.30474239323956e-17
267 2.3662124952296697e-12 9.30474239323956e-17
268 2.3662124952296697e-12 9.30474239323956e-17
269 2.3662124952296697e-12 9.30474239323956e-17
270 2.3662124952296697e-12 9.30474239323956e-17
271 2.3662124952296697e-12 9.30474239323956e-17
272 2.3662124952296697e-12 9.30474239323956e-17
273 2.3662124952296697e-12 9.30474239323956e-17
274 2.3662124952296697e-12 9.30474239323956e-17
275 2.3662124952296697e-12 9.30474239323956e-17
276 2.3662124952296697e-12 9.30474239323956e-17
277 2.3662124952296697e-12 9.30474239323956e-17
278 2.3662124952296697e-12 9.30474239323956e-17
279 2.3662124952296697e-12 9.30474239323956e-17
280 2.3662124952296697e-12 9.30474239323956e-17
281 2.3662124952296697e-12 9.30474239323956e-17
282 2.3662124952296697e-12 9.30474239323956e-17
283 2.3662124952296697e-12 9.30474239323956e-17
284 2.3662124952296697e-12 9.30474239323956e-17
285 2.3662124952296697e-12 9.30474239323956e-17
286 2.3662124952296697e-12 9.30474239323956e-17
287 2.3662124952296697e-12 9.30474239323956e-17
288 2.3662124952296697e-12 9.30474239323956e-17
289 2.3662124952296697e-12 9.30474239323956e-17
290 2.3662124952296697e-12 9.30474239323956e-17
291 2.3662124952296697e-12 9.30474239323956e-17
292 2.3662124952296697e-12 9.30474239323956e-17
293 2.3662124952296697e-12 9.30474239323956e-17
294 2.3662124952296697e-12 9.30474239323956e-17
295 2.3662124952296697e-12 9.30474239323956e-17
296 2.3662124952296697e-12 9.30474239323956e-17
297 2.3662124952296697e-12 9.30474239323956e-17
298 2.3662124952296697e-12 9.30474239323956e-17
299 2.3662124952296697e-12 9.30474239323956e-17
300 2.3662124952296697e-12 9.30474239323956e-17
301 2.3662124952296697e-12 9.30474239323956e-17
302 2.3662124952296697e-12 9.30474239323956e-17
303 2.3662124952296697e-12 9.30474239323956e-17
304 2.3662124952296697e-12 9.30474239323956e-17
305 2.3662124952296697e-12 9.30474239323956e-17
306 2.3662124952296697e-12 9.30474239323956e-17
307 2.3662124952296697e-12 9.30474239323956e-17
308 2.3662124952296697e-12 9.30474239323956e-17
309 2.3662124952296697e-12 9.30474239323956e-17
310 2.3662124952296697e-12 9.30474239323956e-17
311 2.3662124952296697e-12 9.30474239323956e-17
312 2.3662124952296697e-12 9.30474239323956e-17
313 2.3662124952296697e-12 9.30474239323956e-17
314 2.3662124952296697e-12 9.30474239323956e-17
315 2.3662124952296697e-12 9.30474239323956e-17
316 2.3662124952296697e-12 9.30474239323956e-17
317 2.3662124952296697e-12 9.30474239323956e-17
318 2.3662124952296697e-12 9.30474239323956e-17
319 2.3662124952296697e-12 9.30474239323956e-17
320 2.3662124952296697e-12 9.30474239323956e-17
321 2.3662124952296697e-12 9.30474239323956e-17
322 2.3662124952296697e-12 9.30474239323956e-17
323 2.3662124952296697e-12 9.30474239323956e-17
324 2.3662124952296697e-12 9.30474239323956e-17
325 2.3662124952296697e-12 9.30474239323956e-17
326 2.3662124952296697e-12 9.30474239323956e-17
327 2.3662124952296697e-12 9.30474239323956e-17
328 2.3662124952296697e-12 9.30474239323956e-17
329 2.3662124952296697e-12 9.30474239323956e-17
330 2.3662124952296697e-12 9.30474239323956e-17
331 2.3662124952296697e-12 9.30474239323956e-17
332 2.3662124952296697e-12 9.30474239323956e-17
333 2.3662124952296697e-12 9.30474239323956e-17
334 2.3662124952296697e-12 9.30474239323956e-17
335 2.3662124952296697e-12 9.30474239323956e-17
336 2.3662124952296697e-12 9.30474239323956e-17
337 2.3662124952296697e-12 9.30474239323956e-17
338 2.3662124952296697e-12 9.30474239323956e-17
339 2.3662124952296697e-12 9.30474239323956e-17
340 2.3662124952296697e-12 9.30474239323956e-17
341 2.3662124952296697e-12 9.30474239323956e-17
342 2.3662124952296697e-12 9.30474239323956e-17
343 2.3662124952296697e-12 9.30474239323956e-17
344 2.3662124952296697e-12 9.30474239323956e-17
345 2.3662124952296697e-12 9.30474239323956e-17
346 2.3662124952296697e-12 9.30474239323956e-17
347 2.3662124952296697e-12 9.30474239323956e-17
348 2.3662124952296697e-12 9.30474239323956e-17
349 2.3662124952296697e-12 9.30474239323956e-17
350 2.3662124952296697e-12 9.30474239323956e-17
351 2.3662124952296697e-12 9.30474239323956e-17
352 2.3662124952296697e-12 9.30474239323956e-17
353 2.3662124952296697e-12 9.30474239323956e-17
354 2.3662124952296697e-12 9.30474239323956e-17
355 2.3662124952296697e-12 9.30474239323956e-17
356 2.3662124952296697e-12 9.30474239323956e-17
357 2.3662124952296697e-12 9.30474239323956e-17
358 2.3662124952296697e-12 9.30474239323956e-17
359 2.3662124952296697e-12 9.30474239323956e-17
360 2.3662124952296697e-12 9.30474239323956e-17
361 2.3662124952296697e-12 9.30474239323956e-17
362 2.3662124952296697e-12 9.30474239323956e-17
363 2.3662124952296697e-12 9.30474239323956e-17
364 2.3662124952296697e-12 9.30474239323956e-17
365 2.3662124952296697e-12 9.30474239323956e-17
366 2.3662124952296697e-12 9.30474239323956e-17
367 2.3662124952296697e-12 9.30474239323956e-17
368 2.3662124952296697e-12 9.30474239323956e-17
369 2.3662124952296697e-12 9.30474239323956e-17
370 2.3662124952296697e-12 9.30474239323956e-17
371 2.3662124952296697e-12 9.30474239323956e-17
372 2.3662124952296697e-12 9.30474239323956e-17
373 2.3662124952296697e-12 9.30474239323956e-17
374 2.3662124952296697e-12 9.30474239323956e-17
375 2.3662124952296697e-12 9.30474239323956e-17
376 2.3662124952296697e-12 9.30474239323956e-17
377 2.3662124952296697e-12 9.30474239323956e-17
378 2.3662124952296697e-12 9.30474239323956e-17
379 2.3662124952296697e-12 9.30474239323956e-17
380 2.3662124952296697e-12 9.30474239323956e-17
381 2.3662124952296697e-12 9.30474239323956e-17
382 2.3662124952296697e-12 9.30474239323956e-17
383 2.3662124952296697e-12 9.30474239323956e-17
384 2.3662124952296697e-12 9.30474239323956e-17
385 2.3662124952296697e-12 9.30474239323956e-17
386 2.3662124952296697e-12 9.30474239323956e-17
387 2.3662124952296697e-12 9.30474239323956e-17
388 2.3662124952296697e-12 9.30474239323956e-17
389 2.3662124952296697e-12 9.30474239323956e-17
390 2.3662124952296697e-12 9.30474239323956e-17
391 2.3662124952296697e-12 9.30474239323956e-17
392 2.3662124952296697e-12 9.30474239323956e-17
393 2.3662124952296697e-12 9.30474239323956e-17
394 2.3662124952296697e-12 9.30474239323956e-17
395 2.3662124952296697e-12 9.30474239323956e-17
396 2.3662124952296697e-12 9.30474239323956e-17
397 2.3662124952296697e-12 9.30474239323956e-17
398 2.3662124952296697e-12 9.30474239323956e-17
399 2.3662124952296697e-12 9.30474239323956e-17
400 2.3662124952296697e-12 9.30474239323956e-17
401 2.3662124952296697e-12 9.30474239323956e-17
402 2.3662124952296697e-12 9.30474239323956e-17
403 2.3662124952296697e-12 9.30474239323956e-17
404 2.3662124952296697e-12 9.30474239323956e-17
405 2.3662124952296697e-12 9.30474239323956e-17
406 2.3662124952296697e-12 9.30474239323956e-17
407 2.3662124952296697e-12 9.30474239323956e-17
408 2.3662124952296697e-12 9.30474239323956e-17
409 2.3662124952296697e-12 9.30474239323956e-17
410 2.3662124952296697e-12 9.30474239323956e-17
411 2.3662124952296697e-12 9.30474239323956e-17
412 2.3662124952296697e-12 9.30474239323956e-17
413 2.3662124952296697e-12 9.30474239323956e-17
414 2.3662124952296697e-12 9.30474239323956e-17
415 2.3662124952296697e-12 9.30474239323956e-17
416 2.3662124952296697e-12 9.30474239323956e-17
417 2.3662124952296697e-12 9.30474239323956e-17
418 2.3662124952296697e-12 9.30474239323956e-17
419 2.3662124952296697e-12 9.30474239323956e-17
420 2.3662124952296697e-12 9.30474239323956e-17
421 2.3662124952296697e-12 9.30474239323956e-17
422 2.3662124952296697e-12 9.30474239323956e-17
423 2.3662124952296697e-12 9.30474239323956e-17
424 2.3662124952296697e-12 9.30474239323956e-17
425 2.3662124952296697e-12 9.30474239323956e-17
426 2.3662124952296697e-12 9.30474239323956e-17
427 2.3662124952296697e-12 9.30474239323956e-17
428 2.3662124952296697e-12 9.30474239323956e-17
429 2.3662124952296697e-12 9.30474239323956e-17
430 2.3662124952296697e-12 9.30474239323956e-17
431 2.3662124952296697e-12 9.30474239323956e-17
432 2.3662124952296697e-12 9.30474239323956e-17
433 2.3662124952296697e-12 9.30474239323956e-17
434 2.3662124952296697e-12 9.30474239323956e-17
435 2.3662124952296697e-12 9.30474239323956e-17
436 2.3662124952296697e-12 9.30474239323956e-17
437 2.3662124952296697e-12 9.30474239323956e-17
438 2.3662124952296697e-12 9.30474239323956e-17
439 2.3662124952296697e-12 9.30474239323956e-17
440 2.3662124952296697e-12 9.30474239323956e-17
441 2.3662124952296697e-12 9.30474239323956e-17
442 2.3662124952296697e-12 9.30474239323956e-17
443 2.3662124952296697e-12 9.30474239323956e-17
444 2.3662124952296697e-12 9.30474239323956e-17
445 2.3662124952296697e-12 9.30474239323956e-17
446 2.3662124952296697e-12 9.30474239323956e-17
447 2.3662124952296697e-12 9.30474239323956e-17
448 2.3662124952296697e-12 9.30474239323956e-17
449 2.3662124952296697e-12 9.30474239323956e-17
450 2.3662124952296697e-12 9.30474239323956e-17
451 2.3662124952296697e-12 9.30474239323956e-17
452 2.3662124952296697e-12 9.30474239323956e-17
453 2.3662124952296697e-12 9.30474239323956e-17
454 2.3662124952296697e-12 9.30474239323956e-17
455 2.3662124952296697e-12 9.30474239323956e-17
456 2.3662124952296697e-12 9.30474239323956e-17
457 2.3662124952296697e-12 9.30474239323956e-17
458 2.3662124952296697e-12 9.30474239323956e-17
459 2.3662124952296697e-12 9.30474239323956e-17
460 2.3662124952296697e-12 9.30474239323956e-17
461 2.3662124952296697e-12 9.30474239323956e-17
462 2.3662124952296697e-12 9.30474239323956e-17
463 2.3662124952296697e-12 9.30474239323956e-17
464 2.3662124952296697e-12 9.30474239323956e-17
465 2.3662124952296697e-12 9.30474239323956e-17
466 2.3662124952296697e-12 9.30474239323956e-17
467 2.3662124952296697e-12 9.30474239323956e-17
468 2.3662124952296697e-12 9.30474239323956e-17
469 2.3662124952296697e-12 9.30474239323956e-17
470 2.3662124952296697e-12 9.30474239323956e-17
471 2.3662124952296697e-12 9.30474239323956e-17
472 2.3662124952296697e-12 9.30474239323956e-17
473 2.3662124952296697e-12 9.30474239323956e-17
474 2.3662124952296697e-12 9.30474239323956e-17
475 2.3662124952296697e-12 9.30474239323956e-17
476 2.3662124952296697e-12 9.30474239323956e-17
477 2.3662124952296697e-12 9.30474239323956e-17
478 2.3662124952296697e-12 9.30474239323956e-17
479 2.3662124952296697e-12 9.30474239323956e-17
480 2.3662124952296697e-12 9.30474239323956e-17
481 2.3662124952296697e-12 9.30474239323956e-17
482 2.3662124952296697e-12 9.30474239323956e-17
483 2.3662124952296697e-12 9.30474239323956e-17
484 2.3662124952296697e-12 9.30474239323956e-17
485 2.3662124952296697e-12 9.30474239323956e-17
486 2.3662124952296697e-12 9.30474239323956e-17
487 2.3662124952296697e-12 9.30474239323956e-17
488 2.3662124952296697e-12 9.30474239323956e-17
489 2.3662124952296697e-12 9.30474239323956e-17
490 2.3662124952296697e-12 9.30474239323956e-17
491 2.3662124952296697e-12 9.30474239323956e-17
492 2.3662124952296697e-12 9.30474239323956e-17
493 2.3662124952296697e-12 9.30474239323956e-17
494 2.3662124952296697e-12 9.30474239323956e-17
495 2.3662124952296697e-12 9.30474239323956e-17
496 2.3662124952296697e-12 9.30474239323956e-17
497 2.3662124952296697e-12 9.30474239323956e-17
498 2.3662124952296697e-12 9.30474239323956e-17
499 2.3662124952296697e-12 9.30474239323956e-17
500 2.3662124952296697e-12 9.30474239323956e-17
501 2.3662124952296697e-12 9.30474239323956e-17
502 2.3662124952296697e-12 9.30474239323956e-17
503 2.3662124952296697e-12 9.30474239323956e-17
504 2.3662124952296697e-12 9.30474239323956e-17
505 2.3662124952296697e-12 9.30474239323956e-17
506 2.3662124952296697e-12 9.30474239323956e-17
507 2.3662124952296697e-12 9.30474239323956e-17
508 2.3662124952296697e-12 9.30474239323956e-17
509 2.3662124952296697e-12 9.30474239323956e-17
510 2.3662124952296697e-12 9.30474239323956e-17
511 2.3662124952296697e-12 9.30474239323956e-17
512 2.3662124952296697e-12 9.30474239323956e-17
513 2.3662124952296697e-12 9.30474239323956e-17
514 2.3662124952296697e-12 9.30474239323956e-17
515 2.3662124952296697e-12 9.30474239323956e-17
516 2.3662124952296697e-12 9.30474239323956e-17
517 2.3662124952296697e-12 9.30474239323956e-17
518 2.3662124952296697e-12 9.30474239323956e-17
519 2.3662124952296697e-12 9.30474239323956e-17
520 2.3662124952296697e-12 9.30474239323956e-17
521 2.3662124952296697e-12 9.30474239323956e-17
522 2.3662124952296697e-12 9.30474239323956e-17
523 2.3662124952296697e-12 9.30474239323956e-17
524 2.3662124952296697e-12 9.30474239323956e-17
525 2.3662124952296697e-12 9.30474239323956e-17
526 2.3662124952296697e-12 9.30474239323956e-17
527 2.3662124952296697e-12 9.30474239323956e-17
528 2.3662124952296697e-12 9.30474239323956e-17
529 2.3662124952296697e-12 9.30474239323956e-17
530 2.3662124952296697e-12 9.30474239323956e-17
531 2.3662124952296697e-12 9.30474239323956e-17
532 2.3662124952296697e-12 9.30474239323956e-17
533 2.3662124952296697e-12 9.30474239323956e-17
534 2.3662124952296697e-12 9.30474239323956e-17
535 2.3662124952296697e-12 9.30474239323956e-17
536 2.3662124952296697e-12 9.30474239323956e-17
537 2.3662124952296697e-12 9.30474239323956e-17
538 2.3662124952296697e-12 9.30474239323956e-17
539 2.3662124952296697e-12 9.30474239323956e-17
540 2.3662124952296697e-12 9.30474239323956e-17
541 2.3662124952296697e-12 9.30474239323956e-17
542 2.3662124952296697e-12 9.30474239323956e-17
543 2.3662124952296697e-12 9.30474239323956e-17
544 2.3662124952296697e-12 9.30474239323956e-17
545 2.3662124952296697e-12 9.30474239323956e-17
546 2.3662124952296697e-12 9.30474239323956e-17
547 2.3662124952296697e-12 9.30474239323956e-17
548 2.3662124952296697e-12 9.30474239323956e-17
549 2.3662124952296697e-12 9.30474239323956e-17
550 2.3662124952296697e-12 9.30474239323956e-17
551 2.3662124952296697e-12 9.30474239323956e-17
552 2.3662124952296697e-12 9.30474239323956e-17
553 2.3662124952296697e-12 9.30474239323956e-17
554 2.3662124952296697e-12 9.30474239323956e-17
555 2.3662124952296697e-12 9.30474239323956e-17
556 2.3662124952296697e-12 9.30474239323956e-17
557 2.3662124952296697e-12 9.30474239323956e-17
558 2.3662124952296697e-12 9.30474239323956e-17
559 2.3662124952296697e-12 9.30474239323956e-17
560 2.3662124952296697e-12 9.30474239323956e-17
561 2.3662124952296697e-12 9.30474239323956e-17
562 2.3662124952296697e-12 9.30474239323956e-17
563 2.3662124952296697e-12 9.30474239323956e-17
564 2.3662124952296697e-12 9.30474239323956e-17
565 2.3662124952296697e-12 9.30474239323956e-17
566 2.3662124952296697e-12 9.30474239323956e-17
567 2.3662124952296697e-12 9.30474239323956e-17
568 2.3662124952296697e-12 9.30474239323956e-17
569 2.3662124952296697e-12 9.30474239323956e-17
570 2.3662124952296697e-12 9.30474239323956e-17
571 2.3662124952296697e-12 9.30474239323956e-17
572 2.3662124952296697e-12 9.30474239323956e-17
573 2.3662124952296697e-12 9.30474239323956e-17
574 2.3662124952296697e-12 9.30474239323956e-17
575 2.3662124952296697e-12 9.30474239323956e-17
576 2.3662124952296697e-12 9.30474239323956e-17
577 2.3662124952296697e-12 9.30474239323956e-17
578 2.3662124952296697e-12 9.30474239323956e-17
579 2.3662124952296697e-12 9.30474239323956e-17
580 2.3662124952296697e-12 9.30474239323956e-17
581 2.3662124952296697e-12 9.30474239323956e-17
582 2.3662124952296697e-12 9.30474239323956e-17
583 2.3662124952296697e-12 9.30474239323956e-17
584 2.3662124952296697e-12 9.30474239323956e-17
585 2.3662124952296697e-12 9.30474239323956e-17
586 2.3662124952296697e-12 9.30474239323956e-17
587 2.3662124952296697e-12 9.30474239323956e-17
588 2.3662124952296697e-12 9.30474239323956e-17
589 2.3662124952296697e-12 9.30474239323956e-17
590 2.3662124952296697e-12 9.30474239323956e-17
591 2.3662124952296697e-12 9.30474239323956e-17
592 2.3662124952296697e-12 9.30474239323956e-17
593 2.3662124952296697e-12 9.30474239323956e-17
594 2.3662124952296697e-12 9.30474239323956e-17
595 2.3662124952296697e-12 9.30474239323956e-17
596 2.3662124952296697e-12 9.30474239323956e-17
597 2.3662124952296697e-12 9.30474239323956e-17
598 2.3662124952296697e-12 9.30474239323956e-17
599 2.3662124952296697e-12 9.30474239323956e-17
600 2.3662124952296697e-12 9.30474239323956e-17
601 2.3662124952296697e-12 9.30474239323956e-17
602 2.3662124952296697e-12 9.30474239323956e-17
603 2.3662124952296697e-12 9.30474239323956e-17
604 2.3662124952296697e-12 9.30474239323956e-17
605 2.3662124952296697e-12 9.30474239323956e-17
606 2.3662124952296697e-12 9.30474239323956e-17
607 2.3662124952296697e-12 9.30474239323956e-17
608 2.3662124952296697e-12 9.30474239323956e-17
609 2.3662124952296697e-12 9.30474239323956e-17
610 2.3662124952296697e-12 9.30474239323956e-17
611 2.3662124952296697e-12 9.30474239323956e-17
612 2.3662124952296697e-12 9.30474239323956e-17
613 2.3662124952296697e-12 9.30474239323956e-17
614 2.3662124952296697e-12 9.30474239323956e-17
615 2.3662124952296697e-12 9.30474239323956e-17
616 2.3662124952296697e-12 9.30474239323956e-17
617 2.3662124952296697e-12 9.30474239323956e-17
618 2.3662124952296697e-12 9.30474239323956e-17
619 2.3662124952296697e-12 9.30474239323956e-17
620 2.3662124952296697e-12 9.30474239323956e-17
621 2.3662124952296697e-12 9.30474239323956e-17
622 2.3662124952296697e-12 9.30474239323956e-17
623 2.3662124952296697e-12 9.30474239323956e-17
624 2.3662124952296697e-12 9.30474239323956e-17
625 2.3662124952296697e-12 9.30474239323956e-17
626 2.3662124952296697e-12 9.30474239323956e-17
627 2.3662124952296697e-12 9.30474239323956e-17
628 2.3662124952296697e-12 9.30474239323956e-17
629 2.3662124952296697e-12 9.30474239323956e-17
630 2.3662124952296697e-12 9.30474239323956e-17
631 2.3662124952296697e-12 9.30474239323956e-17
632 2.3662124952296697e-12 9.30474239323956e-17
633 2.3662124952296697e-12 9.30474239323956e-17
634 2.3662124952296697e-12 9.30474239323956e-17
635 2.3662124952296697e-12 9.30474239323956e-17
636 2.3662124952296697e-12 9.30474239323956e-17
637 2.3662124952296697e-12 9.30474239323956e-17
638 2.3662124952296697e-12 9.30474239323956e-17
639 2.3662124952296697e-12 9.30474239323956e-17
640 2.3662124952296697e-12 9.30474239323956e-17
641 2.3662124952296697e-12 9.30474239323956e-17
642 2.3662124952296697e-12 9.30474239323956e-17
643 2.3662124952296697e-12 9.30474239323956e-17
644 2.3662124952296697e-12 9.30474239323956e-17
645 2.3662124952296697e-12 9.30474239323956e-17
646 2.3662124952296697e-12 9.30474239323956e-17
647 2.3662124952296697e-12 9.30474239323956e-17
648 2.3662124952296697e-12 9.30474239323956e-17
649 2.3662124952296697e-12 9.30474239323956e-17
650 2.3662124952296697e-12 9.30474239323956e-17
651 2.3662124952296697e-12 9.30474239323956e-17
652 2.3662124952296697e-12 9.30474239323956e-17
653 2.3662124952296697e-12 9.30474239323956e-17
654 2.3662124952296697e-12 9.30474239323956e-17
655 2.3662124952296697e-12 9.30474239323956e-17
656 2.3662124952296697e-12 9.30474239323956e-17
657 2.3662124952296697e-12 9.30474239323956e-17
658 2.3662124952296697e-12 9.30474239323956e-17
659 2.3662124952296697e-12 9.30474239323956e-17
660 2.3662124952296697e-12 9.30474239323956e-17
661 2.3662124952296697e-12 9.30474239323956e-17
662 2.3662124952296697e-12 9.30474239323956e-17
663 2.3662124952296697e-12 9.30474239323956e-17
664 2.3662124952296697e-12 9.30474239323956e-17
665 2.3662124952296697e-12 9.30474239323956e-17
666 2.3662124952296697e-12 9.30474239323956e-17
667 2.3662124952296697e-12 9.30474239323956e-17
668 2.3662124952296697e-12 9.30474239323956e-17
669 2.3662124952296697e-12 9.30474239323956e-17
670 2.3662124952296697e-12 9.30474239323956e-17
671 2.3662124952296697e-12 9.30474239323956e-17
672 2.3662124952296697e-12 9.30474239323956e-17
673 2.3662124952296697e-12 9.30474239323956e-17
674 2.3662124952296697e-12 9.30474239323956e-17
675 2.3662124952296697e-12 9.30474239323956e-17
676 2.3662124952296697e-12 9.30474239323956e-17
677 2.3662124952296697e-12 9.30474239323956e-17
678 2.3662124952296697e-12 9.30474239323956e-17
679 2.3662124952296697e-12 9.30474239323956e-17
680 2.3662124952296697e-12 9.30474239323956e-17
681 2.3662124952296697e-12 9.30474239323956e-17
682 2.3662124952296697e-12 9.30474239323956e-17
683 2.3662124952296697e-12 9.30474239323956e-17
684 2.3662124952296697e-12 9.30474239323956e-17
685 2.3662124952296697e-12 9.30474239323956e-17
686 2.3662124952296697e-12 9.30474239323956e-17
687 2.3662124952296697e-12 9.30474239323956e-17
688 2.3662124952296697e-12 9.30474239323956e-17
689 2.3662124952296697e-12 9.30474239323956e-17
690 2.3662124952296697e-12 9.30474239323956e-17
691 2.3662124952296697e-12 9.30474239323956e-17
692 2.3662124952296697e-12 9.30474239323956e-17
693 2.3662124952296697e-12 9.30474239323956e-17
694 2.3662124952296697e-12 9.30474239323956e-17
695 2.3662124952296697e-12 9.30474239323956e-17
696 2.3662124952296697e-12 9.30474239323956e-17
697 2.3662124952296697e-12 9.30474239323956e-17
698 2.3662124952296697e-12 9.30474239323956e-17
699 2.3662124952296697e-12 9.30474239323956e-17
700 2.3662124952296697e-12 9.30474239323956e-17
701 2.3662124952296697e-12 9.30474239323956e-17
702 2.3662124952296697e-12 9.30474239323956e-17
703 2.3662124952296697e-12 9.30474239323956e-17
704 2.3662124952296697e-12 9.30474239323956e-17
705 2.3662124952296697e-12 9.30474239323956e-17
706 2.3662124952296697e-12 9.30474239323956e-17
707 2.3662124952296697e-12 9.30474239323956e-17
708 2.3662124952296697e-12 9.30474239323956e-17
709 2.3662124952296697e-12 9.30474239323956e-17
710 2.3662124952296697e-12 9.30474239323956e-17
711 2.3662124952296697e-12 9.30474239323956e-17
712 2.3662124952296697e-12 9.30474239323956e-17
713 2.3662124952296697e-12 9.30474239323956e-17
714 2.3662124952296697e-12 9.30474239323956e-17
715 2.3662124952296697e-12 9.30474239323956e-17
716 2.3662124952296697e-12 9.30474239323956e-17
717 2.3662124952296697e-12 9.30474239323956e-17
718 2.3662124952296697e-12 9.30474239323956e-17
719 2.3662124952296697e-12 9.30474239323956e-17
720 2.3662124952296697e-12 9.30474239323956e-17
721 2.3662124952296697e-12 9.30474239323956e-17
722 2.3662124952296697e-12 9.30474239323956e-17
723 2.3662124952296697e-12 9.30474239323956e-17
724 2.3662124952296697e-12 9.30474239323956e-17
725 2.3662124952296697e-12 9.30474239323956e-17
726 2.3662124952296697e-12 9.30474239323956e-17
727 2.3662124952296697e-12 9.30474239323956e-17
728 2.3662124952296697e-12 9.30474239323956e-17
729 2.3662124952296697e-12 9.30474239323956e-17
730 2.3662124952296697e-12 9.30474239323956e-17
731 2.3662124952296697e-12 9.30474239323956e-17
732 2.3662124952296697e-12 9.30474239323956e-17
733 2.3662124952296697e-12 9.30474239323956e-17
734 2.3662124952296697e-12 9.30474239323956e-17
735 2.3662124952296697e-12 9.30474239323956e-17
736 2.3662124952296697e-12 9.30474239323956e-17
737 2.3662124952296697e-12 9.30474239323956e-17
738 2.3662124952296697e-12 9.30474239323956e-17
739 2.3662124952296697e-12 9.30474239323956e-17
740 2.3662124952296697e-12 9.30474239323956e-17
741 2.3662124952296697e-12 9.30474239323956e-17
742 2.3662124952296697e-12 9.30474239323956e-17
743 2.3662124952296697e-12 9.30474239323956e-17
744 2.3662124952296697e-12 9.30474239323956e-17
745 2.3662124952296697e-12 9.30474239323956e-17
746 2.3662124952296697e-12 9.30474239323956e-17
747 2.3662124952296697e-12 9.30474239323956e-17
748 2.3662124952296697e-12 9.30474239323956e-17
749 2.3662124952296697e-12 9.30474239323956e-17
750 2.3662124952296697e-12 9.30474239323956e-17
751 2.3662124952296697e-12 9.30474239323956e-17
752 2.3662124952296697e-12 9.30474239323956e-17
753 2.3662124952296697e-12 9.30474239323956e-17
754 2.3662124952296697e-12 9.30474239323956e-17
755 2.3662124952296697e-12 9.30474239323956e-17
756 2.3662124952296697e-12 9.30474239323956e-17
757 2.3662124952296697e-12 9.30474239323956e-17
758 2.3662124952296697e-12 9.30474239323956e-17
759 2.3662124952296697e-12 9.30474239323956e-17
760 2.3662124952296697e-12 9.30474239323956e-17
761 2.3662124952296697e-12 9.30474239323956e-17
762 2.3662124952296697e-12 9.30474239323956e-17
763 2.3662124952296697e-12 9.30474239323956e-17
764 2.3662124952296697e-12 9.30474239323956e-17
765 2.3662124952296697e-12 9.30474239323956e-17
766 2.3662124952296697e-12 9.30474239323956e-17
767 2.3662124952296697e-12 9.30474239323956e-17
768 2.3662124952296697e-12 9.30474239323956e-17
769 2.3662124952296697e-12 9.30474239323956e-17
770 2.3662124952296697e-12 9.30474239323956e-17
771 2.3662124952296697e-12 9.30474239323956e-17
772 2.3662124952296697e-12 9.30474239323956e-17
773 2.3662124952296697e-12 9.30474239323956e-17
774 2.3662124952296697e-12 9.30474239323956e-17
775 2.3662124952296697e-12 9.30474239323956e-17
776 2.3662124952296697e-12 9.30474239323956e-17
777 2.3662124952296697e-12 9.30474239323956e-17
778 2.3662124952296697e-12 9.30474239323956e-17
779 2.3662124952296697e-12 9.30474239323956e-17
780 2.3662124952296697e-12 9.30474239323956e-17
781 2.3662124952296697e-12 9.30474239323956e-17
782 2.3662124952296697e-12 9.30474239323956e-17
783 2.3662124952296697e-12 9.30474239323956e-17
784 2.3662124952296697e-12 9.30474239323956e-17
785 2.3662124952296697e-12 9.30474239323956e-17
786 2.3662124952296697e-12 9.30474239323956e-17
787 2.3662124952296697e-12 9.30474239323956e-17
788 2.3662124952296697e-12 9.30474239323956e-17
789 2.3662124952296697e-12 9.30474239323956e-17
790 2.3662124952296697e-12 9.30474239323956e-17
791 2.3662124952296697e-12 9.30474239323956e-17
792 2.3662124952296697e-12 9.30474239323956e-17
793 2.3662124952296697e-12 9.30474239323956e-17
794 2.3662124952296697e-12 9.30474239323956e-17
795 2.3662124952296697e-12 9.30474239323956e-17
796 2.3662124952296697e-12 9.30474239323956e-17
797 2.3662124952296697e-12 9.30474239323956e-17
798 2.3662124952296697e-12 9.30474239323956e-17
799 2.3662124952296697e-12 9.30474239323956e-17
800 2.3662124952296697e-12 9.30474239323956e-17
801 2.3662124952296697e-12 9.30474239323956e-17
802 2.3662124952296697e-12 9.30474239323956e-17
803 2.3662124952296697e-12 9.30474239323956e-17
804 2.3662124952296697e-12 9.30474239323956e-17
805 2.3662124952296697e-12 9.30474239323956e-17
806 2.3662124952296697e-12 9.30474239323956e-17
807 2.3662124952296697e-12 9.30474239323956e-17
808 2.3662124952296697e-12 9.30474239323956e-17
809 2.3662124952296697e-12 9.30474239323956e-17
810 2.3662124952296697e-12 9.30474239323956e-17
811 2.3662124952296697e-12 9.30474239323956e-17
812 2.3662124952296697e-12 9.30474239323956e-17
813 2.3662124952296697e-12 9.30474239323956e-17
814 2.3662124952296697e-12 9.30474239323956e-17
815 2.3662124952296697e-12 9.30474239323956e-17
816 2.3662124952296697e-12 9.30474239323956e-17
817 2.3662124952296697e-12 9.30474239323956e-17
818 2.3662124952296697e-12 9.30474239323956e-17
819 2.3662124952296697e-12 9.30474239323956e-17
820 2.3662124952296697e-12 9.30474239323956e-17
821 2.3662124952296697e-12 9.30474239323956e-17
822 2.3662124952296697e-12 9.30474239323956e-17
823 2.3662124952296697e-12 9.30474239323956e-17
824 2.3662124952296697e-12 9.30474239323956e-17
825 2.3662124952296697e-12 9.30474239323956e-17
826 2.3662124952296697e-12 9.30474239323956e-17
827 2.3662124952296697e-12 9.30474239323956e-17
828 2.3662124952296697e-12 9.30474239323956e-17
829 2.3662124952296697e-12 9.30474239323956e-17
830 2.3662124952296697e-12 9.30474239323956e-17
831 2.3662124952296697e-12 9.30474239323956e-17
832 2.3662124952296697e-12 9.30474239323956e-17
833 2.3662124952296697e-12 9.30474239323956e-17
834 2.3662124952296697e-12 9.30474239323956e-17
835 2.3662124952296697e-12 9.30474239323956e-17
836 2.3662124952296697e-12 9.30474239323956e-17
837 2.3662124952296697e-12 9.30474239323956e-17
838 2.3662124952296697e-12 9.30474239323956e-17
839 2.3662124952296697e-12 9.30474239323956e-17
840 2.3662124952296697e-12 9.30474239323956e-17
841 2.3662124952296697e-12 9.30474239323956e-17
842 2.3662124952296697e-12 9.30474239323956e-17
843 2.3662124952296697e-12 9.30474239323956e-17
844 2.3662124952296697e-12 9.30474239323956e-17
845 2.3662124952296697e-12 9.30474239323956e-17
846 2.3662124952296697e-12 9.30474239323956e-17
847 2.3662124952296697e-12 9.30474239323956e-17
848 2.3662124952296697e-12 9.30474239323956e-17
849 2.3662124952296697e-12 9.30474239323956e-17
850 2.3662124952296697e-12 9.30474239323956e-17
851 2.3662124952296697e-12 9.30474239323956e-17
852 2.3662124952296697e-12 9.30474239323956e-17
853 2.3662124952296697e-12 9.30474239323956e-17
854 2.3662124952296697e-12 9.30474239323956e-17
855 2.3662124952296697e-12 9.30474239323956e-17
856 2.3662124952296697e-12 9.30474239323956e-17
857 2.3662124952296697e-12 9.30474239323956e-17
858 2.3662124952296697e-12 9.30474239323956e-17
859 2.3662124952296697e-12 9.30474239323956e-17
860 2.3662124952296697e-12 9.30474239323956e-17
861 2.3662124952296697e-12 9.30474239323956e-17
862 2.3662124952296697e-12 9.30474239323956e-17
863 2.3662124952296697e-12 9.30474239323956e-17
864 2.3662124952296697e-12 9.30474239323956e-17
865 2.3662124952296697e-12 9.30474239323956e-17
866 2.3662124952296697e-12 9.30474239323956e-17
867 2.3662124952296697e-12 9.30474239323956e-17
868 2.3662124952296697e-12 9.30474239323956e-17
869 2.3662124952296697e-12 9.30474239323956e-17
870 2.3662124952296697e-12 9.30474239323956e-17
871 2.3662124952296697e-12 9.30474239323956e-17
872 2.3662124952296697e-12 9.30474239323956e-17
873 2.3662124952296697e-12 9.30474239323956e-17
874 2.3662124952296697e-12 9.30474239323956e-17
875 2.3662124952296697e-12 9.30474239323956e-17
876 2.3662124952296697e-12 9.30474239323956e-17
877 2.3662124952296697e-12 9.30474239323956e-17
878 2.3662124952296697e-12 9.30474239323956e-17
879 2.3662124952296697e-12 9.30474239323956e-17
880 2.3662124952296697e-12 9.30474239323956e-17
881 2.3662124952296697e-12 9.30474239323956e-17
882 2.3662124952296697e-12 9.30474239323956e-17
883 2.3662124952296697e-12 9.30474239323956e-17
884 2.3662124952296697e-12 9.30474239323956e-17
885 2.3662124952296697e-12 9.30474239323956e-17
886 2.3662124952296697e-12 9.30474239323956e-17
887 2.3662124952296697e-12 9.30474239323956e-17
888 2.3662124952296697e-12 9.30474239323956e-17
889 2.3662124952296697e-12 9.30474239323956e-17
890 2.3662124952296697e-12 9.30474239323956e-17
891 2.3662124952296697e-12 9.30474239323956e-17
892 2.3662124952296697e-12 9.30474239323956e-17
893 2.3662124952296697e-12 9.30474239323956e-17
894 2.3662124952296697e-12 9.30474239323956e-17
895 2.3662124952296697e-12 9.30474239323956e-17
896 2.3662124952296697e-12 9.30474239323956e-17
897 2.3662124952296697e-12 9.30474239323956e-17
898 2.3662124952296697e-12 9.30474239323956e-17
899 2.3662124952296697e-12 9.30474239323956e-17
900 2.3662124952296697e-12 9.30474239323956e-17
901 2.3662124952296697e-12 9.30474239323956e-17
902 2.3662124952296697e-12 9.30474239323956e-17
903 2.3662124952296697e-12 9.30474239323956e-17
904 2.3662124952296697e-12 9.30474239323956e-17
905 2.3662124952296697e-12 9.30474239323956e-17
906 2.3662124952296697e-12 9.30474239323956e-17
907 2.3662124952296697e-12 9.30474239323956e-17
908 2.3662124952296697e-12 9.30474239323956e-17
909 2.3662124952296697e-12 9.30474239323956e-17
910 2.3662124952296697e-12 9.30474239323956e-17
911 2.3662124952296697e-12 9.30474239323956e-17
912 2.3662124952296697e-12 9.30474239323956e-17
913 2.3662124952296697e-12 9.30474239323956e-17
914 2.3662124952296697e-12 9.30474239323956e-17
915 2.3662124952296697e-12 9.30474239323956e-17
916 2.3662124952296697e-12 9.30474239323956e-17
917 2.3662124952296697e-12 9.30474239323956e-17
918 2.3662124952296697e-12 9.30474239323956e-17
919 2.3662124952296697e-12 9.30474239323956e-17
920 2.3662124952296697e-12 9.30474239323956e-17
921 2.3662124952296697e-12 9.30474239323956e-17
922 2.3662124952296697e-12 9.30474239323956e-17
923 2.3662124952296697e-12 9.30474239323956e-17
924 2.3662124952296697e-12 9.30474239323956e-17
925 2.3662124952296697e-12 9.30474239323956e-17
926 2.3662124952296697e-12 9.30474239323956e-17
927 2.3662124952296697e-12 9.30474239323956e-17
928 2.3662124952296697e-12 9.30474239323956e-17
929 2.3662124952296697e-12 9.30474239323956e-17
930 2.3662124952296697e-12 9.30474239323956e-17
931 2.3662124952296697e-12 9.30474239323956e-17
932 2.3662124952296697e-12 9.30474239323956e-17
933 2.3662124952296697e-12 9.30474239323956e-17
934 2.3662124952296697e-12 9.30474239323956e-17
935 2.3662124952296697e-12 9.30474239323956e-17
936 2.3662124952296697e-12 9.30474239323956e-17
937 2.3662124952296697e-12 9.30474239323956e-17
938 2.3662124952296697e-12 9.30474239323956e-17
939 2.3662124952296697e-12 9.30474239323956e-17
940 2.3662124952296697e-12 9.30474239323956e-17
941 2.3662124952296697e-12 9.30474239323956e-17
942 2.3662124952296697e-12 9.30474239323956e-17
943 2.3662124952296697e-12 9.30474239323956e-17
944 2.3662124952296697e-12 9.30474239323956e-17
945 2.3662124952296697e-12 9.30474239323956e-17
946 2.3662124952296697e-12 9.30474239323956e-17
947 2.3662124952296697e-12 9.30474239323956e-17
948 2.3662124952296697e-12 9.30474239323956e-17
949 2.3662124952296697e-12 9.30474239323956e-17
950 2.3662124952296697e-12 9.30474239323956e-17
951 2.3662124952296697e-12 9.30474239323956e-17
952 2.3662124952296697e-12 9.30474239323956e-17
953 2.3662124952296697e-12 9.30474239323956e-17
954 2.3662124952296697e-12 9.30474239323956e-17
955 2.3662124952296697e-12 9.30474239323956e-17
956 2.3662124952296697e-12 9.30474239323956e-17
957 2.3662124952296697e-12 9.30474239323956e-17
958 2.3662124952296697e-12 9.30474239323956e-17
959 2.3662124952296697e-12 9.30474239323956e-17
960 2.3662124952296697e-12 9.30474239323956e-17
961 2.3662124952296697e-12 9.30474239323956e-17
962 2.3662124952296697e-12 9.30474239323956e-17
963 2.3662124952296697e-12 9.30474239323956e-17
964 2.3662124952296697e-12 9.30474239323956e-17
965 2.3662124952296697e-12 9.30474239323956e-17
966 2.3662124952296697e-12 9.30474239323956e-17
967 2.3662124952296697e-12 9.30474239323956e-17
968 2.3662124952296697e-12 9.30474239323956e-17
969 2.3662124952296697e-12 9.30474239323956e-17
970 2.3662124952296697e-12 9.30474239323956e-17
971 2.3662124952296697e-12 9.30474239323956e-17
972 2.3662124952296697e-12 9.30474239323956e-17
973 2.3662124952296697e-12 9.30474239323956e-17
974 2.3662124952296697e-12 9.30474239323956e-17
975 2.3662124952296697e-12 9.30474239323956e-17
976 2.3662124952296697e-12 9.30474239323956e-17
977 2.3662124952296697e-12 9.30474239323956e-17
978 2.3662124952296697e-12 9.30474239323956e-17
979 2.3662124952296697e-12 9.30474239323956e-17
980 2.3662124952296697e-12 9.30474239323956e-17
981 2.3662124952296697e-12 9.30474239323956e-17
982 2.3662124952296697e-12 9.30474239323956e-17
983 2.3662124952296697e-12 9.30474239323956e-17
984 2.3662124952296697e-12 9.30474239323956e-17
985 2.3662124952296697e-12 9.30474239323956e-17
986 2.3662124952296697e-12 9.30474239323956e-17
987 2.3662124952296697e-12 9.30474239323956e-17
988 2.3662124952296697e-12 9.30474239323956e-17
989 2.3662124952296697e-12 9.30474239323956e-17
990 2.3662124952296697e-12 9.30474239323956e-17
991 2.3662124952296697e-12 9.30474239323956e-17
992 2.3662124952296697e-12 9.30474239323956e-17
993 2.3662124952296697e-12 9.30474239323956e-17
994 2.3662124952296697e-12 9.30474239323956e-17
995 2.3662124952296697e-12 9.30474239323956e-17
996 2.3662124952296697e-12 9.30474239323956e-17
997 2.3662124952296697e-12 9.30474239323956e-17
998 2.3662124952296697e-12 9.30474239323956e-17
999 2.3662124952296697e-12 9.30474239323956e-17
1000 2.3662124952296697e-12 9.30474239323956e-17
1001 2.3662124952296697e-12 9.30474239323956e-17
1002 2.3662124952296697e-12 9.30474239323956e-17
1003 2.3662124952296697e-12 9.30474239323956e-17
1004 2.3662124952296697e-12 9.30474239323956e-17
1005 2.3662124952296697e-12 9.30474239323956e-17
1006 2.3662124952296697e-12 9.30474239323956e-17
1007 2.3662124952296697e-12 9.30474239323956e-17
1008 2.3662124952296697e-12 9.30474239323956e-17
1009 2.3662124952296697e-12 9.30474239323956e-17
1010 2.3662124952296697e-12 9.30474239323956e-17
1011 2.3662124952296697e-12 9.30474239323956e-17
1012 2.3662124952296697e-12 9.30474239323956e-17
1013 2.3662124952296697e-12 9.30474239323956e-17
1014 2.3662124952296697e-12 9.30474239323956e-17
1015 2.3662124952296697e-12 9.30474239323956e-17
1016 2.3662124952296697e-12 9.30474239323956e-17
1017 2.3662124952296697e-12 9.30474239323956e-17
1018 2.3662124952296697e-12 9.30474239323956e-17
1019 2.3662124952296697e-12 9.30474239323956e-17
1020 2.3662124952296697e-12 9.30474239323956e-17
1021 2.3662124952296697e-12 9.30474239323956e-17
1022 2.3662124952296697e-12 9.30474239323956e-17
1023 2.3662124952296697e-12 9.30474239323956e-17
1024 2.3662124952296697e-12 9.30474239323956e-17
1025 2.3662124952296697e-12 9.30474239323956e-17
1026 2.3662124952296697e-12 9.30474239323956e-17
1027 2.3662124952296697e-12 9.30474239323956e-17
1028 2.3662124952296697e-12 9.30474239323956e-17
1029 2.3662124952296697e-12 9.30474239323956e-17
1030 2.3662124952296697e-12 9.30474239323956e-17
1031 2.3662124952296697e-12 9.30474239323956e-17
1032 2.3662124952296697e-12 9.30474239323956e-17
1033 2.3662124952296697e-12 9.30474239323956e-17
1034 2.3662124952296697e-12 9.30474239323956e-17
1035 2.3662124952296697e-12 9.30474239323956e-17
1036 2.3662124952296697e-12 9.30474239323956e-17
1037 2.3662124952296697e-12 9.30474239323956e-17
1038 2.3662124952296697e-12 9.30474239323956e-17
1039 2.3662124952296697e-12 9.30474239323956e-17
1040 2.3662124952296697e-12 9.30474239323956e-17
1041 2.3662124952296697e-12 9.30474239323956e-17
1042 2.3662124952296697e-12 9.30474239323956e-17
1043 2.3662124952296697e-12 9.30474239323956e-17
1044 2.3662124952296697e-12 9.30474239323956e-17
1045 2.3662124952296697e-12 9.30474239323956e-17
1046 2.3662124952296697e-12 9.30474239323956e-17
1047 2.3662124952296697e-12 9.30474239323956e-17
1048 2.3662124952296697e-12 9.30474239323956e-17
1049 2.3662124952296697e-12 9.30474239323956e-17
1050 2.3662124952296697e-12 9.30474239323956e-17
1051 2.3662124952296697e-12 9.30474239323956e-17
1052 2.3662124952296697e-12 9.30474239323956e-17
1053 2.3662124952296697e-12 9.30474239323956e-17
1054 2.3662124952296697e-12 9.30474239323956e-17
1055 2.3662124952296697e-12 9.30474239323956e-17
1056 2.3662124952296697e-12 9.30474239323956e-17
1057 2.3662124952296697e-12 9.30474239323956e-17
1058 2.3662124952296697e-12 9.30474239323956e-17
1059 2.3662124952296697e-12 9.30474239323956e-17
1060 2.3662124952296697e-12 9.30474239323956e-17
1061 2.3662124952296697e-12 9.30474239323956e-17
1062 2.3662124952296697e-12 9.30474239323956e-17
1063 2.3662124952296697e-12 9.30474239323956e-17
1064 2.3662124952296697e-12 9.30474239323956e-17
1065 2.3662124952296697e-12 9.30474239323956e-17
1066 2.3662124952296697e-12 9.30474239323956e-17
1067 2.3662124952296697e-12 9.30474239323956e-17
1068 2.3662124952296697e-12 9.30474239323956e-17
1069 2.3662124952296697e-12 9.30474239323956e-17
1070 2.3662124952296697e-12 9.30474239323956e-17
1071 2.3662124952296697e-12 9.30474239323956e-17
1072 2.3662124952296697e-12 9.30474239323956e-17
1073 2.3662124952296697e-12 9.30474239323956e-17
1074 2.3662124952296697e-12 9.30474239323956e-17
1075 2.3662124952296697e-12 9.30474239323956e-17
1076 2.3662124952296697e-12 9.30474239323956e-17
1077 2.3662124952296697e-12 9.30474239323956e-17
1078 2.3662124952296697e-12 9.30474239323956e-17
1079 2.3662124952296697e-12 9.30474239323956e-17
1080 2.3662124952296697e-12 9.30474239323956e-17
1081 2.3662124952296697e-12 9.30474239323956e-17
1082 2.3662124952296697e-12 9.30474239323956e-17
1083 2.3662124952296697e-12 9.30474239323956e-17
1084 2.3662124952296697e-12 9.30474239323956e-17
1085 2.3662124952296697e-12 9.30474239323956e-17
1086 2.3662124952296697e-12 9.30474239323956e-17
1087 2.3662124952296697e-12 9.30474239323956e-17
1088 2.3662124952296697e-12 9.30474239323956e-17
1089 2.3662124952296697e-12 9.30474239323956e-17
1090 2.3662124952296697e-12 9.30474239323956e-17
1091 2.3662124952296697e-12 9.30474239323956e-17
1092 2.3662124952296697e-12 9.30474239323956e-17
1093 2.3662124952296697e-12 9.30474239323956e-17
1094 2.3662124952296697e-12 9.30474239323956e-17
1095 2.3662124952296697e-12 9.30474239323956e-17
1096 2.3662124952296697e-12 9.30474239323956e-17
1097 2.3662124952296697e-12 9.30474239323956e-17
1098 2.3662124952296697e-12 9.30474239323956e-17
1099 2.3662124952296697e-12 9.30474239323956e-17
1100 2.3662124952296697e-12 9.30474239323956e-17
1101 2.3662124952296697e-12 9.30474239323956e-17
1102 2.3662124952296697e-12 9.30474239323956e-17
1103 2.3662124952296697e-12 9.30474239323956e-17
1104 2.3662124952296697e-12 9.30474239323956e-17
1105 2.3662124952296697e-12 9.30474239323956e-17
1106 2.3662124952296697e-12 9.30474239323956e-17
1107 2.3662124952296697e-12 9.30474239323956e-17
1108 2.3662124952296697e-12 9.30474239323956e-17
1109 2.3662124952296697e-12 9.30474239323956e-17
1110 2.3662124952296697e-12 9.30474239323956e-17
1111 2.3662124952296697e-12 9.30474239323956e-17
1112 2.3662124952296697e-12 9.30474239323956e-17
1113 2.3662124952296697e-12 9.30474239323956e-17
1114 2.3662124952296697e-12 9.30474239323956e-17
1115 2.3662124952296697e-12 9.30474239323956e-17
1116 2.3662124952296697e-12 9.30474239323956e-17
1117 2.3662124952296697e-12 9.30474239323956e-17
1118 2.3662124952296697e-12 9.30474239323956e-17
1119 2.3662124952296697e-12 9.30474239323956e-17
1120 2.3662124952296697e-12 9.30474239323956e-17
1121 2.3662124952296697e-12 9.30474239323956e-17
1122 2.3662124952296697e-12 9.30474239323956e-17
1123 2.3662124952296697e-12 9.30474239323956e-17
1124 2.3662124952296697e-12 9.30474239323956e-17
1125 2.3662124952296697e-12 9.30474239323956e-17
1126 2.3662124952296697e-12 9.30474239323956e-17
1127 2.3662124952296697e-12 9.30474239323956e-17
1128 2.3662124952296697e-12 9.30474239323956e-17
1129 2.3662124952296697e-12 9.30474239323956e-17
1130 2.3662124952296697e-12 9.30474239323956e-17
1131 2.3662124952296697e-12 9.30474239323956e-17
1132 2.3662124952296697e-12 9.30474239323956e-17
1133 2.3662124952296697e-12 9.30474239323956e-17
1134 2.3662124952296697e-12 9.30474239323956e-17
1135 2.3662124952296697e-12 9.30474239323956e-17
1136 2.3662124952296697e-12 9.30474239323956e-17
1137 2.3662124952296697e-12 9.30474239323956e-17
1138 2.3662124952296697e-12 9.30474239323956e-17
1139 2.3662124952296697e-12 9.30474239323956e-17
1140 2.3662124952296697e-12 9.30474239323956e-17
1141 2.3662124952296697e-12 9.30474239323956e-17
1142 2.3662124952296697e-12 9.30474239323956e-17
1143 2.3662124952296697e-12 9.30474239323956e-17
1144 2.3662124952296697e-12 9.30474239323956e-17
1145 2.3662124952296697e-12 9.30474239323956e-17
1146 2.3662124952296697e-12 9.30474239323956e-17
1147 2.3662124952296697e-12 9.30474239323956e-17
1148 2.3662124952296697e-12 9.30474239323956e-17
1149 2.3662124952296697e-12 9.30474239323956e-17
1150 2.3662124952296697e-12 9.30474239323956e-17
1151 2.3662124952296697e-12 9.30474239323956e-17
1152 2.3662124952296697e-12 9.30474239323956e-17
1153 2.3662124952296697e-12 9.30474239323956e-17
1154 2.3662124952296697e-12 9.30474239323956e-17
1155 2.3662124952296697e-12 9.30474239323956e-17
1156 2.3662124952296697e-12 9.30474239323956e-17
1157 2.3662124952296697e-12 9.30474239323956e-17
1158 2.3662124952296697e-12 9.30474239323956e-17
1159 2.3662124952296697e-12 9.30474239323956e-17
1160 2.3662124952296697e-12 9.30474239323956e-17
1161 2.3662124952296697e-12 9.30474239323956e-17
1162 2.3662124952296697e-12 9.30474239323956e-17
1163 2.3662124952296697e-12 9.30474239323956e-17
1164 2.3662124952296697e-12 9.30474239323956e-17
1165 2.3662124952296697e-12 9.30474239323956e-17
1166 2.3662124952296697e-12 9.30474239323956e-17
1167 2.3662124952296697e-12 9.30474239323956e-17
1168 2.3662124952296697e-12 9.30474239323956e-17
1169 2.3662124952296697e-12 9.30474239323956e-17
1170 2.3662124952296697e-12 9.30474239323956e-17
1171 2.3662124952296697e-12 9.30474239323956e-17
1172 2.3662124952296697e-12 9.30474239323956e-17
1173 2.3662124952296697e-12 9.30474239323956e-17
1174 2.3662124952296697e-12 9.30474239323956e-17
1175 2.3662124952296697e-12 9.30474239323956e-17
1176 2.3662124952296697e-12 9.30474239323956e-17
1177 2.3662124952296697e-12 9.30474239323956e-17
1178 2.3662124952296697e-12 9.30474239323956e-17
1179 2.3662124952296697e-12 9.30474239323956e-17
1180 2.3662124952296697e-12 9.30474239323956e-17
1181 2.3662124952296697e-12 9.30474239323956e-17
1182 2.3662124952296697e-12 9.30474239323956e-17
1183 2.3662124952296697e-12 9.30474239323956e-17
1184 2.3662124952296697e-12 9.30474239323956e-17
1185 2.3662124952296697e-12 9.30474239323956e-17
1186 2.3662124952296697e-12 9.30474239323956e-17
1187 2.3662124952296697e-12 9.30474239323956e-17
1188 2.3662124952296697e-12 9.30474239323956e-17
1189 2.3662124952296697e-12 9.30474239323956e-17
1190 2.3662124952296697e-12 9.30474239323956e-17
1191 2.3662124952296697e-12 9.30474239323956e-17
1192 2.3662124952296697e-12 9.30474239323956e-17
1193 2.3662124952296697e-12 9.30474239323956e-17
1194 2.3662124952296697e-12 9.30474239323956e-17
1195 2.3662124952296697e-12 9.30474239323956e-17
1196 2.3662124952296697e-12 9.30474239323956e-17
1197 2.3662124952296697e-12 9.30474239323956e-17
1198 2.3662124952296697e-12 9.30474239323956e-17
1199 2.3662124952296697e-12 9.30474239323956e-17
1200 2.3662124952296697e-12 9.30474239323956e-17
1201 2.3662124952296697e-12 9.30474239323956e-17
1202 2.3662124952296697e-12 9.30474239323956e-17
1203 2.3662124952296697e-12 9.30474239323956e-17
1204 2.3662124952296697e-12 9.30474239323956e-17
1205 2.3662124952296697e-12 9.30474239323956e-17
1206 2.3662124952296697e-12 9.30474239323956e-17
1207 2.3662124952296697e-12 9.30474239323956e-17
1208 2.3662124952296697e-12 9.30474239323956e-17
1209 2.3662124952296697e-12 9.30474239323956e-17
1210 2.3662124952296697e-12 9.30474239323956e-17
1211 2.3662124952296697e-12 9.30474239323956e-17
1212 2.3662124952296697e-12 9.30474239323956e-17
1213 2.3662124952296697e-12 9.30474239323956e-17
1214 2.3662124952296697e-12 9.30474239323956e-17
1215 2.3662124952296697e-12 9.30474239323956e-17
1216 2.3662124952296697e-12 9.30474239323956e-17
1217 2.3662124952296697e-12 9.30474239323956e-17
1218 2.3662124952296697e-12 9.30474239323956e-17
1219 2.3662124952296697e-12 9.30474239323956e-17
1220 2.3662124952296697e-12 9.30474239323956e-17
1221 2.3662124952296697e-12 9.30474239323956e-17
1222 2.3662124952296697e-12 9.30474239323956e-17
1223 2.3662124952296697e-12 9.30474239323956e-17
1224 2.3662124952296697e-12 9.30474239323956e-17
1225 2.3662124952296697e-12 9.30474239323956e-17
1226 2.3662124952296697e-12 9.30474239323956e-17
1227 2.3662124952296697e-12 9.30474239323956e-17
1228 2.3662124952296697e-12 9.30474239323956e-17
1229 2.3662124952296697e-12 9.30474239323956e-17
1230 2.3662124952296697e-12 9.30474239323956e-17
1231 2.3662124952296697e-12 9.30474239323956e-17
1232 2.3662124952296697e-12 9.30474239323956e-17
1233 2.3662124952296697e-12 9.30474239323956e-17
1234 2.3662124952296697e-12 9.30474239323956e-17
1235 2.3662124952296697e-12 9.30474239323956e-17
1236 2.3662124952296697e-12 9.30474239323956e-17
1237 2.3662124952296697e-12 9.30474239323956e-17
1238 2.3662124952296697e-12 9.30474239323956e-17
1239 2.3662124952296697e-12 9.30474239323956e-17
1240 2.3662124952296697e-12 9.30474239323956e-17
1241 2.3662124952296697e-12 9.30474239323956e-17
1242 2.3662124952296697e-12 9.30474239323956e-17
1243 2.3662124952296697e-12 9.30474239323956e-17
1244 2.3662124952296697e-12 9.30474239323956e-17
1245 2.3662124952296697e-12 9.30474239323956e-17
1246 2.3662124952296697e-12 9.30474239323956e-17
1247 2.3662124952296697e-12 9.30474239323956e-17
1248 2.3662124952296697e-12 9.30474239323956e-17
1249 2.3662124952296697e-12 9.30474239323956e-17
1250 2.3662124952296697e-12 9.30474239323956e-17
1251 2.3662124952296697e-12 9.30474239323956e-17
1252 2.3662124952296697e-12 9.30474239323956e-17
1253 2.3662124952296697e-12 9.30474239323956e-17
1254 2.3662124952296697e-12 9.30474239323956e-17
1255 2.3662124952296697e-12 9.30474239323956e-17
1256 2.3662124952296697e-12 9.30474239323956e-17
1257 2.3662124952296697e-12 9.30474239323956e-17
1258 2.3662124952296697e-12 9.30474239323956e-17
1259 2.3662124952296697e-12 9.30474239323956e-17
1260 2.3662124952296697e-12 9.30474239323956e-17
1261 2.3662124952296697e-12 9.30474239323956e-17
1262 2.3662124952296697e-12 9.30474239323956e-17
1263 2.3662124952296697e-12 9.30474239323956e-17
1264 2.3662124952296697e-12 9.30474239323956e-17
1265 2.3662124952296697e-12 9.30474239323956e-17
1266 2.3662124952296697e-12 9.30474239323956e-17
1267 2.3662124952296697e-12 9.30474239323956e-17
1268 2.3662124952296697e-12 9.30474239323956e-17
1269 2.3662124952296697e-12 9.30474239323956e-17
1270 2.3662124952296697e-12 9.30474239323956e-17
1271 2.3662124952296697e-12 9.30474239323956e-17
1272 2.3662124952296697e-12 9.30474239323956e-17
1273 2.3662124952296697e-12 9.30474239323956e-17
1274 2.3662124952296697e-12 9.30474239323956e-17
1275 2.3662124952296697e-12 9.30474239323956e-17
1276 2.3662124952296697e-12 9.30474239323956e-17
1277 2.3662124952296697e-12 9.30474239323956e-17
1278 2.3662124952296697e-12 9.30474239323956e-17
1279 2.3662124952296697e-12 9.30474239323956e-17
1280 2.3662124952296697e-12 9.30474239323956e-17
1281 2.3662124952296697e-12 9.30474239323956e-17
1282 2.3662124952296697e-12 9.30474239323956e-17
1283 2.3662124952296697e-12 9.30474239323956e-17
1284 2.3662124952296697e-12 9.30474239323956e-17
1285 2.3662124952296697e-12 9.30474239323956e-17
1286 2.3662124952296697e-12 9.30474239323956e-17
1287 2.3662124952296697e-12 9.30474239323956e-17
1288 2.3662124952296697e-12 9.30474239323956e-17
1289 2.3662124952296697e-12 9.30474239323956e-17
1290 2.3662124952296697e-12 9.30474239323956e-17
1291 2.3662124952296697e-12 9.30474239323956e-17
1292 2.3662124952296697e-12 9.30474239323956e-17
1293 2.3662124952296697e-12 9.30474239323956e-17
1294 2.3662124952296697e-12 9.30474239323956e-17
1295 2.3662124952296697e-12 9.30474239323956e-17
1296 2.3662124952296697e-12 9.30474239323956e-17
1297 2.3662124952296697e-12 9.30474239323956e-17
1298 2.3662124952296697e-12 9.30474239323956e-17
1299 2.3662124952296697e-12 9.30474239323956e-17
1300 2.3662124952296697e-12 9.30474239323956e-17
1301 2.3662124952296697e-12 9.30474239323956e-17
1302 2.3662124952296697e-12 9.30474239323956e-17
1303 2.3662124952296697e-12 9.30474239323956e-17
1304 2.3662124952296697e-12 9.30474239323956e-17
1305 2.3662124952296697e-12 9.30474239323956e-17
1306 2.3662124952296697e-12 9.30474239323956e-17
1307 2.3662124952296697e-12 9.30474239323956e-17
1308 2.3662124952296697e-12 9.30474239323956e-17
1309 2.3662124952296697e-12 9.30474239323956e-17
1310 2.3662124952296697e-12 9.30474239323956e-17
1311 2.3662124952296697e-12 9.30474239323956e-17
1312 2.3662124952296697e-12 9.30474239323956e-17
1313 2.3662124952296697e-12 9.30474239323956e-17
1314 2.3662124952296697e-12 9.30474239323956e-17
1315 2.3662124952296697e-12 9.30474239323956e-17
1316 2.3662124952296697e-12 9.30474239323956e-17
1317 2.3662124952296697e-12 9.30474239323956e-17
1318 2.3662124952296697e-12 9.30474239323956e-17
1319 2.3662124952296697e-12 9.30474239323956e-17
1320 2.3662124952296697e-12 9.30474239323956e-17
1321 2.3662124952296697e-12 9.30474239323956e-17
1322 2.3662124952296697e-12 9.30474239323956e-17
1323 2.3662124952296697e-12 9.30474239323956e-17
1324 2.3662124952296697e-12 9.30474239323956e-17
1325 2.3662124952296697e-12 9.30474239323956e-17
1326 2.3662124952296697e-12 9.30474239323956e-17
1327 2.3662124952296697e-12 9.30474239323956e-17
1328 2.3662124952296697e-12 9.30474239323956e-17
1329 2.3662124952296697e-12 9.30474239323956e-17
1330 2.3662124952296697e-12 9.30474239323956e-17
1331 2.3662124952296697e-12 9.30474239323956e-17
1332 2.3662124952296697e-12 9.30474239323956e-17
1333 2.3662124952296697e-12 9.30474239323956e-17
1334 2.3662124952296697e-12 9.30474239323956e-17
1335 2.3662124952296697e-12 9.30474239323956e-17
1336 2.3662124952296697e-12 9.30474239323956e-17
1337 2.3662124952296697e-12 9.30474239323956e-17
1338 2.3662124952296697e-12 9.30474239323956e-17
1339 2.3662124952296697e-12 9.30474239323956e-17
1340 2.3662124952296697e-12 9.30474239323956e-17
1341 2.3662124952296697e-12 9.30474239323956e-17
1342 2.3662124952296697e-12 9.30474239323956e-17
1343 2.3662124952296697e-12 9.30474239323956e-17
1344 2.3662124952296697e-12 9.30474239323956e-17
1345 2.3662124952296697e-12 9.30474239323956e-17
1346 2.3662124952296697e-12 9.30474239323956e-17
1347 2.3662124952296697e-12 9.30474239323956e-17
1348 2.3662124952296697e-12 9.30474239323956e-17
1349 2.3662124952296697e-12 9.30474239323956e-17
1350 2.3662124952296697e-12 9.30474239323956e-17
1351 2.3662124952296697e-12 9.30474239323956e-17
1352 2.3662124952296697e-12 9.30474239323956e-17
1353 2.3662124952296697e-12 9.30474239323956e-17
1354 2.3662124952296697e-12 9.30474239323956e-17
1355 2.3662124952296697e-12 9.30474239323956e-17
1356 2.3662124952296697e-12 9.30474239323956e-17
1357 2.3662124952296697e-12 9.30474239323956e-17
1358 2.3662124952296697e-12 9.30474239323956e-17
1359 2.3662124952296697e-12 9.30474239323956e-17
1360 2.3662124952296697e-12 9.30474239323956e-17
1361 2.3662124952296697e-12 9.30474239323956e-17
1362 2.3662124952296697e-12 9.30474239323956e-17
1363 2.3662124952296697e-12 9.30474239323956e-17
1364 2.3662124952296697e-12 9.30474239323956e-17
1365 2.3662124952296697e-12 9.30474239323956e-17
1366 2.3662124952296697e-12 9.30474239323956e-17
1367 2.3662124952296697e-12 9.30474239323956e-17
1368 2.3662124952296697e-12 9.30474239323956e-17
1369 2.3662124952296697e-12 9.30474239323956e-17
1370 2.3662124952296697e-12 9.30474239323956e-17
1371 2.3662124952296697e-12 9.30474239323956e-17
1372 2.3662124952296697e-12 9.30474239323956e-17
1373 2.3662124952296697e-12 9.30474239323956e-17
1374 2.3662124952296697e-12 9.30474239323956e-17
1375 2.3662124952296697e-12 9.30474239323956e-17
1376 2.3662124952296697e-12 9.30474239323956e-17
1377 2.3662124952296697e-12 9.30474239323956e-17
1378 2.3662124952296697e-12 9.30474239323956e-17
1379 2.3662124952296697e-12 9.30474239323956e-17
1380 2.3662124952296697e-12 9.30474239323956e-17
1381 2.3662124952296697e-12 9.30474239323956e-17
1382 2.3662124952296697e-12 9.30474239323956e-17
1383 2.3662124952296697e-12 9.30474239323956e-17
1384 2.3662124952296697e-12 9.30474239323956e-17
1385 2.3662124952296697e-12 9.30474239323956e-17
1386 2.3662124952296697e-12 9.30474239323956e-17
1387 2.3662124952296697e-12 9.30474239323956e-17
1388 2.3662124952296697e-12 9.30474239323956e-17
1389 2.3662124952296697e-12 9.30474239323956e-17
1390 2.3662124952296697e-12 9.30474239323956e-17
1391 2.3662124952296697e-12 9.30474239323956e-17
1392 2.3662124952296697e-12 9.30474239323956e-17
1393 2.3662124952296697e-12 9.30474239323956e-17
1394 2.3662124952296697e-12 9.30474239323956e-17
1395 2.3662124952296697e-12 9.30474239323956e-17
1396 2.3662124952296697e-12 9.30474239323956e-17
1397 2.3662124952296697e-12 9.30474239323956e-17
1398 2.3662124952296697e-12 9.30474239323956e-17
1399 2.3662124952296697e-12 9.30474239323956e-17
1400 2.3662124952296697e-12 9.30474239323956e-17
1401 2.3662124952296697e-12 9.30474239323956e-17
1402 2.3662124952296697e-12 9.30474239323956e-17
1403 2.3662124952296697e-12 9.30474239323956e-17
1404 2.3662124952296697e-12 9.30474239323956e-17
1405 2.3662124952296697e-12 9.30474239323956e-17
1406 2.3662124952296697e-12 9.30474239323956e-17
1407 2.3662124952296697e-12 9.30474239323956e-17
1408 2.3662124952296697e-12 9.30474239323956e-17
1409 2.3662124952296697e-12 9.30474239323956e-17
1410 2.3662124952296697e-12 9.30474239323956e-17
1411 2.3662124952296697e-12 9.30474239323956e-17
1412 2.3662124952296697e-12 9.30474239323956e-17
1413 2.3662124952296697e-12 9.30474239323956e-17
1414 2.3662124952296697e-12 9.30474239323956e-17
1415 2.3662124952296697e-12 9.30474239323956e-17
1416 2.3662124952296697e-12 9.30474239323956e-17
1417 2.3662124952296697e-12 9.30474239323956e-17
1418 2.3662124952296697e-12 9.30474239323956e-17
1419 2.3662124952296697e-12 9.30474239323956e-17
1420 2.3662124952296697e-12 9.30474239323956e-17
1421 2.3662124952296697e-12 9.30474239323956e-17
1422 2.3662124952296697e-12 9.30474239323956e-17
1423 2.3662124952296697e-12 9.30474239323956e-17
1424 2.3662124952296697e-12 9.30474239323956e-17
1425 2.3662124952296697e-12 9.30474239323956e-17
1426 2.3662124952296697e-12 9.30474239323956e-17
1427 2.3662124952296697e-12 9.30474239323956e-17
1428 2.3662124952296697e-12 9.30474239323956e-17
1429 2.3662124952296697e-12 9.30474239323956e-17
1430 2.3662124952296697e-12 9.30474239323956e-17
1431 2.3662124952296697e-12 9.30474239323956e-17
1432 2.3662124952296697e-12 9.30474239323956e-17
1433 2.3662124952296697e-12 9.30474239323956e-17
1434 2.3662124952296697e-12 9.30474239323956e-17
1435 2.3662124952296697e-12 9.30474239323956e-17
1436 2.3662124952296697e-12 9.30474239323956e-17
1437 2.3662124952296697e-12 9.30474239323956e-17
1438 2.3662124952296697e-12 9.30474239323956e-17
1439 2.3662124952296697e-12 9.30474239323956e-17
1440 2.3662124952296697e-12 9.30474239323956e-17
1441 2.3662124952296697e-12 9.30474239323956e-17
1442 2.3662124952296697e-12 9.30474239323956e-17
1443 2.3662124952296697e-12 9.30474239323956e-17
1444 2.3662124952296697e-12 9.30474239323956e-17
1445 2.3662124952296697e-12 9.30474239323956e-17
1446 2.3662124952296697e-12 9.30474239323956e-17
1447 2.3662124952296697e-12 9.30474239323956e-17
1448 2.3662124952296697e-12 9.30474239323956e-17
1449 2.3662124952296697e-12 9.30474239323956e-17
1450 2.3662124952296697e-12 9.30474239323956e-17
1451 2.3662124952296697e-12 9.30474239323956e-17
1452 2.3662124952296697e-12 9.30474239323956e-17
1453 2.3662124952296697e-12 9.30474239323956e-17
1454 2.3662124952296697e-12 9.30474239323956e-17
1455 2.3662124952296697e-12 9.30474239323956e-17
1456 2.3662124952296697e-12 9.30474239323956e-17
1457 2.3662124952296697e-12 9.30474239323956e-17
1458 2.3662124952296697e-12 9.30474239323956e-17
1459 2.3662124952296697e-12 9.30474239323956e-17
1460 2.3662124952296697e-12 9.30474239323956e-17
1461 2.3662124952296697e-12 9.30474239323956e-17
1462 2.3662124952296697e-12 9.30474239323956e-17
1463 2.3662124952296697e-12 9.30474239323956e-17
1464 2.3662124952296697e-12 9.30474239323956e-17
1465 2.3662124952296697e-12 9.30474239323956e-17
1466 2.3662124952296697e-12 9.30474239323956e-17
1467 2.3662124952296697e-12 9.30474239323956e-17
1468 2.3662124952296697e-12 9.30474239323956e-17
1469 2.3662124952296697e-12 9.30474239323956e-17
1470 2.3662124952296697e-12 9.30474239323956e-17
1471 2.3662124952296697e-12 9.30474239323956e-17
1472 2.3662124952296697e-12 9.30474239323956e-17
1473 2.3662124952296697e-12 9.30474239323956e-17
1474 2.3662124952296697e-12 9.30474239323956e-17
1475 2.3662124952296697e-12 9.30474239323956e-17
1476 2.3662124952296697e-12 9.30474239323956e-17
1477 2.3662124952296697e-12 9.30474239323956e-17
1478 2.3662124952296697e-12 9.30474239323956e-17
1479 2.3662124952296697e-12 9.30474239323956e-17
1480 2.3662124952296697e-12 9.30474239323956e-17
1481 2.3662124952296697e-12 9.30474239323956e-17
1482 2.3662124952296697e-12 9.30474239323956e-17
1483 2.3662124952296697e-12 9.30474239323956e-17
1484 2.3662124952296697e-12 9.30474239323956e-17
1485 2.3662124952296697e-12 9.30474239323956e-17
1486 2.3662124952296697e-12 9.30474239323956e-17
1487 2.3662124952296697e-12 9.30474239323956e-17
1488 2.3662124952296697e-12 9.30474239323956e-17
1489 2.3662124952296697e-12 9.30474239323956e-17
1490 2.3662124952296697e-12 9.30474239323956e-17
1491 2.3662124952296697e-12 9.30474239323956e-17
1492 2.3662124952296697e-12 9.30474239323956e-17
1493 2.3662124952296697e-12 9.30474239323956e-17
1494 2.3662124952296697e-12 9.30474239323956e-17
1495 2.3662124952296697e-12 9.30474239323956e-17
1496 2.3662124952296697e-12 9.30474239323956e-17
1497 2.3662124952296697e-12 9.30474239323956e-17
1498 2.3662124952296697e-12 9.30474239323956e-17
1499 2.3662124952296697e-12 9.30474239323956e-17
1500 2.3662124952296697e-12 9.30474239323956e-17
1501 2.3662124952296697e-12 9.30474239323956e-17
1502 2.3662124952296697e-12 9.30474239323956e-17
1503 2.3662124952296697e-12 9.30474239323956e-17
1504 2.3662124952296697e-12 9.30474239323956e-17
1505 2.3662124952296697e-12 9.30474239323956e-17
1506 2.3662124952296697e-12 9.30474239323956e-17
1507 2.3662124952296697e-12 9.30474239323956e-17
1508 2.3662124952296697e-12 9.30474239323956e-17
1509 2.3662124952296697e-12 9.30474239323956e-17
1510 2.3662124952296697e-12 9.30474239323956e-17
1511 2.3662124952296697e-12 9.30474239323956e-17
1512 2.3662124952296697e-12 9.30474239323956e-17
1513 2.3662124952296697e-12 9.30474239323956e-17
1514 2.3662124952296697e-12 9.30474239323956e-17
1515 2.3662124952296697e-12 9.30474239323956e-17
1516 2.3662124952296697e-12 9.30474239323956e-17
1517 2.3662124952296697e-12 9.30474239323956e-17
1518 2.3662124952296697e-12 9.30474239323956e-17
1519 2.3662124952296697e-12 9.30474239323956e-17
1520 2.3662124952296697e-12 9.30474239323956e-17
1521 2.3662124952296697e-12 9.30474239323956e-17
1522 2.3662124952296697e-12 9.30474239323956e-17
1523 2.3662124952296697e-12 9.30474239323956e-17
1524 2.3662124952296697e-12 9.30474239323956e-17
1525 2.3662124952296697e-12 9.30474239323956e-17
1526 2.3662124952296697e-12 9.30474239323956e-17
1527 2.3662124952296697e-12 9.30474239323956e-17
1528 2.3662124952296697e-12 9.30474239323956e-17
1529 2.3662124952296697e-12 9.30474239323956e-17
1530 2.3662124952296697e-12 9.30474239323956e-17
1531 2.3662124952296697e-12 9.30474239323956e-17
1532 2.3662124952296697e-12 9.30474239323956e-17
1533 2.3662124952296697e-12 9.30474239323956e-17
1534 2.3662124952296697e-12 9.30474239323956e-17
1535 2.3662124952296697e-12 9.30474239323956e-17
1536 2.3662124952296697e-12 9.30474239323956e-17
1537 2.3662124952296697e-12 9.30474239323956e-17
1538 2.3662124952296697e-12 9.30474239323956e-17
1539 2.3662124952296697e-12 9.30474239323956e-17
1540 2.3662124952296697e-12 9.30474239323956e-17
1541 2.3662124952296697e-12 9.30474239323956e-17
1542 2.3662124952296697e-12 9.30474239323956e-17
1543 2.3662124952296697e-12 9.30474239323956e-17
1544 2.3662124952296697e-12 9.30474239323956e-17
1545 2.3662124952296697e-12 9.30474239323956e-17
1546 2.3662124952296697e-12 9.30474239323956e-17
1547 2.3662124952296697e-12 9.30474239323956e-17
1548 2.3662124952296697e-12 9.30474239323956e-17
1549 2.3662124952296697e-12 9.30474239323956e-17
1550 2.3662124952296697e-12 9.30474239323956e-17
1551 2.3662124952296697e-12 9.30474239323956e-17
1552 2.3662124952296697e-12 9.30474239323956e-17
1553 2.3662124952296697e-12 9.30474239323956e-17
1554 2.3662124952296697e-12 9.30474239323956e-17
1555 2.3662124952296697e-12 9.30474239323956e-17
1556 2.3662124952296697e-12 9.30474239323956e-17
1557 2.3662124952296697e-12 9.30474239323956e-17
1558 2.3662124952296697e-12 9.30474239323956e-17
1559 2.3662124952296697e-12 9.30474239323956e-17
1560 2.3662124952296697e-12 9.30474239323956e-17
1561 2.3662124952296697e-12 9.30474239323956e-17
1562 2.3662124952296697e-12 9.30474239323956e-17
1563 2.3662124952296697e-12 9.30474239323956e-17
1564 2.3662124952296697e-12 9.30474239323956e-17
1565 2.3662124952296697e-12 9.30474239323956e-17
1566 2.3662124952296697e-12 9.30474239323956e-17
1567 2.3662124952296697e-12 9.30474239323956e-17
1568 2.3662124952296697e-12 9.30474239323956e-17
1569 2.3662124952296697e-12 9.30474239323956e-17
1570 2.3662124952296697e-12 9.30474239323956e-17
1571 2.3662124952296697e-12 9.30474239323956e-17
1572 2.3662124952296697e-12 9.30474239323956e-17
1573 2.3662124952296697e-12 9.30474239323956e-17
1574 2.3662124952296697e-12 9.30474239323956e-17
1575 2.3662124952296697e-12 9.30474239323956e-17
1576 2.3662124952296697e-12 9.30474239323956e-17
1577 2.3662124952296697e-12 9.30474239323956e-17
1578 2.3662124952296697e-12 9.30474239323956e-17
1579 2.3662124952296697e-12 9.30474239323956e-17
1580 2.3662124952296697e-12 9.30474239323956e-17
1581 2.3662124952296697e-12 9.30474239323956e-17
1582 2.3662124952296697e-12 9.30474239323956e-17
1583 2.3662124952296697e-12 9.30474239323956e-17
1584 2.3662124952296697e-12 9.30474239323956e-17
1585 2.3662124952296697e-12 9.30474239323956e-17
1586 2.3662124952296697e-12 9.30474239323956e-17
1587 2.3662124952296697e-12 9.30474239323956e-17
1588 2.3662124952296697e-12 9.30474239323956e-17
1589 2.3662124952296697e-12 9.30474239323956e-17
1590 2.3662124952296697e-12 9.30474239323956e-17
1591 2.3662124952296697e-12 9.30474239323956e-17
1592 2.3662124952296697e-12 9.30474239323956e-17
1593 2.3662124952296697e-12 9.30474239323956e-17
1594 2.3662124952296697e-12 9.30474239323956e-17
1595 2.3662124952296697e-12 9.30474239323956e-17
1596 2.3662124952296697e-12 9.30474239323956e-17
1597 2.3662124952296697e-12 9.30474239323956e-17
1598 2.3662124952296697e-12 9.30474239323956e-17
1599 2.3662124952296697e-12 9.30474239323956e-17
1600 2.3662124952296697e-12 9.30474239323956e-17
1601 2.3662124952296697e-12 9.30474239323956e-17
1602 2.3662124952296697e-12 9.30474239323956e-17
1603 2.3662124952296697e-12 9.30474239323956e-17
1604 2.3662124952296697e-12 9.30474239323956e-17
1605 2.3662124952296697e-12 9.30474239323956e-17
1606 2.3662124952296697e-12 9.30474239323956e-17
1607 2.3662124952296697e-12 9.30474239323956e-17
1608 2.3662124952296697e-12 9.30474239323956e-17
1609 2.3662124952296697e-12 9.30474239323956e-17
1610 2.3662124952296697e-12 9.30474239323956e-17
1611 2.3662124952296697e-12 9.30474239323956e-17
1612 2.3662124952296697e-12 9.30474239323956e-17
1613 2.3662124952296697e-12 9.30474239323956e-17
1614 2.3662124952296697e-12 9.30474239323956e-17
1615 2.3662124952296697e-12 9.30474239323956e-17
1616 2.3662124952296697e-12 9.30474239323956e-17
1617 2.3662124952296697e-12 9.30474239323956e-17
1618 2.3662124952296697e-12 9.30474239323956e-17
1619 2.3662124952296697e-12 9.30474239323956e-17
1620 2.3662124952296697e-12 9.30474239323956e-17
1621 2.3662124952296697e-12 9.30474239323956e-17
1622 2.3662124952296697e-12 9.30474239323956e-17
1623 2.3662124952296697e-12 9.30474239323956e-17
1624 2.3662124952296697e-12 9.30474239323956e-17
1625 2.3662124952296697e-12 9.30474239323956e-17
1626 2.3662124952296697e-12 9.30474239323956e-17
1627 2.3662124952296697e-12 9.30474239323956e-17
1628 2.3662124952296697e-12 9.30474239323956e-17
1629 2.3662124952296697e-12 9.30474239323956e-17
1630 2.3662124952296697e-12 9.30474239323956e-17
1631 2.3662124952296697e-12 9.30474239323956e-17
1632 2.3662124952296697e-12 9.30474239323956e-17
1633 2.3662124952296697e-12 9.30474239323956e-17
1634 2.3662124952296697e-12 9.30474239323956e-17
1635 2.3662124952296697e-12 9.30474239323956e-17
1636 2.3662124952296697e-12 9.30474239323956e-17
1637 2.3662124952296697e-12 9.30474239323956e-17
1638 2.3662124952296697e-12 9.30474239323956e-17
1639 2.3662124952296697e-12 9.30474239323956e-17
1640 2.3662124952296697e-12 9.30474239323956e-17
1641 2.3662124952296697e-12 9.30474239323956e-17
1642 2.3662124952296697e-12 9.30474239323956e-17
1643 2.3662124952296697e-12 9.30474239323956e-17
1644 2.3662124952296697e-12 9.30474239323956e-17
1645 2.3662124952296697e-12 9.30474239323956e-17
1646 2.3662124952296697e-12 9.30474239323956e-17
1647 2.3662124952296697e-12 9.30474239323956e-17
1648 2.3662124952296697e-12 9.30474239323956e-17
1649 2.3662124952296697e-12 9.30474239323956e-17
1650 2.3662124952296697e-12 9.30474239323956e-17
1651 2.3662124952296697e-12 9.30474239323956e-17
1652 2.3662124952296697e-12 9.30474239323956e-17
1653 2.3662124952296697e-12 9.30474239323956e-17
1654 2.3662124952296697e-12 9.30474239323956e-17
1655 2.3662124952296697e-12 9.30474239323956e-17
1656 2.3662124952296697e-12 9.30474239323956e-17
1657 2.3662124952296697e-12 9.30474239323956e-17
1658 2.3662124952296697e-12 9.30474239323956e-17
1659 2.3662124952296697e-12 9.30474239323956e-17
1660 2.3662124952296697e-12 9.30474239323956e-17
1661 2.3662124952296697e-12 9.30474239323956e-17
1662 2.3662124952296697e-12 9.30474239323956e-17
1663 2.3662124952296697e-12 9.30474239323956e-17
1664 2.3662124952296697e-12 9.30474239323956e-17
1665 2.3662124952296697e-12 9.30474239323956e-17
1666 2.3662124952296697e-12 9.30474239323956e-17
1667 2.3662124952296697e-12 9.30474239323956e-17
1668 2.3662124952296697e-12 9.30474239323956e-17
1669 2.3662124952296697e-12 9.30474239323956e-17
1670 2.3662124952296697e-12 9.30474239323956e-17
1671 2.3662124952296697e-12 9.30474239323956e-17
1672 2.3662124952296697e-12 9.30474239323956e-17
1673 2.3662124952296697e-12 9.30474239323956e-17
1674 2.3662124952296697e-12 9.30474239323956e-17
1675 2.3662124952296697e-12 9.30474239323956e-17
1676 2.3662124952296697e-12 9.30474239323956e-17
1677 2.3662124952296697e-12 9.30474239323956e-17
1678 2.3662124952296697e-12 9.30474239323956e-17
1679 2.3662124952296697e-12 9.30474239323956e-17
1680 2.3662124952296697e-12 9.30474239323956e-17
1681 2.3662124952296697e-12 9.30474239323956e-17
1682 2.3662124952296697e-12 9.30474239323956e-17
1683 2.3662124952296697e-12 9.30474239323956e-17
1684 2.3662124952296697e-12 9.30474239323956e-17
1685 2.3662124952296697e-12 9.30474239323956e-17
1686 2.3662124952296697e-12 9.30474239323956e-17
1687 2.3662124952296697e-12 9.30474239323956e-17
1688 2.3662124952296697e-12 9.30474239323956e-17
1689 2.3662124952296697e-12 9.30474239323956e-17
1690 2.3662124952296697e-12 9.30474239323956e-17
1691 2.3662124952296697e-12 9.30474239323956e-17
1692 2.3662124952296697e-12 9.30474239323956e-17
1693 2.3662124952296697e-12 9.30474239323956e-17
1694 2.3662124952296697e-12 9.30474239323956e-17
1695 2.3662124952296697e-12 9.30474239323956e-17
1696 2.3662124952296697e-12 9.30474239323956e-17
1697 2.3662124952296697e-12 9.30474239323956e-17
1698 2.3662124952296697e-12 9.30474239323956e-17
1699 2.3662124952296697e-12 9.30474239323956e-17
1700 2.3662124952296697e-12 9.30474239323956e-17
1701 2.3662124952296697e-12 9.30474239323956e-17
1702 2.3662124952296697e-12 9.30474239323956e-17
1703 2.3662124952296697e-12 9.30474239323956e-17
1704 2.3662124952296697e-12 9.30474239323956e-17
1705 2.3662124952296697e-12 9.30474239323956e-17
1706 2.3662124952296697e-12 9.30474239323956e-17
1707 2.3662124952296697e-12 9.30474239323956e-17
1708 2.3662124952296697e-12 9.30474239323956e-17
1709 2.3662124952296697e-12 9.30474239323956e-17
1710 2.3662124952296697e-12 9.30474239323956e-17
1711 2.3662124952296697e-12 9.30474239323956e-17
1712 2.3662124952296697e-12 9.30474239323956e-17
1713 2.3662124952296697e-12 9.30474239323956e-17
1714 2.3662124952296697e-12 9.30474239323956e-17
1715 2.3662124952296697e-12 9.30474239323956e-17
1716 2.3662124952296697e-12 9.30474239323956e-17
1717 2.3662124952296697e-12 9.30474239323956e-17
1718 2.3662124952296697e-12 9.30474239323956e-17
1719 2.3662124952296697e-12 9.30474239323956e-17
1720 2.3662124952296697e-12 9.30474239323956e-17
1721 2.3662124952296697e-12 9.30474239323956e-17
1722 2.3662124952296697e-12 9.30474239323956e-17
1723 2.3662124952296697e-12 9.30474239323956e-17
1724 2.3662124952296697e-12 9.30474239323956e-17
1725 2.3662124952296697e-12 9.30474239323956e-17
1726 2.3662124952296697e-12 9.30474239323956e-17
1727 2.3662124952296697e-12 9.30474239323956e-17
1728 2.3662124952296697e-12 9.30474239323956e-17
1729 2.3662124952296697e-12 9.30474239323956e-17
1730 2.3662124952296697e-12 9.30474239323956e-17
1731 2.3662124952296697e-12 9.30474239323956e-17
1732 2.3662124952296697e-12 9.30474239323956e-17
1733 2.3662124952296697e-12 9.30474239323956e-17
1734 2.3662124952296697e-12 9.30474239323956e-17
1735 2.3662124952296697e-12 9.30474239323956e-17
1736 2.3662124952296697e-12 9.30474239323956e-17
1737 2.3662124952296697e-12 9.30474239323956e-17
1738 2.3662124952296697e-12 9.30474239323956e-17
1739 2.3662124952296697e-12 9.30474239323956e-17
1740 2.3662124952296697e-12 9.30474239323956e-17
1741 2.3662124952296697e-12 9.30474239323956e-17
1742 2.3662124952296697e-12 9.30474239323956e-17
1743 2.3662124952296697e-12 9.30474239323956e-17
1744 2.3662124952296697e-12 9.30474239323956e-17
1745 2.3662124952296697e-12 9.30474239323956e-17
1746 2.3662124952296697e-12 9.30474239323956e-17
1747 2.3662124952296697e-12 9.30474239323956e-17
1748 2.3662124952296697e-12 9.30474239323956e-17
1749 2.3662124952296697e-12 9.30474239323956e-17
1750 2.3662124952296697e-12 9.30474239323956e-17
1751 2.3662124952296697e-12 9.30474239323956e-17
1752 2.3662124952296697e-12 9.30474239323956e-17
1753 2.3662124952296697e-12 9.30474239323956e-17
1754 2.3662124952296697e-12 9.30474239323956e-17
1755 2.3662124952296697e-12 9.30474239323956e-17
1756 2.3662124952296697e-12 9.30474239323956e-17
1757 2.3662124952296697e-12 9.30474239323956e-17
1758 2.3662124952296697e-12 9.30474239323956e-17
1759 2.3662124952296697e-12 9.30474239323956e-17
1760 2.3662124952296697e-12 9.30474239323956e-17
1761 2.3662124952296697e-12 9.30474239323956e-17
1762 2.3662124952296697e-12 9.30474239323956e-17
1763 2.3662124952296697e-12 9.30474239323956e-17
1764 2.3662124952296697e-12 9.30474239323956e-17
1765 2.3662124952296697e-12 9.30474239323956e-17
1766 2.3662124952296697e-12 9.30474239323956e-17
1767 2.3662124952296697e-12 9.30474239323956e-17
1768 2.3662124952296697e-12 9.30474239323956e-17
1769 2.3662124952296697e-12 9.30474239323956e-17
1770 2.3662124952296697e-12 9.30474239323956e-17
1771 2.3662124952296697e-12 9.30474239323956e-17
1772 2.3662124952296697e-12 9.30474239323956e-17
1773 2.3662124952296697e-12 9.30474239323956e-17
1774 2.3662124952296697e-12 9.30474239323956e-17
1775 2.3662124952296697e-12 9.30474239323956e-17
1776 2.3662124952296697e-12 9.30474239323956e-17
1777 2.3662124952296697e-12 9.30474239323956e-17
1778 2.3662124952296697e-12 9.30474239323956e-17
1779 2.3662124952296697e-12 9.30474239323956e-17
1780 2.3662124952296697e-12 9.30474239323956e-17
1781 2.3662124952296697e-12 9.30474239323956e-17
1782 2.3662124952296697e-12 9.30474239323956e-17
1783 2.3662124952296697e-12 9.30474239323956e-17
1784 2.3662124952296697e-12 9.30474239323956e-17
1785 2.3662124952296697e-12 9.30474239323956e-17
1786 2.3662124952296697e-12 9.30474239323956e-17
1787 2.3662124952296697e-12 9.30474239323956e-17
1788 2.3662124952296697e-12 9.30474239323956e-17
1789 2.3662124952296697e-12 9.30474239323956e-17
1790 2.3662124952296697e-12 9.30474239323956e-17
1791 2.3662124952296697e-12 9.30474239323956e-17
1792 2.3662124952296697e-12 9.30474239323956e-17
1793 2.3662124952296697e-12 9.30474239323956e-17
1794 2.3662124952296697e-12 9.30474239323956e-17
1795 2.3662124952296697e-12 9.30474239323956e-17
1796 2.3662124952296697e-12 9.30474239323956e-17
1797 2.3662124952296697e-12 9.30474239323956e-17
1798 2.3662124952296697e-12 9.30474239323956e-17
1799 2.3662124952296697e-12 9.30474239323956e-17
1800 2.3662124952296697e-12 9.30474239323956e-17
1801 2.3662124952296697e-12 9.30474239323956e-17
1802 2.3662124952296697e-12 9.30474239323956e-17
1803 2.3662124952296697e-12 9.30474239323956e-17
1804 2.3662124952296697e-12 9.30474239323956e-17
1805 2.3662124952296697e-12 9.30474239323956e-17
1806 2.3662124952296697e-12 9.30474239323956e-17
1807 2.3662124952296697e-12 9.30474239323956e-17
1808 2.3662124952296697e-12 9.30474239323956e-17
1809 2.3662124952296697e-12 9.30474239323956e-17
1810 2.3662124952296697e-12 9.30474239323956e-17
1811 2.3662124952296697e-12 9.30474239323956e-17
1812 2.3662124952296697e-12 9.30474239323956e-17
1813 2.3662124952296697e-12 9.30474239323956e-17
1814 2.3662124952296697e-12 9.30474239323956e-17
1815 2.3662124952296697e-12 9.30474239323956e-17
1816 2.3662124952296697e-12 9.30474239323956e-17
1817 2.3662124952296697e-12 9.30474239323956e-17
1818 2.3662124952296697e-12 9.30474239323956e-17
1819 2.3662124952296697e-12 9.30474239323956e-17
1820 2.3662124952296697e-12 9.30474239323956e-17
1821 2.3662124952296697e-12 9.30474239323956e-17
1822 2.3662124952296697e-12 9.30474239323956e-17
1823 2.3662124952296697e-12 9.30474239323956e-17
1824 2.3662124952296697e-12 9.30474239323956e-17
1825 2.3662124952296697e-12 9.30474239323956e-17
1826 2.3662124952296697e-12 9.30474239323956e-17
1827 2.3662124952296697e-12 9.30474239323956e-17
1828 2.3662124952296697e-12 9.30474239323956e-17
1829 2.3662124952296697e-12 9.30474239323956e-17
1830 2.3662124952296697e-12 9.30474239323956e-17
1831 2.3662124952296697e-12 9.30474239323956e-17
1832 2.3662124952296697e-12 9.30474239323956e-17
1833 2.3662124952296697e-12 9.30474239323956e-17
1834 2.3662124952296697e-12 9.30474239323956e-17
1835 2.3662124952296697e-12 9.30474239323956e-17
1836 2.3662124952296697e-12 9.30474239323956e-17
1837 2.3662124952296697e-12 9.30474239323956e-17
1838 2.3662124952296697e-12 9.30474239323956e-17
1839 2.3662124952296697e-12 9.30474239323956e-17
1840 2.3662124952296697e-12 9.30474239323956e-17
1841 2.3662124952296697e-12 9.30474239323956e-17
1842 2.3662124952296697e-12 9.30474239323956e-17
1843 2.3662124952296697e-12 9.30474239323956e-17
1844 2.3662124952296697e-12 9.30474239323956e-17
1845 2.3662124952296697e-12 9.30474239323956e-17
1846 2.3662124952296697e-12 9.30474239323956e-17
1847 2.3662124952296697e-12 9.30474239323956e-17
1848 2.3662124952296697e-12 9.30474239323956e-17
1849 2.3662124952296697e-12 9.30474239323956e-17
1850 2.3662124952296697e-12 9.30474239323956e-17
1851 2.3662124952296697e-12 9.30474239323956e-17
1852 2.3662124952296697e-12 9.30474239323956e-17
1853 2.3662124952296697e-12 9.30474239323956e-17
1854 2.3662124952296697e-12 9.30474239323956e-17
1855 2.3662124952296697e-12 9.30474239323956e-17
1856 2.3662124952296697e-12 9.30474239323956e-17
1857 2.3662124952296697e-12 9.30474239323956e-17
1858 2.3662124952296697e-12 9.30474239323956e-17
1859 2.3662124952296697e-12 9.30474239323956e-17
1860 2.3662124952296697e-12 9.30474239323956e-17
1861 2.3662124952296697e-12 9.30474239323956e-17
1862 2.3662124952296697e-12 9.30474239323956e-17
1863 2.3662124952296697e-12 9.30474239323956e-17
1864 2.3662124952296697e-12 9.30474239323956e-17
1865 2.3662124952296697e-12 9.30474239323956e-17
1866 2.3662124952296697e-12 9.30474239323956e-17
1867 2.3662124952296697e-12 9.30474239323956e-17
1868 2.3662124952296697e-12 9.30474239323956e-17
1869 2.3662124952296697e-12 9.30474239323956e-17
1870 2.3662124952296697e-12 9.30474239323956e-17
1871 2.3662124952296697e-12 9.30474239323956e-17
1872 2.3662124952296697e-12 9.30474239323956e-17
1873 2.3662124952296697e-12 9.30474239323956e-17
1874 2.3662124952296697e-12 9.30474239323956e-17
1875 2.3662124952296697e-12 9.30474239323956e-17
1876 2.3662124952296697e-12 9.30474239323956e-17
1877 2.3662124952296697e-12 9.30474239323956e-17
1878 2.3662124952296697e-12 9.30474239323956e-17
1879 2.3662124952296697e-12 9.30474239323956e-17
1880 2.3662124952296697e-12 9.30474239323956e-17
1881 2.3662124952296697e-12 9.30474239323956e-17
1882 2.3662124952296697e-12 9.30474239323956e-17
1883 2.3662124952296697e-12 9.30474239323956e-17
1884 2.3662124952296697e-12 9.30474239323956e-17
1885 2.3662124952296697e-12 9.30474239323956e-17
1886 2.3662124952296697e-12 9.30474239323956e-17
1887 2.3662124952296697e-12 9.30474239323956e-17
1888 2.3662124952296697e-12 9.30474239323956e-17
1889 2.3662124952296697e-12 9.30474239323956e-17
1890 2.3662124952296697e-12 9.30474239323956e-17
1891 2.3662124952296697e-12 9.30474239323956e-17
1892 2.3662124952296697e-12 9.30474239323956e-17
1893 2.3662124952296697e-12 9.30474239323956e-17
1894 2.3662124952296697e-12 9.30474239323956e-17
1895 2.3662124952296697e-12 9.30474239323956e-17
1896 2.3662124952296697e-12 9.30474239323956e-17
1897 2.3662124952296697e-12 9.30474239323956e-17
1898 2.3662124952296697e-12 9.30474239323956e-17
1899 2.3662124952296697e-12 9.30474239323956e-17
1900 2.3662124952296697e-12 9.30474239323956e-17
1901 2.3662124952296697e-12 9.30474239323956e-17
1902 2.3662124952296697e-12 9.30474239323956e-17
1903 2.3662124952296697e-12 9.30474239323956e-17
1904 2.3662124952296697e-12 9.30474239323956e-17
1905 2.3662124952296697e-12 9.30474239323956e-17
1906 2.3662124952296697e-12 9.30474239323956e-17
1907 2.3662124952296697e-12 9.30474239323956e-17
1908 2.3662124952296697e-12 9.30474239323956e-17
1909 2.3662124952296697e-12 9.30474239323956e-17
1910 2.3662124952296697e-12 9.30474239323956e-17
1911 2.3662124952296697e-12 9.30474239323956e-17
1912 2.3662124952296697e-12 9.30474239323956e-17
1913 2.3662124952296697e-12 9.30474239323956e-17
1914 2.3662124952296697e-12 9.30474239323956e-17
1915 2.3662124952296697e-12 9.30474239323956e-17
1916 2.3662124952296697e-12 9.30474239323956e-17
1917 2.3662124952296697e-12 9.30474239323956e-17
1918 2.3662124952296697e-12 9.30474239323956e-17
1919 2.3662124952296697e-12 9.30474239323956e-17
1920 2.3662124952296697e-12 9.30474239323956e-17
1921 2.3662124952296697e-12 9.30474239323956e-17
1922 2.3662124952296697e-12 9.30474239323956e-17
1923 2.3662124952296697e-12 9.30474239323956e-17
1924 2.3662124952296697e-12 9.30474239323956e-17
1925 2.3662124952296697e-12 9.30474239323956e-17
1926 2.3662124952296697e-12 9.30474239323956e-17
1927 2.3662124952296697e-12 9.30474239323956e-17
1928 2.3662124952296697e-12 9.30474239323956e-17
1929 2.3662124952296697e-12 9.30474239323956e-17
1930 2.3662124952296697e-12 9.30474239323956e-17
1931 2.3662124952296697e-12 9.30474239323956e-17
1932 2.3662124952296697e-12 9.30474239323956e-17
1933 2.3662124952296697e-12 9.30474239323956e-17
1934 2.3662124952296697e-12 9.30474239323956e-17
1935 2.3662124952296697e-12 9.30474239323956e-17
1936 2.3662124952296697e-12 9.30474239323956e-17
1937 2.3662124952296697e-12 9.30474239323956e-17
1938 2.3662124952296697e-12 9.30474239323956e-17
1939 2.3662124952296697e-12 9.30474239323956e-17
1940 2.3662124952296697e-12 9.30474239323956e-17
1941 2.3662124952296697e-12 9.30474239323956e-17
1942 2.3662124952296697e-12 9.30474239323956e-17
1943 2.3662124952296697e-12 9.30474239323956e-17
1944 2.3662124952296697e-12 9.30474239323956e-17
1945 2.3662124952296697e-12 9.30474239323956e-17
1946 2.3662124952296697e-12 9.30474239323956e-17
1947 2.3662124952296697e-12 9.30474239323956e-17
1948 2.3662124952296697e-12 9.30474239323956e-17
1949 2.3662124952296697e-12 9.30474239323956e-17
1950 2.3662124952296697e-12 9.30474239323956e-17
1951 2.3662124952296697e-12 9.30474239323956e-17
1952 2.3662124952296697e-12 9.30474239323956e-17
1953 2.3662124952296697e-12 9.30474239323956e-17
1954 2.3662124952296697e-12 9.30474239323956e-17
1955 2.3662124952296697e-12 9.30474239323956e-17
1956 2.3662124952296697e-12 9.30474239323956e-17
1957 2.3662124952296697e-12 9.30474239323956e-17
1958 2.3662124952296697e-12 9.30474239323956e-17
1959 2.3662124952296697e-12 9.30474239323956e-17
1960 2.3662124952296697e-12 9.30474239323956e-17
1961 2.3662124952296697e-12 9.30474239323956e-17
1962 2.3662124952296697e-12 9.30474239323956e-17
1963 2.3662124952296697e-12 9.30474239323956e-17
1964 2.3662124952296697e-12 9.30474239323956e-17
1965 2.3662124952296697e-12 9.30474239323956e-17
1966 2.3662124952296697e-12 9.30474239323956e-17
1967 2.3662124952296697e-12 9.30474239323956e-17
1968 2.3662124952296697e-12 9.30474239323956e-17
1969 2.3662124952296697e-12 9.30474239323956e-17
1970 2.3662124952296697e-12 9.30474239323956e-17
1971 2.3662124952296697e-12 9.30474239323956e-17
1972 2.3662124952296697e-12 9.30474239323956e-17
1973 2.3662124952296697e-12 9.30474239323956e-17
1974 2.3662124952296697e-12 9.30474239323956e-17
1975 2.3662124952296697e-12 9.30474239323956e-17
1976 2.3662124952296697e-12 9.30474239323956e-17
1977 2.3662124952296697e-12 9.30474239323956e-17
1978 2.3662124952296697e-12 9.30474239323956e-17
1979 2.3662124952296697e-12 9.30474239323956e-17
1980 2.3662124952296697e-12 9.30474239323956e-17
1981 2.3662124952296697e-12 9.30474239323956e-17
1982 2.3662124952296697e-12 9.30474239323956e-17
1983 2.3662124952296697e-12 9.30474239323956e-17
1984 2.3662124952296697e-12 9.30474239323956e-17
1985 2.3662124952296697e-12 9.30474239323956e-17
1986 2.3662124952296697e-12 9.30474239323956e-17
1987 2.3662124952296697e-12 9.30474239323956e-17
1988 2.3662124952296697e-12 9.30474239323956e-17
1989 2.3662124952296697e-12 9.30474239323956e-17
1990 2.3662124952296697e-12 9.30474239323956e-17
1991 2.3662124952296697e-12 9.30474239323956e-17
1992 2.3662124952296697e-12 9.30474239323956e-17
1993 2.3662124952296697e-12 9.30474239323956e-17
1994 2.3662124952296697e-12 9.30474239323956e-17
1995 2.3662124952296697e-12 9.30474239323956e-17
1996 2.3662124952296697e-12 9.30474239323956e-17
1997 2.3662124952296697e-12 9.30474239323956e-17
1998 2.3662124952296697e-12 9.30474239323956e-17
1999 2.3662124952296697e-12 9.30474239323956e-17
2000 2.3662124952296697e-12 9.30474239323956e-17
2001 2.3662124952296697e-12 9.30474239323956e-17
2002 2.3662124952296697e-12 9.30474239323956e-17
2003 2.3662124952296697e-12 9.30474239323956e-17
2004 2.3662124952296697e-12 9.30474239323956e-17
2005 2.3662124952296697e-12 9.30474239323956e-17
2006 2.3662124952296697e-12 9.30474239323956e-17
2007 2.3662124952296697e-12 9.30474239323956e-17
2008 2.3662124952296697e-12 9.30474239323956e-17
2009 2.3662124952296697e-12 9.30474239323956e-17
2010 2.3662124952296697e-12 9.30474239323956e-17
2011 2.3662124952296697e-12 9.30474239323956e-17
2012 2.3662124952296697e-12 9.30474239323956e-17
2013 2.3662124952296697e-12 9.30474239323956e-17
2014 2.3662124952296697e-12 9.30474239323956e-17
2015 2.3662124952296697e-12 9.30474239323956e-17
2016 2.3662124952296697e-12 9.30474239323956e-17
2017 2.3662124952296697e-12 9.30474239323956e-17
2018 2.3662124952296697e-12 9.30474239323956e-17
2019 2.3662124952296697e-12 9.30474239323956e-17
2020 2.3662124952296697e-12 9.30474239323956e-17
2021 2.3662124952296697e-12 9.30474239323956e-17
2022 2.3662124952296697e-12 9.30474239323956e-17
2023 2.3662124952296697e-12 9.30474239323956e-17
2024 2.3662124952296697e-12 9.30474239323956e-17
2025 2.3662124952296697e-12 9.30474239323956e-17
2026 2.3662124952296697e-12 9.30474239323956e-17
2027 2.3662124952296697e-12 9.30474239323956e-17
2028 2.3662124952296697e-12 9.30474239323956e-17
2029 2.3662124952296697e-12 9.30474239323956e-17
2030 2.3662124952296697e-12 9.30474239323956e-17
2031 2.3662124952296697e-12 9.30474239323956e-17
2032 2.3662124952296697e-12 9.30474239323956e-17
2033 2.3662124952296697e-12 9.30474239323956e-17
2034 2.3662124952296697e-12 9.30474239323956e-17
2035 2.3662124952296697e-12 9.30474239323956e-17
2036 2.3662124952296697e-12 9.30474239323956e-17
2037 2.3662124952296697e-12 9.30474239323956e-17
2038 2.3662124952296697e-12 9.30474239323956e-17
2039 2.3662124952296697e-12 9.30474239323956e-17
2040 2.3662124952296697e-12 9.30474239323956e-17
2041 2.3662124952296697e-12 9.30474239323956e-17
2042 2.3662124952296697e-12 9.30474239323956e-17
2043 2.3662124952296697e-12 9.30474239323956e-17
2044 2.3662124952296697e-12 9.30474239323956e-17
2045 2.3662124952296697e-12 9.30474239323956e-17
2046 2.3662124952296697e-12 9.30474239323956e-17
2047 2.3662124952296697e-12 9.30474239323956e-17
2048 2.3662124952296697e-12 9.30474239323956e-17
2049 2.3662124952296697e-12 9.30474239323956e-17
2050 2.3662124952296697e-12 9.30474239323956e-17
2051 2.3662124952296697e-12 9.30474239323956e-17
2052 2.3662124952296697e-12 9.30474239323956e-17
2053 2.3662124952296697e-12 9.30474239323956e-17
2054 2.3662124952296697e-12 9.30474239323956e-17
2055 2.3662124952296697e-12 9.30474239323956e-17
2056 2.3662124952296697e-12 9.30474239323956e-17
2057 2.3662124952296697e-12 9.30474239323956e-17
2058 2.3662124952296697e-12 9.30474239323956e-17
2059 2.3662124952296697e-12 9.30474239323956e-17
2060 2.3662124952296697e-12 9.30474239323956e-17
2061 2.3662124952296697e-12 9.30474239323956e-17
2062 2.3662124952296697e-12 9.30474239323956e-17
2063 2.3662124952296697e-12 9.30474239323956e-17
2064 2.3662124952296697e-12 9.30474239323956e-17
2065 2.3662124952296697e-12 9.30474239323956e-17
2066 2.3662124952296697e-12 9.30474239323956e-17
2067 2.3662124952296697e-12 9.30474239323956e-17
2068 2.3662124952296697e-12 9.30474239323956e-17
2069 2.3662124952296697e-12 9.30474239323956e-17
2070 2.3662124952296697e-12 9.30474239323956e-17
2071 2.3662124952296697e-12 9.30474239323956e-17
2072 2.3662124952296697e-12 9.30474239323956e-17
2073 2.3662124952296697e-12 9.30474239323956e-17
2074 2.3662124952296697e-12 9.30474239323956e-17
2075 2.3662124952296697e-12 9.30474239323956e-17
2076 2.3662124952296697e-12 9.30474239323956e-17
2077 2.3662124952296697e-12 9.30474239323956e-17
2078 2.3662124952296697e-12 9.30474239323956e-17
2079 2.3662124952296697e-12 9.30474239323956e-17
2080 2.3662124952296697e-12 9.30474239323956e-17
2081 2.3662124952296697e-12 9.30474239323956e-17
2082 2.3662124952296697e-12 9.30474239323956e-17
2083 2.3662124952296697e-12 9.30474239323956e-17
2084 2.3662124952296697e-12 9.30474239323956e-17
2085 2.3662124952296697e-12 9.30474239323956e-17
2086 2.3662124952296697e-12 9.30474239323956e-17
2087 2.3662124952296697e-12 9.30474239323956e-17
2088 2.3662124952296697e-12 9.30474239323956e-17
2089 2.3662124952296697e-12 9.30474239323956e-17
2090 2.3662124952296697e-12 9.30474239323956e-17
2091 2.3662124952296697e-12 9.30474239323956e-17
2092 2.3662124952296697e-12 9.30474239323956e-17
2093 2.3662124952296697e-12 9.30474239323956e-17
2094 2.3662124952296697e-12 9.30474239323956e-17
2095 2.3662124952296697e-12 9.30474239323956e-17
2096 2.3662124952296697e-12 9.30474239323956e-17
2097 2.3662124952296697e-12 9.30474239323956e-17
2098 2.3662124952296697e-12 9.30474239323956e-17
2099 2.3662124952296697e-12 9.30474239323956e-17
2100 2.3662124952296697e-12 9.30474239323956e-17
2101 2.3662124952296697e-12 9.30474239323956e-17
2102 2.3662124952296697e-12 9.30474239323956e-17
2103 2.3662124952296697e-12 9.30474239323956e-17
2104 2.3662124952296697e-12 9.30474239323956e-17
2105 2.3662124952296697e-12 9.30474239323956e-17
2106 2.3662124952296697e-12 9.30474239323956e-17
2107 2.3662124952296697e-12 9.30474239323956e-17
2108 2.3662124952296697e-12 9.30474239323956e-17
2109 2.3662124952296697e-12 9.30474239323956e-17
2110 2.3662124952296697e-12 9.30474239323956e-17
2111 2.3662124952296697e-12 9.30474239323956e-17
2112 2.3662124952296697e-12 9.30474239323956e-17
2113 2.3662124952296697e-12 9.30474239323956e-17
2114 2.3662124952296697e-12 9.30474239323956e-17
2115 2.3662124952296697e-12 9.30474239323956e-17
2116 2.3662124952296697e-12 9.30474239323956e-17
2117 2.3662124952296697e-12 9.30474239323956e-17
2118 2.3662124952296697e-12 9.30474239323956e-17
2119 2.3662124952296697e-12 9.30474239323956e-17
2120 2.3662124952296697e-12 9.30474239323956e-17
2121 2.3662124952296697e-12 9.30474239323956e-17
2122 2.3662124952296697e-12 9.30474239323956e-17
2123 2.3662124952296697e-12 9.30474239323956e-17
2124 2.3662124952296697e-12 9.30474239323956e-17
2125 2.3662124952296697e-12 9.30474239323956e-17
2126 2.3662124952296697e-12 9.30474239323956e-17
2127 2.3662124952296697e-12 9.30474239323956e-17
2128 2.3662124952296697e-12 9.30474239323956e-17
2129 2.3662124952296697e-12 9.30474239323956e-17
2130 2.3662124952296697e-12 9.30474239323956e-17
2131 2.3662124952296697e-12 9.30474239323956e-17
2132 2.3662124952296697e-12 9.30474239323956e-17
2133 2.3662124952296697e-12 9.30474239323956e-17
2134 2.3662124952296697e-12 9.30474239323956e-17
2135 2.3662124952296697e-12 9.30474239323956e-17
2136 2.3662124952296697e-12 9.30474239323956e-17
2137 2.3662124952296697e-12 9.30474239323956e-17
2138 2.3662124952296697e-12 9.30474239323956e-17
2139 2.3662124952296697e-12 9.30474239323956e-17
2140 2.3662124952296697e-12 9.30474239323956e-17
2141 2.3662124952296697e-12 9.30474239323956e-17
2142 2.3662124952296697e-12 9.30474239323956e-17
2143 2.3662124952296697e-12 9.30474239323956e-17
2144 2.3662124952296697e-12 9.30474239323956e-17
2145 2.3662124952296697e-12 9.30474239323956e-17
2146 2.3662124952296697e-12 9.30474239323956e-17
2147 2.3662124952296697e-12 9.30474239323956e-17
2148 2.3662124952296697e-12 9.30474239323956e-17
2149 2.3662124952296697e-12 9.30474239323956e-17
2150 2.3662124952296697e-12 9.30474239323956e-17
2151 2.3662124952296697e-12 9.30474239323956e-17
2152 2.3662124952296697e-12 9.30474239323956e-17
2153 2.3662124952296697e-12 9.30474239323956e-17
2154 2.3662124952296697e-12 9.30474239323956e-17
2155 2.3662124952296697e-12 9.30474239323956e-17
2156 2.3662124952296697e-12 9.30474239323956e-17
2157 2.3662124952296697e-12 9.30474239323956e-17
2158 2.3662124952296697e-12 9.30474239323956e-17
2159 2.3662124952296697e-12 9.30474239323956e-17
2160 2.3662124952296697e-12 9.30474239323956e-17
2161 2.3662124952296697e-12 9.30474239323956e-17
2162 2.3662124952296697e-12 9.30474239323956e-17
2163 2.3662124952296697e-12 9.30474239323956e-17
2164 2.3662124952296697e-12 9.30474239323956e-17
2165 2.3662124952296697e-12 9.30474239323956e-17
2166 2.3662124952296697e-12 9.30474239323956e-17
2167 2.3662124952296697e-12 9.30474239323956e-17
2168 2.3662124952296697e-12 9.30474239323956e-17
2169 2.3662124952296697e-12 9.30474239323956e-17
2170 2.3662124952296697e-12 9.30474239323956e-17
2171 2.3662124952296697e-12 9.30474239323956e-17
2172 2.3662124952296697e-12 9.30474239323956e-17
2173 2.3662124952296697e-12 9.30474239323956e-17
2174 2.3662124952296697e-12 9.30474239323956e-17
2175 2.3662124952296697e-12 9.30474239323956e-17
2176 2.3662124952296697e-12 9.30474239323956e-17
2177 2.3662124952296697e-12 9.30474239323956e-17
2178 2.3662124952296697e-12 9.30474239323956e-17
2179 2.3662124952296697e-12 9.30474239323956e-17
2180 2.3662124952296697e-12 9.30474239323956e-17
2181 2.3662124952296697e-12 9.30474239323956e-17
2182 2.3662124952296697e-12 9.30474239323956e-17
2183 2.3662124952296697e-12 9.30474239323956e-17
2184 2.3662124952296697e-12 9.30474239323956e-17
2185 2.3662124952296697e-12 9.30474239323956e-17
2186 2.3662124952296697e-12 9.30474239323956e-17
2187 2.3662124952296697e-12 9.30474239323956e-17
2188 2.3662124952296697e-12 9.30474239323956e-17
2189 2.3662124952296697e-12 9.30474239323956e-17
2190 2.3662124952296697e-12 9.30474239323956e-17
2191 2.3662124952296697e-12 9.30474239323956e-17
2192 2.3662124952296697e-12 9.30474239323956e-17
2193 2.3662124952296697e-12 9.30474239323956e-17
2194 2.3662124952296697e-12 9.30474239323956e-17
2195 2.3662124952296697e-12 9.30474239323956e-17
2196 2.3662124952296697e-12 9.30474239323956e-17
2197 2.3662124952296697e-12 9.30474239323956e-17
2198 2.3662124952296697e-12 9.30474239323956e-17
2199 2.3662124952296697e-12 9.30474239323956e-17
2200 2.3662124952296697e-12 9.30474239323956e-17
2201 2.3662124952296697e-12 9.30474239323956e-17
2202 2.3662124952296697e-12 9.30474239323956e-17
2203 2.3662124952296697e-12 9.30474239323956e-17
2204 2.3662124952296697e-12 9.30474239323956e-17
2205 2.3662124952296697e-12 9.30474239323956e-17
2206 2.3662124952296697e-12 9.30474239323956e-17
2207 2.3662124952296697e-12 9.30474239323956e-17
2208 2.3662124952296697e-12 9.30474239323956e-17
2209 2.3662124952296697e-12 9.30474239323956e-17
2210 2.3662124952296697e-12 9.30474239323956e-17
2211 2.3662124952296697e-12 9.30474239323956e-17
2212 2.3662124952296697e-12 9.30474239323956e-17
2213 2.3662124952296697e-12 9.30474239323956e-17
2214 2.3662124952296697e-12 9.30474239323956e-17
2215 2.3662124952296697e-12 9.30474239323956e-17
2216 2.3662124952296697e-12 9.30474239323956e-17
2217 2.3662124952296697e-12 9.30474239323956e-17
2218 2.3662124952296697e-12 9.30474239323956e-17
2219 2.3662124952296697e-12 9.30474239323956e-17
2220 2.3662124952296697e-12 9.30474239323956e-17
2221 2.3662124952296697e-12 9.30474239323956e-17
2222 2.3662124952296697e-12 9.30474239323956e-17
2223 2.3662124952296697e-12 9.30474239323956e-17
2224 2.3662124952296697e-12 9.30474239323956e-17
2225 2.3662124952296697e-12 9.30474239323956e-17
2226 2.3662124952296697e-12 9.30474239323956e-17
2227 2.3662124952296697e-12 9.30474239323956e-17
2228 2.3662124952296697e-12 9.30474239323956e-17
2229 2.3662124952296697e-12 9.30474239323956e-17
2230 2.3662124952296697e-12 9.30474239323956e-17
2231 2.3662124952296697e-12 9.30474239323956e-17
2232 2.3662124952296697e-12 9.30474239323956e-17
2233 2.3662124952296697e-12 9.30474239323956e-17
2234 2.3662124952296697e-12 9.30474239323956e-17
2235 2.3662124952296697e-12 9.30474239323956e-17
2236 2.3662124952296697e-12 9.30474239323956e-17
2237 2.3662124952296697e-12 9.30474239323956e-17
2238 2.3662124952296697e-12 9.30474239323956e-17
2239 2.3662124952296697e-12 9.30474239323956e-17
2240 2.3662124952296697e-12 9.30474239323956e-17
2241 2.3662124952296697e-12 9.30474239323956e-17
2242 2.3662124952296697e-12 9.30474239323956e-17
2243 2.3662124952296697e-12 9.30474239323956e-17
2244 2.3662124952296697e-12 9.30474239323956e-17
2245 2.3662124952296697e-12 9.30474239323956e-17
2246 2.3662124952296697e-12 9.30474239323956e-17
2247 2.3662124952296697e-12 9.30474239323956e-17
2248 2.3662124952296697e-12 9.30474239323956e-17
2249 2.3662124952296697e-12 9.30474239323956e-17
2250 2.3662124952296697e-12 9.30474239323956e-17
2251 2.3662124952296697e-12 9.30474239323956e-17
2252 2.3662124952296697e-12 9.30474239323956e-17
2253 2.3662124952296697e-12 9.30474239323956e-17
2254 2.3662124952296697e-12 9.30474239323956e-17
2255 2.3662124952296697e-12 9.30474239323956e-17
2256 2.3662124952296697e-12 9.30474239323956e-17
2257 2.3662124952296697e-12 9.30474239323956e-17
2258 2.3662124952296697e-12 9.30474239323956e-17
2259 2.3662124952296697e-12 9.30474239323956e-17
2260 2.3662124952296697e-12 9.30474239323956e-17
2261 2.3662124952296697e-12 9.30474239323956e-17
2262 2.3662124952296697e-12 9.30474239323956e-17
2263 2.3662124952296697e-12 9.30474239323956e-17
2264 2.3662124952296697e-12 9.30474239323956e-17
2265 2.3662124952296697e-12 9.30474239323956e-17
2266 2.3662124952296697e-12 9.30474239323956e-17
2267 2.3662124952296697e-12 9.30474239323956e-17
2268 2.3662124952296697e-12 9.30474239323956e-17
2269 2.3662124952296697e-12 9.30474239323956e-17
2270 2.3662124952296697e-12 9.30474239323956e-17
2271 2.3662124952296697e-12 9.30474239323956e-17
2272 2.3662124952296697e-12 9.30474239323956e-17
2273 2.3662124952296697e-12 9.30474239323956e-17
2274 2.3662124952296697e-12 9.30474239323956e-17
2275 2.3662124952296697e-12 9.30474239323956e-17
2276 2.3662124952296697e-12 9.30474239323956e-17
2277 2.3662124952296697e-12 9.30474239323956e-17
2278 2.3662124952296697e-12 9.30474239323956e-17
2279 2.3662124952296697e-12 9.30474239323956e-17
2280 2.3662124952296697e-12 9.30474239323956e-17
2281 2.3662124952296697e-12 9.30474239323956e-17
2282 2.3662124952296697e-12 9.30474239323956e-17
2283 2.3662124952296697e-12 9.30474239323956e-17
2284 2.3662124952296697e-12 9.30474239323956e-17
2285 2.3662124952296697e-12 9.30474239323956e-17
2286 2.3662124952296697e-12 9.30474239323956e-17
2287 2.3662124952296697e-12 9.30474239323956e-17
2288 2.3662124952296697e-12 9.30474239323956e-17
2289 2.3662124952296697e-12 9.30474239323956e-17
2290 2.3662124952296697e-12 9.30474239323956e-17
2291 2.3662124952296697e-12 9.30474239323956e-17
2292 2.3662124952296697e-12 9.30474239323956e-17
2293 2.3662124952296697e-12 9.30474239323956e-17
2294 2.3662124952296697e-12 9.30474239323956e-17
2295 2.3662124952296697e-12 9.30474239323956e-17
2296 2.3662124952296697e-12 9.30474239323956e-17
2297 2.3662124952296697e-12 9.30474239323956e-17
2298 2.3662124952296697e-12 9.30474239323956e-17
2299 2.3662124952296697e-12 9.30474239323956e-17
2300 2.3662124952296697e-12 9.30474239323956e-17
2301 2.3662124952296697e-12 9.30474239323956e-17
2302 2.3662124952296697e-12 9.30474239323956e-17
2303 2.3662124952296697e-12 9.30474239323956e-17
2304 2.3662124952296697e-12 9.30474239323956e-17
2305 2.3662124952296697e-12 9.30474239323956e-17
2306 2.3662124952296697e-12 9.30474239323956e-17
2307 2.3662124952296697e-12 9.30474239323956e-17
2308 2.3662124952296697e-12 9.30474239323956e-17
2309 2.3662124952296697e-12 9.30474239323956e-17
2310 2.3662124952296697e-12 9.30474239323956e-17
2311 2.3662124952296697e-12 9.30474239323956e-17
2312 2.3662124952296697e-12 9.30474239323956e-17
2313 2.3662124952296697e-12 9.30474239323956e-17
2314 2.3662124952296697e-12 9.30474239323956e-17
2315 2.3662124952296697e-12 9.30474239323956e-17
2316 2.3662124952296697e-12 9.30474239323956e-17
2317 2.3662124952296697e-12 9.30474239323956e-17
2318 2.3662124952296697e-12 9.30474239323956e-17
2319 2.3662124952296697e-12 9.30474239323956e-17
2320 2.3662124952296697e-12 9.30474239323956e-17
2321 2.3662124952296697e-12 9.30474239323956e-17
2322 2.3662124952296697e-12 9.30474239323956e-17
2323 2.3662124952296697e-12 9.30474239323956e-17
2324 2.3662124952296697e-12 9.30474239323956e-17
2325 2.3662124952296697e-12 9.30474239323956e-17
2326 2.3662124952296697e-12 9.30474239323956e-17
2327 2.3662124952296697e-12 9.30474239323956e-17
2328 2.3662124952296697e-12 9.30474239323956e-17
2329 2.3662124952296697e-12 9.30474239323956e-17
2330 2.3662124952296697e-12 9.30474239323956e-17
2331 2.3662124952296697e-12 9.30474239323956e-17
2332 2.3662124952296697e-12 9.30474239323956e-17
2333 2.3662124952296697e-12 9.30474239323956e-17
2334 2.3662124952296697e-12 9.30474239323956e-17
2335 2.3662124952296697e-12 9.30474239323956e-17
2336 2.3662124952296697e-12 9.30474239323956e-17
2337 2.3662124952296697e-12 9.30474239323956e-17
2338 2.3662124952296697e-12 9.30474239323956e-17
2339 2.3662124952296697e-12 9.30474239323956e-17
2340 2.3662124952296697e-12 9.30474239323956e-17
2341 2.3662124952296697e-12 9.30474239323956e-17
2342 2.3662124952296697e-12 9.30474239323956e-17
2343 2.3662124952296697e-12 9.30474239323956e-17
2344 2.3662124952296697e-12 9.30474239323956e-17
2345 2.3662124952296697e-12 9.30474239323956e-17
2346 2.3662124952296697e-12 9.30474239323956e-17
2347 2.3662124952296697e-12 9.30474239323956e-17
2348 2.3662124952296697e-12 9.30474239323956e-17
2349 2.3662124952296697e-12 9.30474239323956e-17
2350 2.3662124952296697e-12 9.30474239323956e-17
2351 2.3662124952296697e-12 9.30474239323956e-17
2352 2.3662124952296697e-12 9.30474239323956e-17
2353 2.3662124952296697e-12 9.30474239323956e-17
2354 2.3662124952296697e-12 9.30474239323956e-17
2355 2.3662124952296697e-12 9.30474239323956e-17
2356 2.3662124952296697e-12 9.30474239323956e-17
2357 2.3662124952296697e-12 9.30474239323956e-17
2358 2.3662124952296697e-12 9.30474239323956e-17
2359 2.3662124952296697e-12 9.30474239323956e-17
2360 2.3662124952296697e-12 9.30474239323956e-17
2361 2.3662124952296697e-12 9.30474239323956e-17
2362 2.3662124952296697e-12 9.30474239323956e-17
2363 2.3662124952296697e-12 9.30474239323956e-17
2364 2.3662124952296697e-12 9.30474239323956e-17
2365 2.3662124952296697e-12 9.30474239323956e-17
2366 2.3662124952296697e-12 9.30474239323956e-17
2367 2.3662124952296697e-12 9.30474239323956e-17
2368 2.3662124952296697e-12 9.30474239323956e-17
2369 2.3662124952296697e-12 9.30474239323956e-17
2370 2.3662124952296697e-12 9.30474239323956e-17
2371 2.3662124952296697e-12 9.30474239323956e-17
2372 2.3662124952296697e-12 9.30474239323956e-17
2373 2.3662124952296697e-12 9.30474239323956e-17
2374 2.3662124952296697e-12 9.30474239323956e-17
2375 2.3662124952296697e-12 9.30474239323956e-17
2376 2.3662124952296697e-12 9.30474239323956e-17
2377 2.3662124952296697e-12 9.30474239323956e-17
2378 2.3662124952296697e-12 9.30474239323956e-17
2379 2.3662124952296697e-12 9.30474239323956e-17
2380 2.3662124952296697e-12 9.30474239323956e-17
2381 2.3662124952296697e-12 9.30474239323956e-17
2382 2.3662124952296697e-12 9.30474239323956e-17
2383 2.3662124952296697e-12 9.30474239323956e-17
2384 2.3662124952296697e-12 9.30474239323956e-17
2385 2.3662124952296697e-12 9.30474239323956e-17
2386 2.3662124952296697e-12 9.30474239323956e-17
2387 2.3662124952296697e-12 9.30474239323956e-17
2388 2.3662124952296697e-12 9.30474239323956e-17
2389 2.3662124952296697e-12 9.30474239323956e-17
2390 2.3662124952296697e-12 9.30474239323956e-17
2391 2.3662124952296697e-12 9.30474239323956e-17
2392 2.3662124952296697e-12 9.30474239323956e-17
2393 2.3662124952296697e-12 9.30474239323956e-17
2394 2.3662124952296697e-12 9.30474239323956e-17
2395 2.3662124952296697e-12 9.30474239323956e-17
2396 2.3662124952296697e-12 9.30474239323956e-17
2397 2.3662124952296697e-12 9.30474239323956e-17
2398 2.3662124952296697e-12 9.30474239323956e-17
2399 2.3662124952296697e-12 9.30474239323956e-17
2400 2.3662124952296697e-12 9.30474239323956e-17
2401 2.3662124952296697e-12 9.30474239323956e-17
2402 2.3662124952296697e-12 9.30474239323956e-17
2403 2.3662124952296697e-12 9.30474239323956e-17
2404 2.3662124952296697e-12 9.30474239323956e-17
2405 2.3662124952296697e-12 9.30474239323956e-17
2406 2.3662124952296697e-12 9.30474239323956e-17
2407 2.3662124952296697e-12 9.30474239323956e-17
2408 2.3662124952296697e-12 9.30474239323956e-17
2409 2.3662124952296697e-12 9.30474239323956e-17
2410 2.3662124952296697e-12 9.30474239323956e-17
2411 2.3662124952296697e-12 9.30474239323956e-17
2412 2.3662124952296697e-12 9.30474239323956e-17
2413 2.3662124952296697e-12 9.30474239323956e-17
2414 2.3662124952296697e-12 9.30474239323956e-17
2415 2.3662124952296697e-12 9.30474239323956e-17
2416 2.3662124952296697e-12 9.30474239323956e-17
2417 2.3662124952296697e-12 9.30474239323956e-17
2418 2.3662124952296697e-12 9.30474239323956e-17
2419 2.3662124952296697e-12 9.30474239323956e-17
2420 2.3662124952296697e-12 9.30474239323956e-17
2421 2.3662124952296697e-12 9.30474239323956e-17
2422 2.3662124952296697e-12 9.30474239323956e-17
2423 2.3662124952296697e-12 9.30474239323956e-17
2424 2.3662124952296697e-12 9.30474239323956e-17
2425 2.3662124952296697e-12 9.30474239323956e-17
2426 2.3662124952296697e-12 9.30474239323956e-17
2427 2.3662124952296697e-12 9.30474239323956e-17
2428 2.3662124952296697e-12 9.30474239323956e-17
2429 2.3662124952296697e-12 9.30474239323956e-17
2430 2.3662124952296697e-12 9.30474239323956e-17
2431 2.3662124952296697e-12 9.30474239323956e-17
2432 2.3662124952296697e-12 9.30474239323956e-17
2433 2.3662124952296697e-12 9.30474239323956e-17
2434 2.3662124952296697e-12 9.30474239323956e-17
2435 2.3662124952296697e-12 9.30474239323956e-17
2436 2.3662124952296697e-12 9.30474239323956e-17
2437 2.3662124952296697e-12 9.30474239323956e-17
2438 2.3662124952296697e-12 9.30474239323956e-17
2439 2.3662124952296697e-12 9.30474239323956e-17
2440 2.3662124952296697e-12 9.30474239323956e-17
2441 2.3662124952296697e-12 9.30474239323956e-17
2442 2.3662124952296697e-12 9.30474239323956e-17
2443 2.3662124952296697e-12 9.30474239323956e-17
2444 2.3662124952296697e-12 9.30474239323956e-17
2445 2.3662124952296697e-12 9.30474239323956e-17
2446 2.3662124952296697e-12 9.30474239323956e-17
2447 2.3662124952296697e-12 9.30474239323956e-17
2448 2.3662124952296697e-12 9.30474239323956e-17
2449 2.3662124952296697e-12 9.30474239323956e-17
2450 2.3662124952296697e-12 9.30474239323956e-17
2451 2.3662124952296697e-12 9.30474239323956e-17
2452 2.3662124952296697e-12 9.30474239323956e-17
2453 2.3662124952296697e-12 9.30474239323956e-17
2454 2.3662124952296697e-12 9.30474239323956e-17
2455 2.3662124952296697e-12 9.30474239323956e-17
2456 2.3662124952296697e-12 9.30474239323956e-17
2457 2.3662124952296697e-12 9.30474239323956e-17
2458 2.3662124952296697e-12 9.30474239323956e-17
2459 2.3662124952296697e-12 9.30474239323956e-17
2460 2.3662124952296697e-12 9.30474239323956e-17
2461 2.3662124952296697e-12 9.30474239323956e-17
2462 2.3662124952296697e-12 9.30474239323956e-17
2463 2.3662124952296697e-12 9.30474239323956e-17
2464 2.3662124952296697e-12 9.30474239323956e-17
2465 2.3662124952296697e-12 9.30474239323956e-17
2466 2.3662124952296697e-12 9.30474239323956e-17
2467 2.3662124952296697e-12 9.30474239323956e-17
2468 2.3662124952296697e-12 9.30474239323956e-17
2469 2.3662124952296697e-12 9.30474239323956e-17
2470 2.3662124952296697e-12 9.30474239323956e-17
2471 2.3662124952296697e-12 9.30474239323956e-17
2472 2.3662124952296697e-12 9.30474239323956e-17
2473 2.3662124952296697e-12 9.30474239323956e-17
2474 2.3662124952296697e-12 9.30474239323956e-17
2475 2.3662124952296697e-12 9.30474239323956e-17
2476 2.3662124952296697e-12 9.30474239323956e-17
2477 2.3662124952296697e-12 9.30474239323956e-17
2478 2.3662124952296697e-12 9.30474239323956e-17
2479 2.3662124952296697e-12 9.30474239323956e-17
2480 2.3662124952296697e-12 9.30474239323956e-17
2481 2.3662124952296697e-12 9.30474239323956e-17
2482 2.3662124952296697e-12 9.30474239323956e-17
2483 2.3662124952296697e-12 9.30474239323956e-17
2484 2.3662124952296697e-12 9.30474239323956e-17
2485 2.3662124952296697e-12 9.30474239323956e-17
2486 2.3662124952296697e-12 9.30474239323956e-17
2487 2.3662124952296697e-12 9.30474239323956e-17
2488 2.3662124952296697e-12 9.30474239323956e-17
2489 2.3662124952296697e-12 9.30474239323956e-17
2490 2.3662124952296697e-12 9.30474239323956e-17
2491 2.3662124952296697e-12 9.30474239323956e-17
2492 2.3662124952296697e-12 9.30474239323956e-17
2493 2.3662124952296697e-12 9.30474239323956e-17
2494 2.3662124952296697e-12 9.30474239323956e-17
2495 2.3662124952296697e-12 9.30474239323956e-17
2496 2.3662124952296697e-12 9.30474239323956e-17
2497 2.3662124952296697e-12 9.30474239323956e-17
2498 2.3662124952296697e-12 9.30474239323956e-17
2499 2.3662124952296697e-12 9.30474239323956e-17
2500 2.3662124952296697e-12 9.30474239323956e-17
2501 2.3662124952296697e-12 9.30474239323956e-17
2502 2.3662124952296697e-12 9.30474239323956e-17
2503 2.3662124952296697e-12 9.30474239323956e-17
2504 2.3662124952296697e-12 9.30474239323956e-17
2505 2.3662124952296697e-12 9.30474239323956e-17
2506 2.3662124952296697e-12 9.30474239323956e-17
2507 2.3662124952296697e-12 9.30474239323956e-17
2508 2.3662124952296697e-12 9.30474239323956e-17
2509 2.3662124952296697e-12 9.30474239323956e-17
2510 2.3662124952296697e-12 9.30474239323956e-17
2511 2.3662124952296697e-12 9.30474239323956e-17
2512 2.3662124952296697e-12 9.30474239323956e-17
2513 2.3662124952296697e-12 9.30474239323956e-17
2514 2.3662124952296697e-12 9.30474239323956e-17
2515 2.3662124952296697e-12 9.30474239323956e-17
2516 2.3662124952296697e-12 9.30474239323956e-17
2517 2.3662124952296697e-12 9.30474239323956e-17
2518 2.3662124952296697e-12 9.30474239323956e-17
2519 2.3662124952296697e-12 9.30474239323956e-17
2520 2.3662124952296697e-12 9.30474239323956e-17
2521 2.3662124952296697e-12 9.30474239323956e-17
2522 2.3662124952296697e-12 9.30474239323956e-17
2523 2.3662124952296697e-12 9.30474239323956e-17
2524 2.3662124952296697e-12 9.30474239323956e-17
2525 2.3662124952296697e-12 9.30474239323956e-17
2526 2.3662124952296697e-12 9.30474239323956e-17
2527 2.3662124952296697e-12 9.30474239323956e-17
2528 2.3662124952296697e-12 9.30474239323956e-17
2529 2.3662124952296697e-12 9.30474239323956e-17
2530 2.3662124952296697e-12 9.30474239323956e-17
2531 2.3662124952296697e-12 9.30474239323956e-17
2532 2.3662124952296697e-12 9.30474239323956e-17
2533 2.3662124952296697e-12 9.30474239323956e-17
2534 2.3662124952296697e-12 9.30474239323956e-17
2535 2.3662124952296697e-12 9.30474239323956e-17
2536 2.3662124952296697e-12 9.30474239323956e-17
2537 2.3662124952296697e-12 9.30474239323956e-17
2538 2.3662124952296697e-12 9.30474239323956e-17
2539 2.3662124952296697e-12 9.30474239323956e-17
2540 2.3662124952296697e-12 9.30474239323956e-17
2541 2.3662124952296697e-12 9.30474239323956e-17
2542 2.3662124952296697e-12 9.30474239323956e-17
2543 2.3662124952296697e-12 9.30474239323956e-17
2544 2.3662124952296697e-12 9.30474239323956e-17
2545 2.3662124952296697e-12 9.30474239323956e-17
2546 2.3662124952296697e-12 9.30474239323956e-17
2547 2.3662124952296697e-12 9.30474239323956e-17
2548 2.3662124952296697e-12 9.30474239323956e-17
2549 2.3662124952296697e-12 9.30474239323956e-17
2550 2.3662124952296697e-12 9.30474239323956e-17
2551 2.3662124952296697e-12 9.30474239323956e-17
2552 2.3662124952296697e-12 9.30474239323956e-17
2553 2.3662124952296697e-12 9.30474239323956e-17
2554 2.3662124952296697e-12 9.30474239323956e-17
2555 2.3662124952296697e-12 9.30474239323956e-17
2556 2.3662124952296697e-12 9.30474239323956e-17
2557 2.3662124952296697e-12 9.30474239323956e-17
2558 2.3662124952296697e-12 9.30474239323956e-17
2559 2.3662124952296697e-12 9.30474239323956e-17
2560 2.3662124952296697e-12 9.30474239323956e-17
2561 2.3662124952296697e-12 9.30474239323956e-17
2562 2.3662124952296697e-12 9.30474239323956e-17
2563 2.3662124952296697e-12 9.30474239323956e-17
2564 2.3662124952296697e-12 9.30474239323956e-17
2565 2.3662124952296697e-12 9.30474239323956e-17
2566 2.3662124952296697e-12 9.30474239323956e-17
2567 2.3662124952296697e-12 9.30474239323956e-17
2568 2.3662124952296697e-12 9.30474239323956e-17
2569 2.3662124952296697e-12 9.30474239323956e-17
2570 2.3662124952296697e-12 9.30474239323956e-17
2571 2.3662124952296697e-12 9.30474239323956e-17
2572 2.3662124952296697e-12 9.30474239323956e-17
2573 2.3662124952296697e-12 9.30474239323956e-17
2574 2.3662124952296697e-12 9.30474239323956e-17
2575 2.3662124952296697e-12 9.30474239323956e-17
2576 2.3662124952296697e-12 9.30474239323956e-17
2577 2.3662124952296697e-12 9.30474239323956e-17
2578 2.3662124952296697e-12 9.30474239323956e-17
2579 2.3662124952296697e-12 9.30474239323956e-17
2580 2.3662124952296697e-12 9.30474239323956e-17
2581 2.3662124952296697e-12 9.30474239323956e-17
2582 2.3662124952296697e-12 9.30474239323956e-17
2583 2.3662124952296697e-12 9.30474239323956e-17
2584 2.3662124952296697e-12 9.30474239323956e-17
2585 2.3662124952296697e-12 9.30474239323956e-17
2586 2.3662124952296697e-12 9.30474239323956e-17
2587 2.3662124952296697e-12 9.30474239323956e-17
2588 2.3662124952296697e-12 9.30474239323956e-17
2589 2.3662124952296697e-12 9.30474239323956e-17
2590 2.3662124952296697e-12 9.30474239323956e-17
2591 2.3662124952296697e-12 9.30474239323956e-17
2592 2.3662124952296697e-12 9.30474239323956e-17
2593 2.3662124952296697e-12 9.30474239323956e-17
2594 2.3662124952296697e-12 9.30474239323956e-17
2595 2.3662124952296697e-12 9.30474239323956e-17
2596 2.3662124952296697e-12 9.30474239323956e-17
2597 2.3662124952296697e-12 9.30474239323956e-17
2598 2.3662124952296697e-12 9.30474239323956e-17
2599 2.3662124952296697e-12 9.30474239323956e-17
2600 2.3662124952296697e-12 9.30474239323956e-17
2601 2.3662124952296697e-12 9.30474239323956e-17
2602 2.3662124952296697e-12 9.30474239323956e-17
2603 2.3662124952296697e-12 9.30474239323956e-17
2604 2.3662124952296697e-12 9.30474239323956e-17
2605 2.3662124952296697e-12 9.30474239323956e-17
2606 2.3662124952296697e-12 9.30474239323956e-17
2607 2.3662124952296697e-12 9.30474239323956e-17
2608 2.3662124952296697e-12 9.30474239323956e-17
2609 2.3662124952296697e-12 9.30474239323956e-17
2610 2.3662124952296697e-12 9.30474239323956e-17
2611 2.3662124952296697e-12 9.30474239323956e-17
2612 2.3662124952296697e-12 9.30474239323956e-17
2613 2.3662124952296697e-12 9.30474239323956e-17
2614 2.3662124952296697e-12 9.30474239323956e-17
2615 2.3662124952296697e-12 9.30474239323956e-17
2616 2.3662124952296697e-12 9.30474239323956e-17
2617 2.3662124952296697e-12 9.30474239323956e-17
2618 2.3662124952296697e-12 9.30474239323956e-17
2619 2.3662124952296697e-12 9.30474239323956e-17
2620 2.3662124952296697e-12 9.30474239323956e-17
2621 2.3662124952296697e-12 9.30474239323956e-17
2622 2.3662124952296697e-12 9.30474239323956e-17
2623 2.3662124952296697e-12 9.30474239323956e-17
2624 2.3662124952296697e-12 9.30474239323956e-17
2625 2.3662124952296697e-12 9.30474239323956e-17
2626 2.3662124952296697e-12 9.30474239323956e-17
2627 2.3662124952296697e-12 9.30474239323956e-17
2628 2.3662124952296697e-12 9.30474239323956e-17
2629 2.3662124952296697e-12 9.30474239323956e-17
2630 2.3662124952296697e-12 9.30474239323956e-17
2631 2.3662124952296697e-12 9.30474239323956e-17
2632 2.3662124952296697e-12 9.30474239323956e-17
2633 2.3662124952296697e-12 9.30474239323956e-17
2634 2.3662124952296697e-12 9.30474239323956e-17
2635 2.3662124952296697e-12 9.30474239323956e-17
2636 2.3662124952296697e-12 9.30474239323956e-17
2637 2.3662124952296697e-12 9.30474239323956e-17
2638 2.3662124952296697e-12 9.30474239323956e-17
2639 2.3662124952296697e-12 9.30474239323956e-17
2640 2.3662124952296697e-12 9.30474239323956e-17
2641 2.3662124952296697e-12 9.30474239323956e-17
2642 2.3662124952296697e-12 9.30474239323956e-17
2643 2.3662124952296697e-12 9.30474239323956e-17
2644 2.3662124952296697e-12 9.30474239323956e-17
2645 2.3662124952296697e-12 9.30474239323956e-17
2646 2.3662124952296697e-12 9.30474239323956e-17
2647 2.3662124952296697e-12 9.30474239323956e-17
2648 2.3662124952296697e-12 9.30474239323956e-17
2649 2.3662124952296697e-12 9.30474239323956e-17
2650 2.3662124952296697e-12 9.30474239323956e-17
2651 2.3662124952296697e-12 9.30474239323956e-17
2652 2.3662124952296697e-12 9.30474239323956e-17
2653 2.3662124952296697e-12 9.30474239323956e-17
2654 2.3662124952296697e-12 9.30474239323956e-17
2655 2.3662124952296697e-12 9.30474239323956e-17
2656 2.3662124952296697e-12 9.30474239323956e-17
2657 2.3662124952296697e-12 9.30474239323956e-17
2658 2.3662124952296697e-12 9.30474239323956e-17
2659 2.3662124952296697e-12 9.30474239323956e-17
2660 2.3662124952296697e-12 9.30474239323956e-17
2661 2.3662124952296697e-12 9.30474239323956e-17
2662 2.3662124952296697e-12 9.30474239323956e-17
2663 2.3662124952296697e-12 9.30474239323956e-17
2664 2.3662124952296697e-12 9.30474239323956e-17
2665 2.3662124952296697e-12 9.30474239323956e-17
2666 2.3662124952296697e-12 9.30474239323956e-17
2667 2.3662124952296697e-12 9.30474239323956e-17
2668 2.3662124952296697e-12 9.30474239323956e-17
2669 2.3662124952296697e-12 9.30474239323956e-17
2670 2.3662124952296697e-12 9.30474239323956e-17
2671 2.3662124952296697e-12 9.30474239323956e-17
2672 2.3662124952296697e-12 9.30474239323956e-17
2673 2.3662124952296697e-12 9.30474239323956e-17
2674 2.3662124952296697e-12 9.30474239323956e-17
2675 2.3662124952296697e-12 9.30474239323956e-17
2676 2.3662124952296697e-12 9.30474239323956e-17
2677 2.3662124952296697e-12 9.30474239323956e-17
2678 2.3662124952296697e-12 9.30474239323956e-17
2679 2.3662124952296697e-12 9.30474239323956e-17
2680 2.3662124952296697e-12 9.30474239323956e-17
2681 2.3662124952296697e-12 9.30474239323956e-17
2682 2.3662124952296697e-12 9.30474239323956e-17
2683 2.3662124952296697e-12 9.30474239323956e-17
2684 2.3662124952296697e-12 9.30474239323956e-17
2685 2.3662124952296697e-12 9.30474239323956e-17
2686 2.3662124952296697e-12 9.30474239323956e-17
2687 2.3662124952296697e-12 9.30474239323956e-17
2688 2.3662124952296697e-12 9.30474239323956e-17
2689 2.3662124952296697e-12 9.30474239323956e-17
2690 2.3662124952296697e-12 9.30474239323956e-17
2691 2.3662124952296697e-12 9.30474239323956e-17
2692 2.3662124952296697e-12 9.30474239323956e-17
2693 2.3662124952296697e-12 9.30474239323956e-17
2694 2.3662124952296697e-12 9.30474239323956e-17
2695 2.3662124952296697e-12 9.30474239323956e-17
2696 2.3662124952296697e-12 9.30474239323956e-17
2697 2.3662124952296697e-12 9.30474239323956e-17
2698 2.3662124952296697e-12 9.30474239323956e-17
2699 2.3662124952296697e-12 9.30474239323956e-17
2700 2.3662124952296697e-12 9.30474239323956e-17
2701 2.3662124952296697e-12 9.30474239323956e-17
2702 2.3662124952296697e-12 9.30474239323956e-17
2703 2.3662124952296697e-12 9.30474239323956e-17
2704 2.3662124952296697e-12 9.30474239323956e-17
2705 2.3662124952296697e-12 9.30474239323956e-17
2706 2.3662124952296697e-12 9.30474239323956e-17
2707 2.3662124952296697e-12 9.30474239323956e-17
2708 2.3662124952296697e-12 9.30474239323956e-17
2709 2.3662124952296697e-12 9.30474239323956e-17
2710 2.3662124952296697e-12 9.30474239323956e-17
2711 2.3662124952296697e-12 9.30474239323956e-17
2712 2.3662124952296697e-12 9.30474239323956e-17
2713 2.3662124952296697e-12 9.30474239323956e-17
2714 2.3662124952296697e-12 9.30474239323956e-17
2715 2.3662124952296697e-12 9.30474239323956e-17
2716 2.3662124952296697e-12 9.30474239323956e-17
2717 2.3662124952296697e-12 9.30474239323956e-17
2718 2.3662124952296697e-12 9.30474239323956e-17
2719 2.3662124952296697e-12 9.30474239323956e-17
2720 2.3662124952296697e-12 9.30474239323956e-17
2721 2.3662124952296697e-12 9.30474239323956e-17
2722 2.3662124952296697e-12 9.30474239323956e-17
2723 2.3662124952296697e-12 9.30474239323956e-17
2724 2.3662124952296697e-12 9.30474239323956e-17
2725 2.3662124952296697e-12 9.30474239323956e-17
2726 2.3662124952296697e-12 9.30474239323956e-17
2727 2.3662124952296697e-12 9.30474239323956e-17
2728 2.3662124952296697e-12 9.30474239323956e-17
2729 2.3662124952296697e-12 9.30474239323956e-17
2730 2.3662124952296697e-12 9.30474239323956e-17
2731 2.3662124952296697e-12 9.30474239323956e-17
2732 2.3662124952296697e-12 9.30474239323956e-17
2733 2.3662124952296697e-12 9.30474239323956e-17
2734 2.3662124952296697e-12 9.30474239323956e-17
2735 2.3662124952296697e-12 9.30474239323956e-17
2736 2.3662124952296697e-12 9.30474239323956e-17
2737 2.3662124952296697e-12 9.30474239323956e-17
2738 2.3662124952296697e-12 9.30474239323956e-17
2739 2.3662124952296697e-12 9.30474239323956e-17
2740 2.3662124952296697e-12 9.30474239323956e-17
2741 2.3662124952296697e-12 9.30474239323956e-17
2742 2.3662124952296697e-12 9.30474239323956e-17
2743 2.3662124952296697e-12 9.30474239323956e-17
2744 2.3662124952296697e-12 9.30474239323956e-17
2745 2.3662124952296697e-12 9.30474239323956e-17
2746 2.3662124952296697e-12 9.30474239323956e-17
2747 2.3662124952296697e-12 9.30474239323956e-17
2748 2.3662124952296697e-12 9.30474239323956e-17
2749 2.3662124952296697e-12 9.30474239323956e-17
2750 2.3662124952296697e-12 9.30474239323956e-17
2751 2.3662124952296697e-12 9.30474239323956e-17
2752 2.3662124952296697e-12 9.30474239323956e-17
2753 2.3662124952296697e-12 9.30474239323956e-17
2754 2.3662124952296697e-12 9.30474239323956e-17
2755 2.3662124952296697e-12 9.30474239323956e-17
2756 2.3662124952296697e-12 9.30474239323956e-17
2757 2.3662124952296697e-12 9.30474239323956e-17
2758 2.3662124952296697e-12 9.30474239323956e-17
2759 2.3662124952296697e-12 9.30474239323956e-17
2760 2.3662124952296697e-12 9.30474239323956e-17
2761 2.3662124952296697e-12 9.30474239323956e-17
2762 2.3662124952296697e-12 9.30474239323956e-17
2763 2.3662124952296697e-12 9.30474239323956e-17
2764 2.3662124952296697e-12 9.30474239323956e-17
2765 2.3662124952296697e-12 9.30474239323956e-17
2766 2.3662124952296697e-12 9.30474239323956e-17
2767 2.3662124952296697e-12 9.30474239323956e-17
2768 2.3662124952296697e-12 9.30474239323956e-17
2769 2.3662124952296697e-12 9.30474239323956e-17
2770 2.3662124952296697e-12 9.30474239323956e-17
2771 2.3662124952296697e-12 9.30474239323956e-17
2772 2.3662124952296697e-12 9.30474239323956e-17
2773 2.3662124952296697e-12 9.30474239323956e-17
2774 2.3662124952296697e-12 9.30474239323956e-17
2775 2.3662124952296697e-12 9.30474239323956e-17
2776 2.3662124952296697e-12 9.30474239323956e-17
2777 2.3662124952296697e-12 9.30474239323956e-17
2778 2.3662124952296697e-12 9.30474239323956e-17
2779 2.3662124952296697e-12 9.30474239323956e-17
2780 2.3662124952296697e-12 9.30474239323956e-17
2781 2.3662124952296697e-12 9.30474239323956e-17
2782 2.3662124952296697e-12 9.30474239323956e-17
2783 2.3662124952296697e-12 9.30474239323956e-17
2784 2.3662124952296697e-12 9.30474239323956e-17
2785 2.3662124952296697e-12 9.30474239323956e-17
2786 2.3662124952296697e-12 9.30474239323956e-17
2787 2.3662124952296697e-12 9.30474239323956e-17
2788 2.3662124952296697e-12 9.30474239323956e-17
2789 2.3662124952296697e-12 9.30474239323956e-17
2790 2.3662124952296697e-12 9.30474239323956e-17
2791 2.3662124952296697e-12 9.30474239323956e-17
2792 2.3662124952296697e-12 9.30474239323956e-17
2793 2.3662124952296697e-12 9.30474239323956e-17
2794 2.3662124952296697e-12 9.30474239323956e-17
2795 2.3662124952296697e-12 9.30474239323956e-17
2796 2.3662124952296697e-12 9.30474239323956e-17
2797 2.3662124952296697e-12 9.30474239323956e-17
2798 2.3662124952296697e-12 9.30474239323956e-17
2799 2.3662124952296697e-12 9.30474239323956e-17
2800 2.3662124952296697e-12 9.30474239323956e-17
2801 2.3662124952296697e-12 9.30474239323956e-17
2802 2.3662124952296697e-12 9.30474239323956e-17
2803 2.3662124952296697e-12 9.30474239323956e-17
2804 2.3662124952296697e-12 9.30474239323956e-17
2805 2.3662124952296697e-12 9.30474239323956e-17
2806 2.3662124952296697e-12 9.30474239323956e-17
2807 2.3662124952296697e-12 9.30474239323956e-17
2808 2.3662124952296697e-12 9.30474239323956e-17
2809 2.3662124952296697e-12 9.30474239323956e-17
2810 2.3662124952296697e-12 9.30474239323956e-17
2811 2.3662124952296697e-12 9.30474239323956e-17
2812 2.3662124952296697e-12 9.30474239323956e-17
2813 2.3662124952296697e-12 9.30474239323956e-17
2814 2.3662124952296697e-12 9.30474239323956e-17
2815 2.3662124952296697e-12 9.30474239323956e-17
2816 2.3662124952296697e-12 9.30474239323956e-17
2817 2.3662124952296697e-12 9.30474239323956e-17
2818 2.3662124952296697e-12 9.30474239323956e-17
2819 2.3662124952296697e-12 9.30474239323956e-17
2820 2.3662124952296697e-12 9.30474239323956e-17
2821 2.3662124952296697e-12 9.30474239323956e-17
2822 2.3662124952296697e-12 9.30474239323956e-17
2823 2.3662124952296697e-12 9.30474239323956e-17
2824 2.3662124952296697e-12 9.30474239323956e-17
2825 2.3662124952296697e-12 9.30474239323956e-17
2826 2.3662124952296697e-12 9.30474239323956e-17
2827 2.3662124952296697e-12 9.30474239323956e-17
2828 2.3662124952296697e-12 9.30474239323956e-17
2829 2.3662124952296697e-12 9.30474239323956e-17
2830 2.3662124952296697e-12 9.30474239323956e-17
2831 2.3662124952296697e-12 9.30474239323956e-17
2832 2.3662124952296697e-12 9.30474239323956e-17
2833 2.3662124952296697e-12 9.30474239323956e-17
2834 2.3662124952296697e-12 9.30474239323956e-17
2835 2.3662124952296697e-12 9.30474239323956e-17
2836 2.3662124952296697e-12 9.30474239323956e-17
2837 2.3662124952296697e-12 9.30474239323956e-17
2838 2.3662124952296697e-12 9.30474239323956e-17
2839 2.3662124952296697e-12 9.30474239323956e-17
2840 2.3662124952296697e-12 9.30474239323956e-17
2841 2.3662124952296697e-12 9.30474239323956e-17
2842 2.3662124952296697e-12 9.30474239323956e-17
2843 2.3662124952296697e-12 9.30474239323956e-17
2844 2.3662124952296697e-12 9.30474239323956e-17
2845 2.3662124952296697e-12 9.30474239323956e-17
2846 2.3662124952296697e-12 9.30474239323956e-17
2847 2.3662124952296697e-12 9.30474239323956e-17
2848 2.3662124952296697e-12 9.30474239323956e-17
2849 2.3662124952296697e-12 9.30474239323956e-17
2850 2.3662124952296697e-12 9.30474239323956e-17
2851 2.3662124952296697e-12 9.30474239323956e-17
2852 2.3662124952296697e-12 9.30474239323956e-17
2853 2.3662124952296697e-12 9.30474239323956e-17
2854 2.3662124952296697e-12 9.30474239323956e-17
2855 2.3662124952296697e-12 9.30474239323956e-17
2856 2.3662124952296697e-12 9.30474239323956e-17
2857 2.3662124952296697e-12 9.30474239323956e-17
2858 2.3662124952296697e-12 9.30474239323956e-17
2859 2.3662124952296697e-12 9.30474239323956e-17
2860 2.3662124952296697e-12 9.30474239323956e-17
2861 2.3662124952296697e-12 9.30474239323956e-17
2862 2.3662124952296697e-12 9.30474239323956e-17
2863 2.3662124952296697e-12 9.30474239323956e-17
2864 2.3662124952296697e-12 9.30474239323956e-17
2865 2.3662124952296697e-12 9.30474239323956e-17
2866 2.3662124952296697e-12 9.30474239323956e-17
2867 2.3662124952296697e-12 9.30474239323956e-17
2868 2.3662124952296697e-12 9.30474239323956e-17
2869 2.3662124952296697e-12 9.30474239323956e-17
2870 2.3662124952296697e-12 9.30474239323956e-17
2871 2.3662124952296697e-12 9.30474239323956e-17
2872 2.3662124952296697e-12 9.30474239323956e-17
2873 2.3662124952296697e-12 9.30474239323956e-17
2874 2.3662124952296697e-12 9.30474239323956e-17
2875 2.3662124952296697e-12 9.30474239323956e-17
2876 2.3662124952296697e-12 9.30474239323956e-17
2877 2.3662124952296697e-12 9.30474239323956e-17
2878 2.3662124952296697e-12 9.30474239323956e-17
2879 2.3662124952296697e-12 9.30474239323956e-17
2880 2.3662124952296697e-12 9.30474239323956e-17
2881 2.3662124952296697e-12 9.30474239323956e-17
2882 2.3662124952296697e-12 9.30474239323956e-17
2883 2.3662124952296697e-12 9.30474239323956e-17
2884 2.3662124952296697e-12 9.30474239323956e-17
2885 2.3662124952296697e-12 9.30474239323956e-17
2886 2.3662124952296697e-12 9.30474239323956e-17
2887 2.3662124952296697e-12 9.30474239323956e-17
2888 2.3662124952296697e-12 9.30474239323956e-17
2889 2.3662124952296697e-12 9.30474239323956e-17
2890 2.3662124952296697e-12 9.30474239323956e-17
2891 2.3662124952296697e-12 9.30474239323956e-17
2892 2.3662124952296697e-12 9.30474239323956e-17
2893 2.3662124952296697e-12 9.30474239323956e-17
2894 2.3662124952296697e-12 9.30474239323956e-17
2895 2.3662124952296697e-12 9.30474239323956e-17
2896 2.3662124952296697e-12 9.30474239323956e-17
2897 2.3662124952296697e-12 9.30474239323956e-17
2898 2.3662124952296697e-12 9.30474239323956e-17
2899 2.3662124952296697e-12 9.30474239323956e-17
2900 2.3662124952296697e-12 9.30474239323956e-17
2901 2.3662124952296697e-12 9.30474239323956e-17
2902 2.3662124952296697e-12 9.30474239323956e-17
2903 2.3662124952296697e-12 9.30474239323956e-17
2904 2.3662124952296697e-12 9.30474239323956e-17
2905 2.3662124952296697e-12 9.30474239323956e-17
2906 2.3662124952296697e-12 9.30474239323956e-17
2907 2.3662124952296697e-12 9.30474239323956e-17
2908 2.3662124952296697e-12 9.30474239323956e-17
2909 2.3662124952296697e-12 9.30474239323956e-17
2910 2.3662124952296697e-12 9.30474239323956e-17
2911 2.3662124952296697e-12 9.30474239323956e-17
2912 2.3662124952296697e-12 9.30474239323956e-17
2913 2.3662124952296697e-12 9.30474239323956e-17
2914 2.3662124952296697e-12 9.30474239323956e-17
2915 2.3662124952296697e-12 9.30474239323956e-17
2916 2.3662124952296697e-12 9.30474239323956e-17
2917 2.3662124952296697e-12 9.30474239323956e-17
2918 2.3662124952296697e-12 9.30474239323956e-17
2919 2.3662124952296697e-12 9.30474239323956e-17
2920 2.3662124952296697e-12 9.30474239323956e-17
2921 2.3662124952296697e-12 9.30474239323956e-17
2922 2.3662124952296697e-12 9.30474239323956e-17
2923 2.3662124952296697e-12 9.30474239323956e-17
2924 2.3662124952296697e-12 9.30474239323956e-17
2925 2.3662124952296697e-12 9.30474239323956e-17
2926 2.3662124952296697e-12 9.30474239323956e-17
2927 2.3662124952296697e-12 9.30474239323956e-17
2928 2.3662124952296697e-12 9.30474239323956e-17
2929 2.3662124952296697e-12 9.30474239323956e-17
2930 2.3662124952296697e-12 9.30474239323956e-17
2931 2.3662124952296697e-12 9.30474239323956e-17
2932 2.3662124952296697e-12 9.30474239323956e-17
2933 2.3662124952296697e-12 9.30474239323956e-17
2934 2.3662124952296697e-12 9.30474239323956e-17
2935 2.3662124952296697e-12 9.30474239323956e-17
2936 2.3662124952296697e-12 9.30474239323956e-17
2937 2.3662124952296697e-12 9.30474239323956e-17
2938 2.3662124952296697e-12 9.30474239323956e-17
2939 2.3662124952296697e-12 9.30474239323956e-17
2940 2.3662124952296697e-12 9.30474239323956e-17
2941 2.3662124952296697e-12 9.30474239323956e-17
2942 2.3662124952296697e-12 9.30474239323956e-17
2943 2.3662124952296697e-12 9.30474239323956e-17
2944 2.3662124952296697e-12 9.30474239323956e-17
2945 2.3662124952296697e-12 9.30474239323956e-17
2946 2.3662124952296697e-12 9.30474239323956e-17
2947 2.3662124952296697e-12 9.30474239323956e-17
2948 2.3662124952296697e-12 9.30474239323956e-17
2949 2.3662124952296697e-12 9.30474239323956e-17
2950 2.3662124952296697e-12 9.30474239323956e-17
2951 2.3662124952296697e-12 9.30474239323956e-17
2952 2.3662124952296697e-12 9.30474239323956e-17
2953 2.3662124952296697e-12 9.30474239323956e-17
2954 2.3662124952296697e-12 9.30474239323956e-17
2955 2.3662124952296697e-12 9.30474239323956e-17
2956 2.3662124952296697e-12 9.30474239323956e-17
2957 2.3662124952296697e-12 9.30474239323956e-17
2958 2.3662124952296697e-12 9.30474239323956e-17
2959 2.3662124952296697e-12 9.30474239323956e-17
2960 2.3662124952296697e-12 9.30474239323956e-17
2961 2.3662124952296697e-12 9.30474239323956e-17
2962 2.3662124952296697e-12 9.30474239323956e-17
2963 2.3662124952296697e-12 9.30474239323956e-17
2964 2.3662124952296697e-12 9.30474239323956e-17
2965 2.3662124952296697e-12 9.30474239323956e-17
2966 2.3662124952296697e-12 9.30474239323956e-17
2967 2.3662124952296697e-12 9.30474239323956e-17
2968 2.3662124952296697e-12 9.30474239323956e-17
2969 2.3662124952296697e-12 9.30474239323956e-17
2970 2.3662124952296697e-12 9.30474239323956e-17
2971 2.3662124952296697e-12 9.30474239323956e-17
2972 2.3662124952296697e-12 9.30474239323956e-17
2973 2.3662124952296697e-12 9.30474239323956e-17
2974 2.3662124952296697e-12 9.30474239323956e-17
2975 2.3662124952296697e-12 9.30474239323956e-17
2976 2.3662124952296697e-12 9.30474239323956e-17
2977 2.3662124952296697e-12 9.30474239323956e-17
2978 2.3662124952296697e-12 9.30474239323956e-17
2979 2.3662124952296697e-12 9.30474239323956e-17
2980 2.3662124952296697e-12 9.30474239323956e-17
2981 2.3662124952296697e-12 9.30474239323956e-17
2982 2.3662124952296697e-12 9.30474239323956e-17
2983 2.3662124952296697e-12 9.30474239323956e-17
2984 2.3662124952296697e-12 9.30474239323956e-17
2985 2.3662124952296697e-12 9.30474239323956e-17
2986 2.3662124952296697e-12 9.30474239323956e-17
2987 2.3662124952296697e-12 9.30474239323956e-17
2988 2.3662124952296697e-12 9.30474239323956e-17
2989 2.3662124952296697e-12 9.30474239323956e-17
2990 2.3662124952296697e-12 9.30474239323956e-17
2991 2.3662124952296697e-12 9.30474239323956e-17
2992 2.3662124952296697e-12 9.30474239323956e-17
2993 2.3662124952296697e-12 9.30474239323956e-17
2994 2.3662124952296697e-12 9.30474239323956e-17
2995 2.3662124952296697e-12 9.30474239323956e-17
2996 2.3662124952296697e-12 9.30474239323956e-17
2997 2.3662124952296697e-12 9.30474239323956e-17
2998 2.3662124952296697e-12 9.30474239323956e-17
2999 2.3662124952296697e-12 9.30474239323956e-17
3000 2.3662124952296697e-12 9.30474239323956e-17
3001 2.3662124952296697e-12 9.30474239323956e-17
3002 2.3662124952296697e-12 9.30474239323956e-17
3003 2.3662124952296697e-12 9.30474239323956e-17
3004 2.3662124952296697e-12 9.30474239323956e-17
3005 2.3662124952296697e-12 9.30474239323956e-17
3006 2.3662124952296697e-12 9.30474239323956e-17
3007 2.3662124952296697e-12 9.30474239323956e-17
3008 2.3662124952296697e-12 9.30474239323956e-17
3009 2.3662124952296697e-12 9.30474239323956e-17
3010 2.3662124952296697e-12 9.30474239323956e-17
3011 2.3662124952296697e-12 9.30474239323956e-17
3012 2.3662124952296697e-12 9.30474239323956e-17
3013 2.3662124952296697e-12 9.30474239323956e-17
3014 2.3662124952296697e-12 9.30474239323956e-17
3015 2.3662124952296697e-12 9.30474239323956e-17
3016 2.3662124952296697e-12 9.30474239323956e-17
3017 2.3662124952296697e-12 9.30474239323956e-17
3018 2.3662124952296697e-12 9.30474239323956e-17
3019 2.3662124952296697e-12 9.30474239323956e-17
3020 2.3662124952296697e-12 9.30474239323956e-17
3021 2.3662124952296697e-12 9.30474239323956e-17
3022 2.3662124952296697e-12 9.30474239323956e-17
3023 2.3662124952296697e-12 9.30474239323956e-17
3024 2.3662124952296697e-12 9.30474239323956e-17
3025 2.3662124952296697e-12 9.30474239323956e-17
3026 2.3662124952296697e-12 9.30474239323956e-17
3027 2.3662124952296697e-12 9.30474239323956e-17
3028 2.3662124952296697e-12 9.30474239323956e-17
3029 2.3662124952296697e-12 9.30474239323956e-17
3030 2.3662124952296697e-12 9.30474239323956e-17
3031 2.3662124952296697e-12 9.30474239323956e-17
3032 2.3662124952296697e-12 9.30474239323956e-17
3033 2.3662124952296697e-12 9.30474239323956e-17
3034 2.3662124952296697e-12 9.30474239323956e-17
3035 2.3662124952296697e-12 9.30474239323956e-17
3036 2.3662124952296697e-12 9.30474239323956e-17
3037 2.3662124952296697e-12 9.30474239323956e-17
3038 2.3662124952296697e-12 9.30474239323956e-17
3039 2.3662124952296697e-12 9.30474239323956e-17
3040 2.3662124952296697e-12 9.30474239323956e-17
3041 2.3662124952296697e-12 9.30474239323956e-17
3042 2.3662124952296697e-12 9.30474239323956e-17
3043 2.3662124952296697e-12 9.30474239323956e-17
3044 2.3662124952296697e-12 9.30474239323956e-17
3045 2.3662124952296697e-12 9.30474239323956e-17
3046 2.3662124952296697e-12 9.30474239323956e-17
3047 2.3662124952296697e-12 9.30474239323956e-17
3048 2.3662124952296697e-12 9.30474239323956e-17
3049 2.3662124952296697e-12 9.30474239323956e-17
3050 2.3662124952296697e-12 9.30474239323956e-17
3051 2.3662124952296697e-12 9.30474239323956e-17
3052 2.3662124952296697e-12 9.30474239323956e-17
3053 2.3662124952296697e-12 9.30474239323956e-17
3054 2.3662124952296697e-12 9.30474239323956e-17
3055 2.3662124952296697e-12 9.30474239323956e-17
3056 2.3662124952296697e-12 9.30474239323956e-17
3057 2.3662124952296697e-12 9.30474239323956e-17
3058 2.3662124952296697e-12 9.30474239323956e-17
3059 2.3662124952296697e-12 9.30474239323956e-17
3060 2.3662124952296697e-12 9.30474239323956e-17
3061 2.3662124952296697e-12 9.30474239323956e-17
3062 2.3662124952296697e-12 9.30474239323956e-17
3063 2.3662124952296697e-12 9.30474239323956e-17
3064 2.3662124952296697e-12 9.30474239323956e-17
3065 2.3662124952296697e-12 9.30474239323956e-17
3066 2.3662124952296697e-12 9.30474239323956e-17
3067 2.3662124952296697e-12 9.30474239323956e-17
3068 2.3662124952296697e-12 9.30474239323956e-17
3069 2.3662124952296697e-12 9.30474239323956e-17
3070 2.3662124952296697e-12 9.30474239323956e-17
3071 2.3662124952296697e-12 9.30474239323956e-17
3072 2.3662124952296697e-12 9.30474239323956e-17
3073 2.3662124952296697e-12 9.30474239323956e-17
3074 2.3662124952296697e-12 9.30474239323956e-17
3075 2.3662124952296697e-12 9.30474239323956e-17
3076 2.3662124952296697e-12 9.30474239323956e-17
3077 2.3662124952296697e-12 9.30474239323956e-17
3078 2.3662124952296697e-12 9.30474239323956e-17
3079 2.3662124952296697e-12 9.30474239323956e-17
3080 2.3662124952296697e-12 9.30474239323956e-17
3081 2.3662124952296697e-12 9.30474239323956e-17
3082 2.3662124952296697e-12 9.30474239323956e-17
3083 2.3662124952296697e-12 9.30474239323956e-17
3084 2.3662124952296697e-12 9.30474239323956e-17
3085 2.3662124952296697e-12 9.30474239323956e-17
3086 2.3662124952296697e-12 9.30474239323956e-17
3087 2.3662124952296697e-12 9.30474239323956e-17
3088 2.3662124952296697e-12 9.30474239323956e-17
3089 2.3662124952296697e-12 9.30474239323956e-17
3090 2.3662124952296697e-12 9.30474239323956e-17
3091 2.3662124952296697e-12 9.30474239323956e-17
3092 2.3662124952296697e-12 9.30474239323956e-17
3093 2.3662124952296697e-12 9.30474239323956e-17
3094 2.3662124952296697e-12 9.30474239323956e-17
3095 2.3662124952296697e-12 9.30474239323956e-17
3096 2.3662124952296697e-12 9.30474239323956e-17
3097 2.3662124952296697e-12 9.30474239323956e-17
3098 2.3662124952296697e-12 9.30474239323956e-17
3099 2.3662124952296697e-12 9.30474239323956e-17
3100 2.3662124952296697e-12 9.30474239323956e-17
3101 2.3662124952296697e-12 9.30474239323956e-17
3102 2.3662124952296697e-12 9.30474239323956e-17
3103 2.3662124952296697e-12 9.30474239323956e-17
3104 2.3662124952296697e-12 9.30474239323956e-17
3105 2.3662124952296697e-12 9.30474239323956e-17
3106 2.3662124952296697e-12 9.30474239323956e-17
3107 2.3662124952296697e-12 9.30474239323956e-17
3108 2.3662124952296697e-12 9.30474239323956e-17
3109 2.3662124952296697e-12 9.30474239323956e-17
3110 2.3662124952296697e-12 9.30474239323956e-17
3111 2.3662124952296697e-12 9.30474239323956e-17
3112 2.3662124952296697e-12 9.30474239323956e-17
3113 2.3662124952296697e-12 9.30474239323956e-17
3114 2.3662124952296697e-12 9.30474239323956e-17
3115 2.3662124952296697e-12 9.30474239323956e-17
3116 2.3662124952296697e-12 9.30474239323956e-17
3117 2.3662124952296697e-12 9.30474239323956e-17
3118 2.3662124952296697e-12 9.30474239323956e-17
3119 2.3662124952296697e-12 9.30474239323956e-17
3120 2.3662124952296697e-12 9.30474239323956e-17
3121 2.3662124952296697e-12 9.30474239323956e-17
3122 2.3662124952296697e-12 9.30474239323956e-17
3123 2.3662124952296697e-12 9.30474239323956e-17
3124 2.3662124952296697e-12 9.30474239323956e-17
3125 2.3662124952296697e-12 9.30474239323956e-17
3126 2.3662124952296697e-12 9.30474239323956e-17
3127 2.3662124952296697e-12 9.30474239323956e-17
3128 2.3662124952296697e-12 9.30474239323956e-17
3129 2.3662124952296697e-12 9.30474239323956e-17
3130 2.3662124952296697e-12 9.30474239323956e-17
3131 2.3662124952296697e-12 9.30474239323956e-17
3132 2.3662124952296697e-12 9.30474239323956e-17
3133 2.3662124952296697e-12 9.30474239323956e-17
3134 2.3662124952296697e-12 9.30474239323956e-17
3135 2.3662124952296697e-12 9.30474239323956e-17
3136 2.3662124952296697e-12 9.30474239323956e-17
3137 2.3662124952296697e-12 9.30474239323956e-17
3138 2.3662124952296697e-12 9.30474239323956e-17
3139 2.3662124952296697e-12 9.30474239323956e-17
3140 2.3662124952296697e-12 9.30474239323956e-17
3141 2.3662124952296697e-12 9.30474239323956e-17
3142 2.3662124952296697e-12 9.30474239323956e-17
3143 2.3662124952296697e-12 9.30474239323956e-17
3144 2.3662124952296697e-12 9.30474239323956e-17
3145 2.3662124952296697e-12 9.30474239323956e-17
3146 2.3662124952296697e-12 9.30474239323956e-17
3147 2.3662124952296697e-12 9.30474239323956e-17
3148 2.3662124952296697e-12 9.30474239323956e-17
3149 2.3662124952296697e-12 9.30474239323956e-17
3150 2.3662124952296697e-12 9.30474239323956e-17
3151 2.3662124952296697e-12 9.30474239323956e-17
3152 2.3662124952296697e-12 9.30474239323956e-17
3153 2.3662124952296697e-12 9.30474239323956e-17
3154 2.3662124952296697e-12 9.30474239323956e-17
3155 2.3662124952296697e-12 9.30474239323956e-17
3156 2.3662124952296697e-12 9.30474239323956e-17
3157 2.3662124952296697e-12 9.30474239323956e-17
3158 2.3662124952296697e-12 9.30474239323956e-17
3159 2.3662124952296697e-12 9.30474239323956e-17
3160 2.3662124952296697e-12 9.30474239323956e-17
3161 2.3662124952296697e-12 9.30474239323956e-17
3162 2.3662124952296697e-12 9.30474239323956e-17
3163 2.3662124952296697e-12 9.30474239323956e-17
3164 2.3662124952296697e-12 9.30474239323956e-17
3165 2.3662124952296697e-12 9.30474239323956e-17
3166 2.3662124952296697e-12 9.30474239323956e-17
3167 2.3662124952296697e-12 9.30474239323956e-17
3168 2.3662124952296697e-12 9.30474239323956e-17
3169 2.3662124952296697e-12 9.30474239323956e-17
3170 2.3662124952296697e-12 9.30474239323956e-17
3171 2.3662124952296697e-12 9.30474239323956e-17
3172 2.3662124952296697e-12 9.30474239323956e-17
3173 2.3662124952296697e-12 9.30474239323956e-17
3174 2.3662124952296697e-12 9.30474239323956e-17
3175 2.3662124952296697e-12 9.30474239323956e-17
3176 2.3662124952296697e-12 9.30474239323956e-17
3177 2.3662124952296697e-12 9.30474239323956e-17
3178 2.3662124952296697e-12 9.30474239323956e-17
3179 2.3662124952296697e-12 9.30474239323956e-17
3180 2.3662124952296697e-12 9.30474239323956e-17
3181 2.3662124952296697e-12 9.30474239323956e-17
3182 2.3662124952296697e-12 9.30474239323956e-17
3183 2.3662124952296697e-12 9.30474239323956e-17
3184 2.3662124952296697e-12 9.30474239323956e-17
3185 2.3662124952296697e-12 9.30474239323956e-17
3186 2.3662124952296697e-12 9.30474239323956e-17
3187 2.3662124952296697e-12 9.30474239323956e-17
3188 2.3662124952296697e-12 9.30474239323956e-17
3189 2.3662124952296697e-12 9.30474239323956e-17
3190 2.3662124952296697e-12 9.30474239323956e-17
3191 2.3662124952296697e-12 9.30474239323956e-17
3192 2.3662124952296697e-12 9.30474239323956e-17
3193 2.3662124952296697e-12 9.30474239323956e-17
3194 2.3662124952296697e-12 9.30474239323956e-17
3195 2.3662124952296697e-12 9.30474239323956e-17
3196 2.3662124952296697e-12 9.30474239323956e-17
3197 2.3662124952296697e-12 9.30474239323956e-17
3198 2.3662124952296697e-12 9.30474239323956e-17
3199 2.3662124952296697e-12 9.30474239323956e-17
3200 2.3662124952296697e-12 9.30474239323956e-17
3201 2.3662124952296697e-12 9.30474239323956e-17
3202 2.3662124952296697e-12 9.30474239323956e-17
3203 2.3662124952296697e-12 9.30474239323956e-17
3204 2.3662124952296697e-12 9.30474239323956e-17
3205 2.3662124952296697e-12 9.30474239323956e-17
3206 2.3662124952296697e-12 9.30474239323956e-17
3207 2.3662124952296697e-12 9.30474239323956e-17
3208 2.3662124952296697e-12 9.30474239323956e-17
3209 2.3662124952296697e-12 9.30474239323956e-17
3210 2.3662124952296697e-12 9.30474239323956e-17
3211 2.3662124952296697e-12 9.30474239323956e-17
3212 2.3662124952296697e-12 9.30474239323956e-17
3213 2.3662124952296697e-12 9.30474239323956e-17
3214 2.3662124952296697e-12 9.30474239323956e-17
3215 2.3662124952296697e-12 9.30474239323956e-17
3216 2.3662124952296697e-12 9.30474239323956e-17
3217 2.3662124952296697e-12 9.30474239323956e-17
3218 2.3662124952296697e-12 9.30474239323956e-17
3219 2.3662124952296697e-12 9.30474239323956e-17
3220 2.3662124952296697e-12 9.30474239323956e-17
3221 2.3662124952296697e-12 9.30474239323956e-17
3222 2.3662124952296697e-12 9.30474239323956e-17
3223 2.3662124952296697e-12 9.30474239323956e-17
3224 2.3662124952296697e-12 9.30474239323956e-17
3225 2.3662124952296697e-12 9.30474239323956e-17
3226 2.3662124952296697e-12 9.30474239323956e-17
3227 2.3662124952296697e-12 9.30474239323956e-17
3228 2.3662124952296697e-12 9.30474239323956e-17
3229 2.3662124952296697e-12 9.30474239323956e-17
3230 2.3662124952296697e-12 9.30474239323956e-17
3231 2.3662124952296697e-12 9.30474239323956e-17
3232 2.3662124952296697e-12 9.30474239323956e-17
3233 2.3662124952296697e-12 9.30474239323956e-17
3234 2.3662124952296697e-12 9.30474239323956e-17
3235 2.3662124952296697e-12 9.30474239323956e-17
3236 2.3662124952296697e-12 9.30474239323956e-17
3237 2.3662124952296697e-12 9.30474239323956e-17
3238 2.3662124952296697e-12 9.30474239323956e-17
3239 2.3662124952296697e-12 9.30474239323956e-17
3240 2.3662124952296697e-12 9.30474239323956e-17
3241 2.3662124952296697e-12 9.30474239323956e-17
3242 2.3662124952296697e-12 9.30474239323956e-17
3243 2.3662124952296697e-12 9.30474239323956e-17
3244 2.3662124952296697e-12 9.30474239323956e-17
3245 2.3662124952296697e-12 9.30474239323956e-17
3246 2.3662124952296697e-12 9.30474239323956e-17
3247 2.3662124952296697e-12 9.30474239323956e-17
3248 2.3662124952296697e-12 9.30474239323956e-17
3249 2.3662124952296697e-12 9.30474239323956e-17
3250 2.3662124952296697e-12 9.30474239323956e-17
3251 2.3662124952296697e-12 9.30474239323956e-17
3252 2.3662124952296697e-12 9.30474239323956e-17
3253 2.3662124952296697e-12 9.30474239323956e-17
3254 2.3662124952296697e-12 9.30474239323956e-17
3255 2.3662124952296697e-12 9.30474239323956e-17
3256 2.3662124952296697e-12 9.30474239323956e-17
3257 2.3662124952296697e-12 9.30474239323956e-17
3258 2.3662124952296697e-12 9.30474239323956e-17
3259 2.3662124952296697e-12 9.30474239323956e-17
3260 2.3662124952296697e-12 9.30474239323956e-17
3261 2.3662124952296697e-12 9.30474239323956e-17
3262 2.3662124952296697e-12 9.30474239323956e-17
3263 2.3662124952296697e-12 9.30474239323956e-17
3264 2.3662124952296697e-12 9.30474239323956e-17
3265 2.3662124952296697e-12 9.30474239323956e-17
3266 2.3662124952296697e-12 9.30474239323956e-17
3267 2.3662124952296697e-12 9.30474239323956e-17
3268 2.3662124952296697e-12 9.30474239323956e-17
3269 2.3662124952296697e-12 9.30474239323956e-17
3270 2.3662124952296697e-12 9.30474239323956e-17
3271 2.3662124952296697e-12 9.30474239323956e-17
3272 2.3662124952296697e-12 9.30474239323956e-17
3273 2.3662124952296697e-12 9.30474239323956e-17
3274 2.3662124952296697e-12 9.30474239323956e-17
3275 2.3662124952296697e-12 9.30474239323956e-17
3276 2.3662124952296697e-12 9.30474239323956e-17
3277 2.3662124952296697e-12 9.30474239323956e-17
3278 2.3662124952296697e-12 9.30474239323956e-17
3279 2.3662124952296697e-12 9.30474239323956e-17
3280 2.3662124952296697e-12 9.30474239323956e-17
3281 2.3662124952296697e-12 9.30474239323956e-17
3282 2.3662124952296697e-12 9.30474239323956e-17
3283 2.3662124952296697e-12 9.30474239323956e-17
3284 2.3662124952296697e-12 9.30474239323956e-17
3285 2.3662124952296697e-12 9.30474239323956e-17
3286 2.3662124952296697e-12 9.30474239323956e-17
3287 2.3662124952296697e-12 9.30474239323956e-17
3288 2.3662124952296697e-12 9.30474239323956e-17
3289 2.3662124952296697e-12 9.30474239323956e-17
3290 2.3662124952296697e-12 9.30474239323956e-17
3291 2.3662124952296697e-12 9.30474239323956e-17
3292 2.3662124952296697e-12 9.30474239323956e-17
3293 2.3662124952296697e-12 9.30474239323956e-17
3294 2.3662124952296697e-12 9.30474239323956e-17
3295 2.3662124952296697e-12 9.30474239323956e-17
3296 2.3662124952296697e-12 9.30474239323956e-17
3297 2.3662124952296697e-12 9.30474239323956e-17
3298 2.3662124952296697e-12 9.30474239323956e-17
3299 2.3662124952296697e-12 9.30474239323956e-17
3300 2.3662124952296697e-12 9.30474239323956e-17
3301 2.3662124952296697e-12 9.30474239323956e-17
3302 2.3662124952296697e-12 9.30474239323956e-17
3303 2.3662124952296697e-12 9.30474239323956e-17
3304 2.3662124952296697e-12 9.30474239323956e-17
3305 2.3662124952296697e-12 9.30474239323956e-17
3306 2.3662124952296697e-12 9.30474239323956e-17
3307 2.3662124952296697e-12 9.30474239323956e-17
3308 2.3662124952296697e-12 9.30474239323956e-17
3309 2.3662124952296697e-12 9.30474239323956e-17
3310 2.3662124952296697e-12 9.30474239323956e-17
3311 2.3662124952296697e-12 9.30474239323956e-17
3312 2.3662124952296697e-12 9.30474239323956e-17
3313 2.3662124952296697e-12 9.30474239323956e-17
3314 2.3662124952296697e-12 9.30474239323956e-17
3315 2.3662124952296697e-12 9.30474239323956e-17
3316 2.3662124952296697e-12 9.30474239323956e-17
3317 2.3662124952296697e-12 9.30474239323956e-17
3318 2.3662124952296697e-12 9.30474239323956e-17
3319 2.3662124952296697e-12 9.30474239323956e-17
3320 2.3662124952296697e-12 9.30474239323956e-17
3321 2.3662124952296697e-12 9.30474239323956e-17
3322 2.3662124952296697e-12 9.30474239323956e-17
3323 2.3662124952296697e-12 9.30474239323956e-17
3324 2.3662124952296697e-12 9.30474239323956e-17
3325 2.3662124952296697e-12 9.30474239323956e-17
3326 2.3662124952296697e-12 9.30474239323956e-17
3327 2.3662124952296697e-12 9.30474239323956e-17
3328 2.3662124952296697e-12 9.30474239323956e-17
3329 2.3662124952296697e-12 9.30474239323956e-17
3330 2.3662124952296697e-12 9.30474239323956e-17
3331 2.3662124952296697e-12 9.30474239323956e-17
3332 2.3662124952296697e-12 9.30474239323956e-17
3333 2.3662124952296697e-12 9.30474239323956e-17
3334 2.3662124952296697e-12 9.30474239323956e-17
3335 2.3662124952296697e-12 9.30474239323956e-17
3336 2.3662124952296697e-12 9.30474239323956e-17
3337 2.3662124952296697e-12 9.30474239323956e-17
3338 2.3662124952296697e-12 9.30474239323956e-17
3339 2.3662124952296697e-12 9.30474239323956e-17
3340 2.3662124952296697e-12 9.30474239323956e-17
3341 2.3662124952296697e-12 9.30474239323956e-17
3342 2.3662124952296697e-12 9.30474239323956e-17
3343 2.3662124952296697e-12 9.30474239323956e-17
3344 2.3662124952296697e-12 9.30474239323956e-17
3345 2.3662124952296697e-12 9.30474239323956e-17
3346 2.3662124952296697e-12 9.30474239323956e-17
3347 2.3662124952296697e-12 9.30474239323956e-17
3348 2.3662124952296697e-12 9.30474239323956e-17
3349 2.3662124952296697e-12 9.30474239323956e-17
3350 2.3662124952296697e-12 9.30474239323956e-17
3351 2.3662124952296697e-12 9.30474239323956e-17
3352 2.3662124952296697e-12 9.30474239323956e-17
3353 2.3662124952296697e-12 9.30474239323956e-17
3354 2.3662124952296697e-12 9.30474239323956e-17
3355 2.3662124952296697e-12 9.30474239323956e-17
3356 2.3662124952296697e-12 9.30474239323956e-17
3357 2.3662124952296697e-12 9.30474239323956e-17
3358 2.3662124952296697e-12 9.30474239323956e-17
3359 2.3662124952296697e-12 9.30474239323956e-17
3360 2.3662124952296697e-12 9.30474239323956e-17
3361 2.3662124952296697e-12 9.30474239323956e-17
3362 2.3662124952296697e-12 9.30474239323956e-17
3363 2.3662124952296697e-12 9.30474239323956e-17
3364 2.3662124952296697e-12 9.30474239323956e-17
3365 2.3662124952296697e-12 9.30474239323956e-17
3366 2.3662124952296697e-12 9.30474239323956e-17
3367 2.3662124952296697e-12 9.30474239323956e-17
3368 2.3662124952296697e-12 9.30474239323956e-17
3369 2.3662124952296697e-12 9.30474239323956e-17
3370 2.3662124952296697e-12 9.30474239323956e-17
3371 2.3662124952296697e-12 9.30474239323956e-17
3372 2.3662124952296697e-12 9.30474239323956e-17
3373 2.3662124952296697e-12 9.30474239323956e-17
3374 2.3662124952296697e-12 9.30474239323956e-17
3375 2.3662124952296697e-12 9.30474239323956e-17
3376 2.3662124952296697e-12 9.30474239323956e-17
3377 2.3662124952296697e-12 9.30474239323956e-17
3378 2.3662124952296697e-12 9.30474239323956e-17
3379 2.3662124952296697e-12 9.30474239323956e-17
3380 2.3662124952296697e-12 9.30474239323956e-17
3381 2.3662124952296697e-12 9.30474239323956e-17
3382 2.3662124952296697e-12 9.30474239323956e-17
3383 2.3662124952296697e-12 9.30474239323956e-17
3384 2.3662124952296697e-12 9.30474239323956e-17
3385 2.3662124952296697e-12 9.30474239323956e-17
3386 2.3662124952296697e-12 9.30474239323956e-17
3387 2.3662124952296697e-12 9.30474239323956e-17
3388 2.3662124952296697e-12 9.30474239323956e-17
3389 2.3662124952296697e-12 9.30474239323956e-17
3390 2.3662124952296697e-12 9.30474239323956e-17
3391 2.3662124952296697e-12 9.30474239323956e-17
3392 2.3662124952296697e-12 9.30474239323956e-17
3393 2.3662124952296697e-12 9.30474239323956e-17
3394 2.3662124952296697e-12 9.30474239323956e-17
3395 2.3662124952296697e-12 9.30474239323956e-17
3396 2.3662124952296697e-12 9.30474239323956e-17
3397 2.3662124952296697e-12 9.30474239323956e-17
3398 2.3662124952296697e-12 9.30474239323956e-17
3399 2.3662124952296697e-12 9.30474239323956e-17
3400 2.3662124952296697e-12 9.30474239323956e-17
3401 2.3662124952296697e-12 9.30474239323956e-17
3402 2.3662124952296697e-12 9.30474239323956e-17
3403 2.3662124952296697e-12 9.30474239323956e-17
3404 2.3662124952296697e-12 9.30474239323956e-17
3405 2.3662124952296697e-12 9.30474239323956e-17
3406 2.3662124952296697e-12 9.30474239323956e-17
3407 2.3662124952296697e-12 9.30474239323956e-17
3408 2.3662124952296697e-12 9.30474239323956e-17
3409 2.3662124952296697e-12 9.30474239323956e-17
3410 2.3662124952296697e-12 9.30474239323956e-17
3411 2.3662124952296697e-12 9.30474239323956e-17
3412 2.3662124952296697e-12 9.30474239323956e-17
3413 2.3662124952296697e-12 9.30474239323956e-17
3414 2.3662124952296697e-12 9.30474239323956e-17
3415 2.3662124952296697e-12 9.30474239323956e-17
3416 2.3662124952296697e-12 9.30474239323956e-17
3417 2.3662124952296697e-12 9.30474239323956e-17
3418 2.3662124952296697e-12 9.30474239323956e-17
3419 2.3662124952296697e-12 9.30474239323956e-17
3420 2.3662124952296697e-12 9.30474239323956e-17
3421 2.3662124952296697e-12 9.30474239323956e-17
3422 2.3662124952296697e-12 9.30474239323956e-17
3423 2.3662124952296697e-12 9.30474239323956e-17
3424 2.3662124952296697e-12 9.30474239323956e-17
3425 2.3662124952296697e-12 9.30474239323956e-17
3426 2.3662124952296697e-12 9.30474239323956e-17
3427 2.3662124952296697e-12 9.30474239323956e-17
3428 2.3662124952296697e-12 9.30474239323956e-17
3429 2.3662124952296697e-12 9.30474239323956e-17
3430 2.3662124952296697e-12 9.30474239323956e-17
3431 2.3662124952296697e-12 9.30474239323956e-17
3432 2.3662124952296697e-12 9.30474239323956e-17
3433 2.3662124952296697e-12 9.30474239323956e-17
3434 2.3662124952296697e-12 9.30474239323956e-17
3435 2.3662124952296697e-12 9.30474239323956e-17
3436 2.3662124952296697e-12 9.30474239323956e-17
3437 2.3662124952296697e-12 9.30474239323956e-17
3438 2.3662124952296697e-12 9.30474239323956e-17
3439 2.3662124952296697e-12 9.30474239323956e-17
3440 2.3662124952296697e-12 9.30474239323956e-17
3441 2.3662124952296697e-12 9.30474239323956e-17
3442 2.3662124952296697e-12 9.30474239323956e-17
3443 2.3662124952296697e-12 9.30474239323956e-17
3444 2.3662124952296697e-12 9.30474239323956e-17
3445 2.3662124952296697e-12 9.30474239323956e-17
3446 2.3662124952296697e-12 9.30474239323956e-17
3447 2.3662124952296697e-12 9.30474239323956e-17
3448 2.3662124952296697e-12 9.30474239323956e-17
3449 2.3662124952296697e-12 9.30474239323956e-17
3450 2.3662124952296697e-12 9.30474239323956e-17
3451 2.3662124952296697e-12 9.30474239323956e-17
3452 2.3662124952296697e-12 9.30474239323956e-17
3453 2.3662124952296697e-12 9.30474239323956e-17
3454 2.3662124952296697e-12 9.30474239323956e-17
3455 2.3662124952296697e-12 9.30474239323956e-17
3456 2.3662124952296697e-12 9.30474239323956e-17
3457 2.3662124952296697e-12 9.30474239323956e-17
3458 2.3662124952296697e-12 9.30474239323956e-17
3459 2.3662124952296697e-12 9.30474239323956e-17
3460 2.3662124952296697e-12 9.30474239323956e-17
3461 2.3662124952296697e-12 9.30474239323956e-17
3462 2.3662124952296697e-12 9.30474239323956e-17
3463 2.3662124952296697e-12 9.30474239323956e-17
3464 2.3662124952296697e-12 9.30474239323956e-17
3465 2.3662124952296697e-12 9.30474239323956e-17
3466 2.3662124952296697e-12 9.30474239323956e-17
3467 2.3662124952296697e-12 9.30474239323956e-17
3468 2.3662124952296697e-12 9.30474239323956e-17
3469 2.3662124952296697e-12 9.30474239323956e-17
3470 2.3662124952296697e-12 9.30474239323956e-17
3471 2.3662124952296697e-12 9.30474239323956e-17
3472 2.3662124952296697e-12 9.30474239323956e-17
3473 2.3662124952296697e-12 9.30474239323956e-17
3474 2.3662124952296697e-12 9.30474239323956e-17
3475 2.3662124952296697e-12 9.30474239323956e-17
3476 2.3662124952296697e-12 9.30474239323956e-17
3477 2.3662124952296697e-12 9.30474239323956e-17
3478 2.3662124952296697e-12 9.30474239323956e-17
3479 2.3662124952296697e-12 9.30474239323956e-17
3480 2.3662124952296697e-12 9.30474239323956e-17
3481 2.3662124952296697e-12 9.30474239323956e-17
3482 2.3662124952296697e-12 9.30474239323956e-17
3483 2.3662124952296697e-12 9.30474239323956e-17
3484 2.3662124952296697e-12 9.30474239323956e-17
3485 2.3662124952296697e-12 9.30474239323956e-17
3486 2.3662124952296697e-12 9.30474239323956e-17
3487 2.3662124952296697e-12 9.30474239323956e-17
3488 2.3662124952296697e-12 9.30474239323956e-17
3489 2.3662124952296697e-12 9.30474239323956e-17
3490 2.3662124952296697e-12 9.30474239323956e-17
3491 2.3662124952296697e-12 9.30474239323956e-17
3492 2.3662124952296697e-12 9.30474239323956e-17
3493 2.3662124952296697e-12 9.30474239323956e-17
3494 2.3662124952296697e-12 9.30474239323956e-17
3495 2.3662124952296697e-12 9.30474239323956e-17
3496 2.3662124952296697e-12 9.30474239323956e-17
3497 2.3662124952296697e-12 9.30474239323956e-17
3498 2.3662124952296697e-12 9.30474239323956e-17
3499 2.3662124952296697e-12 9.30474239323956e-17
3500 2.3662124952296697e-12 9.30474239323956e-17
3501 2.3662124952296697e-12 9.30474239323956e-17
3502 2.3662124952296697e-12 9.30474239323956e-17
3503 2.3662124952296697e-12 9.30474239323956e-17
3504 2.3662124952296697e-12 9.30474239323956e-17
3505 2.3662124952296697e-12 9.30474239323956e-17
3506 2.3662124952296697e-12 9.30474239323956e-17
3507 2.3662124952296697e-12 9.30474239323956e-17
3508 2.3662124952296697e-12 9.30474239323956e-17
3509 2.3662124952296697e-12 9.30474239323956e-17
3510 2.3662124952296697e-12 9.30474239323956e-17
3511 2.3662124952296697e-12 9.30474239323956e-17
3512 2.3662124952296697e-12 9.30474239323956e-17
3513 2.3662124952296697e-12 9.30474239323956e-17
3514 2.3662124952296697e-12 9.30474239323956e-17
3515 2.3662124952296697e-12 9.30474239323956e-17
3516 2.3662124952296697e-12 9.30474239323956e-17
3517 2.3662124952296697e-12 9.30474239323956e-17
3518 2.3662124952296697e-12 9.30474239323956e-17
3519 2.3662124952296697e-12 9.30474239323956e-17
3520 2.3662124952296697e-12 9.30474239323956e-17
3521 2.3662124952296697e-12 9.30474239323956e-17
3522 2.3662124952296697e-12 9.30474239323956e-17
3523 2.3662124952296697e-12 9.30474239323956e-17
3524 2.3662124952296697e-12 9.30474239323956e-17
3525 2.3662124952296697e-12 9.30474239323956e-17
3526 2.3662124952296697e-12 9.30474239323956e-17
3527 2.3662124952296697e-12 9.30474239323956e-17
3528 2.3662124952296697e-12 9.30474239323956e-17
3529 2.3662124952296697e-12 9.30474239323956e-17
3530 2.3662124952296697e-12 9.30474239323956e-17
3531 2.3662124952296697e-12 9.30474239323956e-17
3532 2.3662124952296697e-12 9.30474239323956e-17
3533 2.3662124952296697e-12 9.30474239323956e-17
3534 2.3662124952296697e-12 9.30474239323956e-17
3535 2.3662124952296697e-12 9.30474239323956e-17
3536 2.3662124952296697e-12 9.30474239323956e-17
3537 2.3662124952296697e-12 9.30474239323956e-17
3538 2.3662124952296697e-12 9.30474239323956e-17
3539 2.3662124952296697e-12 9.30474239323956e-17
3540 2.3662124952296697e-12 9.30474239323956e-17
3541 2.3662124952296697e-12 9.30474239323956e-17
3542 2.3662124952296697e-12 9.30474239323956e-17
3543 2.3662124952296697e-12 9.30474239323956e-17
3544 2.3662124952296697e-12 9.30474239323956e-17
3545 2.3662124952296697e-12 9.30474239323956e-17
3546 2.3662124952296697e-12 9.30474239323956e-17
3547 2.3662124952296697e-12 9.30474239323956e-17
3548 2.3662124952296697e-12 9.30474239323956e-17
3549 2.3662124952296697e-12 9.30474239323956e-17
3550 2.3662124952296697e-12 9.30474239323956e-17
3551 2.3662124952296697e-12 9.30474239323956e-17
3552 2.3662124952296697e-12 9.30474239323956e-17
3553 2.3662124952296697e-12 9.30474239323956e-17
3554 2.3662124952296697e-12 9.30474239323956e-17
3555 2.3662124952296697e-12 9.30474239323956e-17
3556 2.3662124952296697e-12 9.30474239323956e-17
3557 2.3662124952296697e-12 9.30474239323956e-17
3558 2.3662124952296697e-12 9.30474239323956e-17
3559 2.3662124952296697e-12 9.30474239323956e-17
3560 2.3662124952296697e-12 9.30474239323956e-17
3561 2.3662124952296697e-12 9.30474239323956e-17
3562 2.3662124952296697e-12 9.30474239323956e-17
3563 2.3662124952296697e-12 9.30474239323956e-17
3564 2.3662124952296697e-12 9.30474239323956e-17
3565 2.3662124952296697e-12 9.30474239323956e-17
3566 2.3662124952296697e-12 9.30474239323956e-17
3567 2.3662124952296697e-12 9.30474239323956e-17
3568 2.3662124952296697e-12 9.30474239323956e-17
3569 2.3662124952296697e-12 9.30474239323956e-17
3570 2.3662124952296697e-12 9.30474239323956e-17
3571 2.3662124952296697e-12 9.30474239323956e-17
3572 2.3662124952296697e-12 9.30474239323956e-17
3573 2.3662124952296697e-12 9.30474239323956e-17
3574 2.3662124952296697e-12 9.30474239323956e-17
3575 2.3662124952296697e-12 9.30474239323956e-17
3576 2.3662124952296697e-12 9.30474239323956e-17
3577 2.3662124952296697e-12 9.30474239323956e-17
3578 2.3662124952296697e-12 9.30474239323956e-17
3579 2.3662124952296697e-12 9.30474239323956e-17
3580 2.3662124952296697e-12 9.30474239323956e-17
3581 2.3662124952296697e-12 9.30474239323956e-17
3582 2.3662124952296697e-12 9.30474239323956e-17
3583 2.3662124952296697e-12 9.30474239323956e-17
3584 2.3662124952296697e-12 9.30474239323956e-17
3585 2.3662124952296697e-12 9.30474239323956e-17
3586 2.3662124952296697e-12 9.30474239323956e-17
3587 2.3662124952296697e-12 9.30474239323956e-17
3588 2.3662124952296697e-12 9.30474239323956e-17
3589 2.3662124952296697e-12 9.30474239323956e-17
3590 2.3662124952296697e-12 9.30474239323956e-17
3591 2.3662124952296697e-12 9.30474239323956e-17
3592 2.3662124952296697e-12 9.30474239323956e-17
3593 2.3662124952296697e-12 9.30474239323956e-17
3594 2.3662124952296697e-12 9.30474239323956e-17
3595 2.3662124952296697e-12 9.30474239323956e-17
3596 2.3662124952296697e-12 9.30474239323956e-17
3597 2.3662124952296697e-12 9.30474239323956e-17
3598 2.3662124952296697e-12 9.30474239323956e-17
3599 2.3662124952296697e-12 9.30474239323956e-17
3600 2.3662124952296697e-12 9.30474239323956e-17
3601 2.3662124952296697e-12 9.30474239323956e-17
3602 2.3662124952296697e-12 9.30474239323956e-17
3603 2.3662124952296697e-12 9.30474239323956e-17
3604 2.3662124952296697e-12 9.30474239323956e-17
3605 2.3662124952296697e-12 9.30474239323956e-17
3606 2.3662124952296697e-12 9.30474239323956e-17
3607 2.3662124952296697e-12 9.30474239323956e-17
3608 2.3662124952296697e-12 9.30474239323956e-17
3609 2.3662124952296697e-12 9.30474239323956e-17
3610 2.3662124952296697e-12 9.30474239323956e-17
3611 2.3662124952296697e-12 9.30474239323956e-17
3612 2.3662124952296697e-12 9.30474239323956e-17
3613 2.3662124952296697e-12 9.30474239323956e-17
3614 2.3662124952296697e-12 9.30474239323956e-17
3615 2.3662124952296697e-12 9.30474239323956e-17
3616 2.3662124952296697e-12 9.30474239323956e-17
3617 2.3662124952296697e-12 9.30474239323956e-17
3618 2.3662124952296697e-12 9.30474239323956e-17
3619 2.3662124952296697e-12 9.30474239323956e-17
3620 2.3662124952296697e-12 9.30474239323956e-17
3621 2.3662124952296697e-12 9.30474239323956e-17
3622 2.3662124952296697e-12 9.30474239323956e-17
3623 2.3662124952296697e-12 9.30474239323956e-17
3624 2.3662124952296697e-12 9.30474239323956e-17
3625 2.3662124952296697e-12 9.30474239323956e-17
3626 2.3662124952296697e-12 9.30474239323956e-17
3627 2.3662124952296697e-12 9.30474239323956e-17
3628 2.3662124952296697e-12 9.30474239323956e-17
3629 2.3662124952296697e-12 9.30474239323956e-17
3630 2.3662124952296697e-12 9.30474239323956e-17
3631 2.3662124952296697e-12 9.30474239323956e-17
3632 2.3662124952296697e-12 9.30474239323956e-17
3633 2.3662124952296697e-12 9.30474239323956e-17
3634 2.3662124952296697e-12 9.30474239323956e-17
3635 2.3662124952296697e-12 9.30474239323956e-17
3636 2.3662124952296697e-12 9.30474239323956e-17
3637 2.3662124952296697e-12 9.30474239323956e-17
3638 2.3662124952296697e-12 9.30474239323956e-17
3639 2.3662124952296697e-12 9.30474239323956e-17
3640 2.3662124952296697e-12 9.30474239323956e-17
3641 2.3662124952296697e-12 9.30474239323956e-17
3642 2.3662124952296697e-12 9.30474239323956e-17
3643 2.3662124952296697e-12 9.30474239323956e-17
3644 2.3662124952296697e-12 9.30474239323956e-17
3645 2.3662124952296697e-12 9.30474239323956e-17
3646 2.3662124952296697e-12 9.30474239323956e-17
3647 2.3662124952296697e-12 9.30474239323956e-17
3648 2.3662124952296697e-12 9.30474239323956e-17
3649 2.3662124952296697e-12 9.30474239323956e-17
3650 2.3662124952296697e-12 9.30474239323956e-17
3651 2.3662124952296697e-12 9.30474239323956e-17
3652 2.3662124952296697e-12 9.30474239323956e-17
3653 2.3662124952296697e-12 9.30474239323956e-17
3654 2.3662124952296697e-12 9.30474239323956e-17
3655 2.3662124952296697e-12 9.30474239323956e-17
3656 2.3662124952296697e-12 9.30474239323956e-17
3657 2.3662124952296697e-12 9.30474239323956e-17
3658 2.3662124952296697e-12 9.30474239323956e-17
3659 2.3662124952296697e-12 9.30474239323956e-17
3660 2.3662124952296697e-12 9.30474239323956e-17
3661 2.3662124952296697e-12 9.30474239323956e-17
3662 2.3662124952296697e-12 9.30474239323956e-17
3663 2.3662124952296697e-12 9.30474239323956e-17
3664 2.3662124952296697e-12 9.30474239323956e-17
3665 2.3662124952296697e-12 9.30474239323956e-17
3666 2.3662124952296697e-12 9.30474239323956e-17
3667 2.3662124952296697e-12 9.30474239323956e-17
3668 2.3662124952296697e-12 9.30474239323956e-17
3669 2.3662124952296697e-12 9.30474239323956e-17
3670 2.3662124952296697e-12 9.30474239323956e-17
3671 2.3662124952296697e-12 9.30474239323956e-17
3672 2.3662124952296697e-12 9.30474239323956e-17
3673 2.3662124952296697e-12 9.30474239323956e-17
3674 2.3662124952296697e-12 9.30474239323956e-17
3675 2.3662124952296697e-12 9.30474239323956e-17
3676 2.3662124952296697e-12 9.30474239323956e-17
3677 2.3662124952296697e-12 9.30474239323956e-17
3678 2.3662124952296697e-12 9.30474239323956e-17
3679 2.3662124952296697e-12 9.30474239323956e-17
3680 2.3662124952296697e-12 9.30474239323956e-17
3681 2.3662124952296697e-12 9.30474239323956e-17
3682 2.3662124952296697e-12 9.30474239323956e-17
3683 2.3662124952296697e-12 9.30474239323956e-17
3684 2.3662124952296697e-12 9.30474239323956e-17
3685 2.3662124952296697e-12 9.30474239323956e-17
3686 2.3662124952296697e-12 9.30474239323956e-17
3687 2.3662124952296697e-12 9.30474239323956e-17
3688 2.3662124952296697e-12 9.30474239323956e-17
3689 2.3662124952296697e-12 9.30474239323956e-17
3690 2.3662124952296697e-12 9.30474239323956e-17
3691 2.3662124952296697e-12 9.30474239323956e-17
3692 2.3662124952296697e-12 9.30474239323956e-17
3693 2.3662124952296697e-12 9.30474239323956e-17
3694 2.3662124952296697e-12 9.30474239323956e-17
3695 2.3662124952296697e-12 9.30474239323956e-17
3696 2.3662124952296697e-12 9.30474239323956e-17
3697 2.3662124952296697e-12 9.30474239323956e-17
3698 2.3662124952296697e-12 9.30474239323956e-17
3699 2.3662124952296697e-12 9.30474239323956e-17
3700 2.3662124952296697e-12 9.30474239323956e-17
3701 2.3662124952296697e-12 9.30474239323956e-17
3702 2.3662124952296697e-12 9.30474239323956e-17
3703 2.3662124952296697e-12 9.30474239323956e-17
3704 2.3662124952296697e-12 9.30474239323956e-17
3705 2.3662124952296697e-12 9.30474239323956e-17
3706 2.3662124952296697e-12 9.30474239323956e-17
3707 2.3662124952296697e-12 9.30474239323956e-17
3708 2.3662124952296697e-12 9.30474239323956e-17
3709 2.3662124952296697e-12 9.30474239323956e-17
3710 2.3662124952296697e-12 9.30474239323956e-17
3711 2.3662124952296697e-12 9.30474239323956e-17
3712 2.3662124952296697e-12 9.30474239323956e-17
3713 2.3662124952296697e-12 9.30474239323956e-17
3714 2.3662124952296697e-12 9.30474239323956e-17
3715 2.3662124952296697e-12 9.30474239323956e-17
3716 2.3662124952296697e-12 9.30474239323956e-17
3717 2.3662124952296697e-12 9.30474239323956e-17
3718 2.3662124952296697e-12 9.30474239323956e-17
3719 2.3662124952296697e-12 9.30474239323956e-17
3720 2.3662124952296697e-12 9.30474239323956e-17
3721 2.3662124952296697e-12 9.30474239323956e-17
3722 2.3662124952296697e-12 9.30474239323956e-17
3723 2.3662124952296697e-12 9.30474239323956e-17
3724 2.3662124952296697e-12 9.30474239323956e-17
3725 2.3662124952296697e-12 9.30474239323956e-17
3726 2.3662124952296697e-12 9.30474239323956e-17
3727 2.3662124952296697e-12 9.30474239323956e-17
3728 2.3662124952296697e-12 9.30474239323956e-17
3729 2.3662124952296697e-12 9.30474239323956e-17
3730 2.3662124952296697e-12 9.30474239323956e-17
3731 2.3662124952296697e-12 9.30474239323956e-17
3732 2.3662124952296697e-12 9.30474239323956e-17
3733 2.3662124952296697e-12 9.30474239323956e-17
3734 2.3662124952296697e-12 9.30474239323956e-17
3735 2.3662124952296697e-12 9.30474239323956e-17
3736 2.3662124952296697e-12 9.30474239323956e-17
3737 2.3662124952296697e-12 9.30474239323956e-17
3738 2.3662124952296697e-12 9.30474239323956e-17
3739 2.3662124952296697e-12 9.30474239323956e-17
3740 2.3662124952296697e-12 9.30474239323956e-17
3741 2.3662124952296697e-12 9.30474239323956e-17
3742 2.3662124952296697e-12 9.30474239323956e-17
3743 2.3662124952296697e-12 9.30474239323956e-17
3744 2.3662124952296697e-12 9.30474239323956e-17
3745 2.3662124952296697e-12 9.30474239323956e-17
3746 2.3662124952296697e-12 9.30474239323956e-17
3747 2.3662124952296697e-12 9.30474239323956e-17
3748 2.3662124952296697e-12 9.30474239323956e-17
3749 2.3662124952296697e-12 9.30474239323956e-17
3750 2.3662124952296697e-12 9.30474239323956e-17
3751 2.3662124952296697e-12 9.30474239323956e-17
3752 2.3662124952296697e-12 9.30474239323956e-17
3753 2.3662124952296697e-12 9.30474239323956e-17
3754 2.3662124952296697e-12 9.30474239323956e-17
3755 2.3662124952296697e-12 9.30474239323956e-17
3756 2.3662124952296697e-12 9.30474239323956e-17
3757 2.3662124952296697e-12 9.30474239323956e-17
3758 2.3662124952296697e-12 9.30474239323956e-17
3759 2.3662124952296697e-12 9.30474239323956e-17
3760 2.3662124952296697e-12 9.30474239323956e-17
3761 2.3662124952296697e-12 9.30474239323956e-17
3762 2.3662124952296697e-12 9.30474239323956e-17
3763 2.3662124952296697e-12 9.30474239323956e-17
3764 2.3662124952296697e-12 9.30474239323956e-17
3765 2.3662124952296697e-12 9.30474239323956e-17
3766 2.3662124952296697e-12 9.30474239323956e-17
3767 2.3662124952296697e-12 9.30474239323956e-17
3768 2.3662124952296697e-12 9.30474239323956e-17
3769 2.3662124952296697e-12 9.30474239323956e-17
3770 2.3662124952296697e-12 9.30474239323956e-17
3771 2.3662124952296697e-12 9.30474239323956e-17
3772 2.3662124952296697e-12 9.30474239323956e-17
3773 2.3662124952296697e-12 9.30474239323956e-17
3774 2.3662124952296697e-12 9.30474239323956e-17
3775 2.3662124952296697e-12 9.30474239323956e-17
3776 2.3662124952296697e-12 9.30474239323956e-17
3777 2.3662124952296697e-12 9.30474239323956e-17
3778 2.3662124952296697e-12 9.30474239323956e-17
3779 2.3662124952296697e-12 9.30474239323956e-17
3780 2.3662124952296697e-12 9.30474239323956e-17
3781 2.3662124952296697e-12 9.30474239323956e-17
3782 2.3662124952296697e-12 9.30474239323956e-17
3783 2.3662124952296697e-12 9.30474239323956e-17
3784 2.3662124952296697e-12 9.30474239323956e-17
3785 2.3662124952296697e-12 9.30474239323956e-17
3786 2.3662124952296697e-12 9.30474239323956e-17
3787 2.3662124952296697e-12 9.30474239323956e-17
3788 2.3662124952296697e-12 9.30474239323956e-17
3789 2.3662124952296697e-12 9.30474239323956e-17
3790 2.3662124952296697e-12 9.30474239323956e-17
3791 2.3662124952296697e-12 9.30474239323956e-17
3792 2.3662124952296697e-12 9.30474239323956e-17
3793 2.3662124952296697e-12 9.30474239323956e-17
3794 2.3662124952296697e-12 9.30474239323956e-17
3795 2.3662124952296697e-12 9.30474239323956e-17
3796 2.3662124952296697e-12 9.30474239323956e-17
3797 2.3662124952296697e-12 9.30474239323956e-17
3798 2.3662124952296697e-12 9.30474239323956e-17
3799 2.3662124952296697e-12 9.30474239323956e-17
3800 2.3662124952296697e-12 9.30474239323956e-17
3801 2.3662124952296697e-12 9.30474239323956e-17
3802 2.3662124952296697e-12 9.30474239323956e-17
3803 2.3662124952296697e-12 9.30474239323956e-17
3804 2.3662124952296697e-12 9.30474239323956e-17
3805 2.3662124952296697e-12 9.30474239323956e-17
3806 2.3662124952296697e-12 9.30474239323956e-17
3807 2.3662124952296697e-12 9.30474239323956e-17
3808 2.3662124952296697e-12 9.30474239323956e-17
3809 2.3662124952296697e-12 9.30474239323956e-17
3810 2.3662124952296697e-12 9.30474239323956e-17
3811 2.3662124952296697e-12 9.30474239323956e-17
3812 2.3662124952296697e-12 9.30474239323956e-17
3813 2.3662124952296697e-12 9.30474239323956e-17
3814 2.3662124952296697e-12 9.30474239323956e-17
3815 2.3662124952296697e-12 9.30474239323956e-17
3816 2.3662124952296697e-12 9.30474239323956e-17
3817 2.3662124952296697e-12 9.30474239323956e-17
3818 2.3662124952296697e-12 9.30474239323956e-17
3819 2.3662124952296697e-12 9.30474239323956e-17
3820 2.3662124952296697e-12 9.30474239323956e-17
3821 2.3662124952296697e-12 9.30474239323956e-17
3822 2.3662124952296697e-12 9.30474239323956e-17
3823 2.3662124952296697e-12 9.30474239323956e-17
3824 2.3662124952296697e-12 9.30474239323956e-17
3825 2.3662124952296697e-12 9.30474239323956e-17
3826 2.3662124952296697e-12 9.30474239323956e-17
3827 2.3662124952296697e-12 9.30474239323956e-17
3828 2.3662124952296697e-12 9.30474239323956e-17
3829 2.3662124952296697e-12 9.30474239323956e-17
3830 2.3662124952296697e-12 9.30474239323956e-17
3831 2.3662124952296697e-12 9.30474239323956e-17
3832 2.3662124952296697e-12 9.30474239323956e-17
3833 2.3662124952296697e-12 9.30474239323956e-17
3834 2.3662124952296697e-12 9.30474239323956e-17
3835 2.3662124952296697e-12 9.30474239323956e-17
3836 2.3662124952296697e-12 9.30474239323956e-17
3837 2.3662124952296697e-12 9.30474239323956e-17
3838 2.3662124952296697e-12 9.30474239323956e-17
3839 2.3662124952296697e-12 9.30474239323956e-17
3840 2.3662124952296697e-12 9.30474239323956e-17
3841 2.3662124952296697e-12 9.30474239323956e-17
3842 2.3662124952296697e-12 9.30474239323956e-17
3843 2.3662124952296697e-12 9.30474239323956e-17
3844 2.3662124952296697e-12 9.30474239323956e-17
3845 2.3662124952296697e-12 9.30474239323956e-17
3846 2.3662124952296697e-12 9.30474239323956e-17
3847 2.3662124952296697e-12 9.30474239323956e-17
3848 2.3662124952296697e-12 9.30474239323956e-17
3849 2.3662124952296697e-12 9.30474239323956e-17
3850 2.3662124952296697e-12 9.30474239323956e-17
3851 2.3662124952296697e-12 9.30474239323956e-17
3852 2.3662124952296697e-12 9.30474239323956e-17
3853 2.3662124952296697e-12 9.30474239323956e-17
3854 2.3662124952296697e-12 9.30474239323956e-17
3855 2.3662124952296697e-12 9.30474239323956e-17
3856 2.3662124952296697e-12 9.30474239323956e-17
3857 2.3662124952296697e-12 9.30474239323956e-17
3858 2.3662124952296697e-12 9.30474239323956e-17
3859 2.3662124952296697e-12 9.30474239323956e-17
3860 2.3662124952296697e-12 9.30474239323956e-17
3861 2.3662124952296697e-12 9.30474239323956e-17
3862 2.3662124952296697e-12 9.30474239323956e-17
3863 2.3662124952296697e-12 9.30474239323956e-17
3864 2.3662124952296697e-12 9.30474239323956e-17
3865 2.3662124952296697e-12 9.30474239323956e-17
3866 2.3662124952296697e-12 9.30474239323956e-17
3867 2.3662124952296697e-12 9.30474239323956e-17
3868 2.3662124952296697e-12 9.30474239323956e-17
3869 2.3662124952296697e-12 9.30474239323956e-17
3870 2.3662124952296697e-12 9.30474239323956e-17
3871 2.3662124952296697e-12 9.30474239323956e-17
3872 2.3662124952296697e-12 9.30474239323956e-17
3873 2.3662124952296697e-12 9.30474239323956e-17
3874 2.3662124952296697e-12 9.30474239323956e-17
3875 2.3662124952296697e-12 9.30474239323956e-17
3876 2.3662124952296697e-12 9.30474239323956e-17
3877 2.3662124952296697e-12 9.30474239323956e-17
3878 2.3662124952296697e-12 9.30474239323956e-17
3879 2.3662124952296697e-12 9.30474239323956e-17
3880 2.3662124952296697e-12 9.30474239323956e-17
3881 2.3662124952296697e-12 9.30474239323956e-17
3882 2.3662124952296697e-12 9.30474239323956e-17
3883 2.3662124952296697e-12 9.30474239323956e-17
3884 2.3662124952296697e-12 9.30474239323956e-17
3885 2.3662124952296697e-12 9.30474239323956e-17
3886 2.3662124952296697e-12 9.30474239323956e-17
3887 2.3662124952296697e-12 9.30474239323956e-17
3888 2.3662124952296697e-12 9.30474239323956e-17
3889 2.3662124952296697e-12 9.30474239323956e-17
3890 2.3662124952296697e-12 9.30474239323956e-17
3891 2.3662124952296697e-12 9.30474239323956e-17
3892 2.3662124952296697e-12 9.30474239323956e-17
3893 2.3662124952296697e-12 9.30474239323956e-17
3894 2.3662124952296697e-12 9.30474239323956e-17
3895 2.3662124952296697e-12 9.30474239323956e-17
3896 2.3662124952296697e-12 9.30474239323956e-17
3897 2.3662124952296697e-12 9.30474239323956e-17
3898 2.3662124952296697e-12 9.30474239323956e-17
3899 2.3662124952296697e-12 9.30474239323956e-17
3900 2.3662124952296697e-12 9.30474239323956e-17
3901 2.3662124952296697e-12 9.30474239323956e-17
3902 2.3662124952296697e-12 9.30474239323956e-17
3903 2.3662124952296697e-12 9.30474239323956e-17
3904 2.3662124952296697e-12 9.30474239323956e-17
3905 2.3662124952296697e-12 9.30474239323956e-17
3906 2.3662124952296697e-12 9.30474239323956e-17
3907 2.3662124952296697e-12 9.30474239323956e-17
3908 2.3662124952296697e-12 9.30474239323956e-17
3909 2.3662124952296697e-12 9.30474239323956e-17
3910 2.3662124952296697e-12 9.30474239323956e-17
3911 2.3662124952296697e-12 9.30474239323956e-17
3912 2.3662124952296697e-12 9.30474239323956e-17
3913 2.3662124952296697e-12 9.30474239323956e-17
3914 2.3662124952296697e-12 9.30474239323956e-17
3915 2.3662124952296697e-12 9.30474239323956e-17
3916 2.3662124952296697e-12 9.30474239323956e-17
3917 2.3662124952296697e-12 9.30474239323956e-17
3918 2.3662124952296697e-12 9.30474239323956e-17
3919 2.3662124952296697e-12 9.30474239323956e-17
3920 2.3662124952296697e-12 9.30474239323956e-17
3921 2.3662124952296697e-12 9.30474239323956e-17
3922 2.3662124952296697e-12 9.30474239323956e-17
3923 2.3662124952296697e-12 9.30474239323956e-17
3924 2.3662124952296697e-12 9.30474239323956e-17
3925 2.3662124952296697e-12 9.30474239323956e-17
3926 2.3662124952296697e-12 9.30474239323956e-17
3927 2.3662124952296697e-12 9.30474239323956e-17
3928 2.3662124952296697e-12 9.30474239323956e-17
3929 2.3662124952296697e-12 9.30474239323956e-17
3930 2.3662124952296697e-12 9.30474239323956e-17
3931 2.3662124952296697e-12 9.30474239323956e-17
3932 2.3662124952296697e-12 9.30474239323956e-17
3933 2.3662124952296697e-12 9.30474239323956e-17
3934 2.3662124952296697e-12 9.30474239323956e-17
3935 2.3662124952296697e-12 9.30474239323956e-17
3936 2.3662124952296697e-12 9.30474239323956e-17
3937 2.3662124952296697e-12 9.30474239323956e-17
3938 2.3662124952296697e-12 9.30474239323956e-17
3939 2.3662124952296697e-12 9.30474239323956e-17
3940 2.3662124952296697e-12 9.30474239323956e-17
3941 2.3662124952296697e-12 9.30474239323956e-17
3942 2.3662124952296697e-12 9.30474239323956e-17
3943 2.3662124952296697e-12 9.30474239323956e-17
3944 2.3662124952296697e-12 9.30474239323956e-17
3945 2.3662124952296697e-12 9.30474239323956e-17
3946 2.3662124952296697e-12 9.30474239323956e-17
3947 2.3662124952296697e-12 9.30474239323956e-17
3948 2.3662124952296697e-12 9.30474239323956e-17
3949 2.3662124952296697e-12 9.30474239323956e-17
3950 2.3662124952296697e-12 9.30474239323956e-17
3951 2.3662124952296697e-12 9.30474239323956e-17
3952 2.3662124952296697e-12 9.30474239323956e-17
3953 2.3662124952296697e-12 9.30474239323956e-17
3954 2.3662124952296697e-12 9.30474239323956e-17
3955 2.3662124952296697e-12 9.30474239323956e-17
3956 2.3662124952296697e-12 9.30474239323956e-17
3957 2.3662124952296697e-12 9.30474239323956e-17
3958 2.3662124952296697e-12 9.30474239323956e-17
3959 2.3662124952296697e-12 9.30474239323956e-17
3960 2.3662124952296697e-12 9.30474239323956e-17
3961 2.3662124952296697e-12 9.30474239323956e-17
3962 2.3662124952296697e-12 9.30474239323956e-17
3963 2.3662124952296697e-12 9.30474239323956e-17
3964 2.3662124952296697e-12 9.30474239323956e-17
3965 2.3662124952296697e-12 9.30474239323956e-17
3966 2.3662124952296697e-12 9.30474239323956e-17
3967 2.3662124952296697e-12 9.30474239323956e-17
3968 2.3662124952296697e-12 9.30474239323956e-17
3969 2.3662124952296697e-12 9.30474239323956e-17
3970 2.3662124952296697e-12 9.30474239323956e-17
3971 2.3662124952296697e-12 9.30474239323956e-17
3972 2.3662124952296697e-12 9.30474239323956e-17
3973 2.3662124952296697e-12 9.30474239323956e-17
3974 2.3662124952296697e-12 9.30474239323956e-17
3975 2.3662124952296697e-12 9.30474239323956e-17
3976 2.3662124952296697e-12 9.30474239323956e-17
3977 2.3662124952296697e-12 9.30474239323956e-17
3978 2.3662124952296697e-12 9.30474239323956e-17
3979 2.3662124952296697e-12 9.30474239323956e-17
3980 2.3662124952296697e-12 9.30474239323956e-17
3981 2.3662124952296697e-12 9.30474239323956e-17
3982 2.3662124952296697e-12 9.30474239323956e-17
3983 2.3662124952296697e-12 9.30474239323956e-17
3984 2.3662124952296697e-12 9.30474239323956e-17
3985 2.3662124952296697e-12 9.30474239323956e-17
3986 2.3662124952296697e-12 9.30474239323956e-17
3987 2.3662124952296697e-12 9.30474239323956e-17
3988 2.3662124952296697e-12 9.30474239323956e-17
3989 2.3662124952296697e-12 9.30474239323956e-17
3990 2.3662124952296697e-12 9.30474239323956e-17
3991 2.3662124952296697e-12 9.30474239323956e-17
3992 2.3662124952296697e-12 9.30474239323956e-17
3993 2.3662124952296697e-12 9.30474239323956e-17
3994 2.3662124952296697e-12 9.30474239323956e-17
3995 2.2438590916940682e-12 8.823607709380849e-17
3996 1.859534947756068e-12 7.312316072617552e-17
3997 1.808221762930729e-12 7.110535392674804e-17
3998 1.477453037578551e-12 5.80984165221533e-17
3999 1.3975882747610972e-12 5.4957865765145084e-17
4000 1.0883442699475257e-12 4.2797352678323914e-17
4001 1.0586172337366582e-12 4.162838575496322e-17
4002 3.270420365919107e-13 1.2860391483786795e-17


==> Numerical_results/thermoelastic_rod_n40_m150_table.csv <==
T,n,m_H,method,state_error,max_hamiltonian_drift,runtime_s,max_relative_hamiltonian_drift,relative_hamiltonian_error
48,,,FOM,,2.9476E-9,103.63183843333415,2.122820923652038350802213646E-12,
48,40,,POD-ROM,0.005503114634101571,30.9809581182005,1.2675165666660178,0.02231205934594364952731897352,0.022312059347673014
48,40,,EC-ROM,0.00015374088915059942,2.2542E-9,1.735062900001746,1.623443793627501984793849233E-12,2.137938141433083E-12
48,40,,OP-ROM,0.00011920048027406808,2.5891E-9,1.1429923666655668,1.864634161157379730649345688E-12,2.078496387041215E-12
48,40,150,POD-HROM,0.005485421600683014,,0.3557564666649948,0.02226214358768603756825723491,0.022262143590115996
48,40,150,EC-HROM,0.00015989178734378664,2.0406E-9,0.6064032000006895,0.00005465436671819120680063166600,0.000054654368333156986
48,40,150,OP-HROM,0.0001178512206302236,2.6046E-9,0.37269236666664557,0.00002459480685459155145481296550,0.000024594808976378272
96,,,FOM,,3.1075E-9,137.70411970000714,2.237978701400701986401777346E-12,
96,40,,POD-ROM,0.01699733108304472,71.0660692821893,1.919338933347414,0.05118080432688860086154107277,0.051180804328975225
96,40,,EC-ROM,0.00015374088912146786,3.0285E-9,1.972651333392908,2.181083989442325330914813416E-12,2.2222701070301043E-12
96,40,,OP-ROM,0.00011975432364283265,2.7915E-9,1.58386653335765,2.010399853567195364453921629E-12,2.3459024061095985E-12
96,40,150,POD-HROM,0.01695564089799542,,0.39191263339792687,0.05107752936600007264876683015,0.05107752936808651
96,40,150,EC-HROM,0.00015989178734248847,2.418E-9,0.8623040666182836,0.00005475675108180265786267782687,0.00005475675306692753
96,40,150,OP-HROM,0.00011833131971143128,2.5957E-9,0.4959087999692808,0.00002483906061259560155732028370,0.000024839062597666153
128,,,FOM,,3.1111E-9,146.14376526659666,2.240571371819058390955613677E-12,
128,40,,POD-ROM,0.024990211100209863,98.5521253240511,1.565256266699483,0.07097588333161677142947233489,0.07097588333374456
128,40,,EC-ROM,0.00015374088910932656,2.4482E-9,2.117540266675254,1.763159921727819341306140402E-12,2.221942604251077E-12
128,40,,OP-ROM,0.00011975579163560972,2.6610E-9,1.5588254667042445,1.916415550901775699377354631E-12,2.2684479988717133E-12
128,40,150,POD-HROM,0.024933293017700475,,0.574258133303374,0.07083537799015953152803934643,0.07083537799228706
128,40,150,EC-HROM,0.00015989178733892572,2.4301E-9,0.791961699957028,0.00005475694642965212970346019666,0.000054756948417914484
128,40,150,OP-HROM,0.00011833197483214036,2.6175E-9,0.49849656674390036,0.00002483906330400355167946457763,0.000024839065278439884

